A New Algorithm for the LQR Problem with Partially Unknown Dynamics

We consider an LQR optimal control problem with partially unknown dynamics. We propose a new model-based online algorithm to obtain an approximation of the dynamics $and$ the control at the same time during a single simulation.

==> immagini/simulazione2x21_ord1_dt0025/dativari.txt <==
pto di arrivo
0.0024
-0.0021

funz val vera : 0.383408
costo numerico: 0.384859

rounds: 100
S=2
S0=2

==> immagini/simulazione2x21_ord1_dt0025/saveA.txt <==
0	1
-1	0


==> immagini/simulazione2x21_ord1_dt0025/saveB.txt <==
0
1


==> immagini/simulazione2x21_ord1_dt0025/simulazione1_u_tru1.txt <==
0	-3.8253
0.025	-3.5135
0.05	-3.2239
0.075	-2.9552
0.1	-2.7058
0.125	-2.4745
0.15	-2.26
0.175	-2.0612
0.2	-1.877
0.225	-1.7064
0.25	-1.5484
0.275	-1.4022
0.3	-1.267
0.325	-1.142
0.35	-1.0264
0.375	-0.91976
0.4	-0.8213
0.425	-0.73047
0.45	-0.64675
0.475	-0.56964
0.5	-0.49866
0.525	-0.43338
0.55	-0.3734
0.575	-0.31834
0.6	-0.26784
0.625	-0.22158
0.65	-0.17925
0.675	-0.14057
0.7	-0.10527
0.725	-0.073094
0.75	-0.043823
0.775	-0.017239
0.8	0.0068572
0.825	0.028653
0.85	0.048321
0.875	0.066022
0.9	0.081907
0.925	0.096115
0.95	0.10878
0.975	0.12001
1	0.12993
1.025	0.13864
1.05	0.14623
1.075	0.1528
1.1	0.15843
1.125	0.1632
1.15	0.16718
1.175	0.17044
1.2	0.17303
1.225	0.17502
1.25	0.17645
1.275	0.17739
1.3	0.17786
1.325	0.17793
1.35	0.17762
1.375	0.17697
1.4	0.17602
1.425	0.17479
1.45	0.17331
1.475	0.17162
1.5	0.16973
1.525	0.16768
1.55	0.16546
1.575	0.16312
1.6	0.16066
1.625	0.1581
1.65	0.15546
1.675	0.15274
1.7	0.14997
1.725	0.14715
1.75	0.14429
1.775	0.14141
1.8	0.13851
1.825	0.13559
1.85	0.13267
1.875	0.12975
1.9	0.12685
1.925	0.12395
1.95	0.12107
1.975	0.11822
2	0.11539
2.025	0.1126
2.05	0.10983
2.075	0.1071
2.1	0.10441
2.125	0.10176
2.15	0.099147
2.175	0.096579
2.2	0.094055
2.225	0.091577
2.25	0.089144
2.275	0.086758
2.3	0.08442
2.325	0.082129
2.35	0.079886
2.375	0.077692
2.4	0.075545
2.425	0.073447
2.45	0.071396
2.475	0.069393
2.5	0.067437
2.525	0.065528
2.55	0.063666
2.575	0.061849
2.6	0.060078
2.625	0.058351
2.65	0.056668
2.675	0.055029
2.7	0.053433
2.725	0.051878
2.75	0.050365
2.775	0.048892
2.8	0.04746
2.825	0.046067
2.85	0.044712
2.875	0.043395
2.9	0.042115
2.925	0.04087
2.95	0.03966
2.975	0.038484
3	0.037341
3.025	0.03623
3.05	0.035152
3.075	0.034104
3.1	0.033087
3.125	0.0321
3.15	0.031141
3.175	0.030211
3.2	0.029309
3.225	0.028433
3.25	0.027584
3.275	0.026761
3.3	0.025963
3.325	0.02519
3.35	0.02444
3.375	0.023712
3.4	0.023007
3.425	0.022322
3.45	0.021658
3.475	0.021015
3.5	0.02039
3.525	0.019785
3.55	0.019198
3.575	0.01863
3.6	0.018079
3.625	0.017546
3.65	0.017029
3.675	0.016529
3.7	0.016045
3.725	0.015575
3.75	0.01512
3.775	0.014678
3.8	0.01425
3.825	0.013834
3.85	0.013431
3.875	0.01304
3.9	0.012661
3.925	0.012294
3.95	0.011937
3.975	0.011591
4	0.011254
4.025	0.010927
4.05	0.010609
4.075	0.0103
4.1	0.009998
4.125	0.0097041
4.15	0.0094176
4.175	0.009138
4.2	0.0088648
4.225	0.0085975
4.25	0.0083354
4.275	0.0080781
4.3	0.0078253
4.325	0.0075765
4.35	0.0073313
4.375	0.007089
4.4	0.0068491
4.425	0.0066109
4.45	0.0063739
4.475	0.0061377
4.5	0.0059017
4.525	0.005665
4.55	0.0054271
4.575	0.0051873
4.6	0.0049449
4.625	0.0046992
4.65	0.0044494
4.675	0.0041946
4.7	0.0039342
4.725	0.0036671
4.75	0.0033925
4.775	0.0031095
4.8	0.002817
4.825	0.002514
4.85	0.0021994
4.875	0.0018721
4.9	0.0015308
4.925	0.0011744
4.95	0.00080141
4.975	0.00041043
5	0


==> immagini/simulazione2x21_ord1_dt0025/simulazione1_u_unc1.txt <==
0	-3.1623
0.025	-2.9113
0.05	-3.481
0.075	-3.1921
0.1	-2.6883
0.125	-2.4633
0.15	-2.2589
0.175	-2.0642
0.2	-1.8908
0.225	-1.7223
0.25	-1.5705
0.275	-1.4252
0.3	-1.2932
0.325	-1.1682
0.35	-1.0543
0.375	-0.94708
0.4	-0.84914
0.425	-0.75741
0.45	-0.67353
0.475	-0.59529
0.5	-0.52372
0.525	-0.45718
0.55	-0.39634
0.575	-0.33994
0.6	-0.28843
0.625	-0.24081
0.65	-0.19739
0.675	-0.15736
0.7	-0.12093
0.725	-0.087457
0.75	-0.057068
0.775	-0.029241
0.8	-0.0040587
0.825	0.018909
0.85	0.039613
0.875	0.058408
0.9	0.075266
0.925	0.090484
0.95	0.10405
0.975	0.11621
1	0.12696
1.025	0.13651
1.05	0.14486
1.075	0.15219
1.1	0.15851
1.125	0.16396
1.15	0.16855
1.175	0.17241
1.2	0.17555
1.225	0.17807
1.25	0.17999
1.275	0.18139
1.3	0.18229
1.325	0.18276
1.35	0.18281
1.375	0.18251
1.4	0.18187
1.425	0.18094
1.45	0.17973
1.475	0.17828
1.5	0.17661
1.525	0.17476
1.55	0.17272
1.575	0.17054
1.6	0.16822
1.625	0.16579
1.65	0.16325
1.675	0.16064
1.7	0.15794
1.725	0.15519
1.75	0.15238
1.775	0.14954
1.8	0.14666
1.825	0.14376
1.85	0.14085
1.875	0.13793
1.9	0.13501
1.925	0.1321
1.95	0.1292
1.975	0.12631
2	0.12344
2.025	0.1206
2.05	0.11778
2.075	0.11499
2.1	0.11223
2.125	0.10951
2.15	0.10683
2.175	0.10419
2.2	0.10158
2.225	0.099022
2.25	0.096504
2.275	0.09403
2.3	0.091602
2.325	0.089219
2.35	0.086883
2.375	0.084593
2.4	0.08235
2.425	0.080154
2.45	0.078005
2.475	0.075902
2.5	0.073846
2.525	0.071837
2.55	0.069874
2.575	0.067957
2.6	0.066084
2.625	0.064257
2.65	0.062474
2.675	0.060735
2.7	0.059039
2.725	0.057386
2.75	0.055774
2.775	0.054204
2.8	0.052674
2.825	0.051184
2.85	0.049733
2.875	0.048321
2.9	0.046946
2.925	0.045608
2.95	0.044306
2.975	0.04304
3	0.041809
3.025	0.040611
3.05	0.039447
3.075	0.038315
3.1	0.037214
3.125	0.036145
3.15	0.035106
3.175	0.034096
3.2	0.033116
3.225	0.032163
3.25	0.031238
3.275	0.03034
3.3	0.029467
3.325	0.02862
3.35	0.027798
3.375	0.027
3.4	0.026226
3.425	0.025474
3.45	0.024745
3.475	0.024037
3.5	0.02335
3.525	0.022683
3.55	0.022037
3.575	0.02141
3.6	0.020801
3.625	0.020211
3.65	0.019638
3.675	0.019082
3.7	0.018543
3.725	0.01802
3.75	0.017513
3.775	0.017021
3.8	0.016543
3.825	0.016079
3.85	0.015629
3.875	0.015192
3.9	0.014767
3.925	0.014355
3.95	0.013954
3.975	0.013564
4	0.013185
4.025	0.012816
4.05	0.012457
4.075	0.012107
4.1	0.011766
4.125	0.011433
4.15	0.011108
4.175	0.010791
4.2	0.01048
4.225	0.010175
4.25	0.0098756
4.275	0.0095816
4.3	0.0092922
4.325	0.0090069
4.35	0.008725
4.375	0.0084459
4.4	0.008169
4.425	0.0078937
4.45	0.0076193
4.475	0.0073451
4.5	0.0070703
4.525	0.0067942
4.55	0.0065161
4.575	0.006235
4.6	0.0059501
4.625	0.0056606
4.65	0.0053655
4.675	0.0050637
4.7	0.0047544
4.725	0.0044364
4.75	0.0041085
4.775	0.0037697
4.8	0.0034187
4.825	0.0030541
4.85	0.0026747
4.875	0.0022789
4.9	0.0018654
4.925	0.0014324
4.95	0.00097841
4.975	0.00050157
5	0


==> immagini/simulazione2x21_ord1_dt0025/simulazione1_u_unc_ru1.txt <==
0	-3.1623
0.025	-3.1623
0.025	-2.9113
0.05	-2.9113
0.05	-3.481
0.075	-3.481
0.075	-3.1921
0.1	-3.1921
0.1	-2.6883
0.125	-2.6883
0.125	-2.4633
0.15	-2.4633
0.15	-2.2589
0.175	-2.2589
0.175	-2.0642
0.2	-2.0642
0.2	-1.8908
0.225	-1.8908
0.225	-1.7223
0.25	-1.7223
0.25	-1.5705
0.275	-1.5705
0.275	-1.4252
0.3	-1.4252
0.3	-1.2932
0.325	-1.2932
0.325	-1.1682
0.35	-1.1682
0.35	-1.0543
0.375	-1.0543
0.375	-0.94708
0.4	-0.94708
0.4	-0.84914
0.425	-0.84914
0.425	-0.75741
0.45	-0.75741
0.45	-0.67353
0.475	-0.67353
0.475	-0.59529
0.5	-0.59529
0.5	-0.52372
0.525	-0.52372
0.525	-0.45718
0.55	-0.45718
0.55	-0.39634
0.575	-0.39634
0.575	-0.33994
0.6	-0.33994
0.6	-0.28843
0.625	-0.28843
0.625	-0.24081
0.65	-0.24081
0.65	-0.19739
0.675	-0.19739
0.675	-0.15736
0.7	-0.15736
0.7	-0.12093
0.725	-0.12093
0.725	-0.087457
0.75	-0.087457
0.75	-0.057068
0.775	-0.057068
0.775	-0.029241
0.8	-0.029241
0.8	-0.0040587
0.825	-0.0040587
0.825	0.018909
0.85	0.018909
0.85	0.039613
0.875	0.039613
0.875	0.058408
0.9	0.058408
0.9	0.075266
0.925	0.075266
0.925	0.090484
0.95	0.090484
0.95	0.10405
0.975	0.10405
0.975	0.11621
1	0.11621
1	0.12696
1.025	0.12696
1.025	0.13651
1.05	0.13651
1.05	0.14486
1.075	0.14486
1.075	0.15219
1.1	0.15219
1.1	0.15851
1.125	0.15851
1.125	0.16396
1.15	0.16396
1.15	0.16855
1.175	0.16855
1.175	0.17241
1.2	0.17241
1.2	0.17555
1.225	0.17555
1.225	0.17807
1.25	0.17807
1.25	0.17999
1.275	0.17999
1.275	0.18139
1.3	0.18139
1.3	0.18229
1.325	0.18229
1.325	0.18276
1.35	0.18276
1.35	0.18281
1.375	0.18281
1.375	0.18251
1.4	0.18251
1.4	0.18187
1.425	0.18187
1.425	0.18094
1.45	0.18094
1.45	0.17973
1.475	0.17973
1.475	0.17828
1.5	0.17828
1.5	0.17661
1.525	0.17661
1.525	0.17476
1.55	0.17476
1.55	0.17272
1.575	0.17272
1.575	0.17054
1.6	0.17054
1.6	0.16822
1.625	0.16822
1.625	0.16579
1.65	0.16579
1.65	0.16325
1.675	0.16325
1.675	0.16064
1.7	0.16064
1.7	0.15794
1.725	0.15794
1.725	0.15519
1.75	0.15519
1.75	0.15238
1.775	0.15238
1.775	0.14954
1.8	0.14954
1.8	0.14666
1.825	0.14666
1.825	0.14376
1.85	0.14376
1.85	0.14085
1.875	0.14085
1.875	0.13793
1.9	0.13793
1.9	0.13501
1.925	0.13501
1.925	0.1321
1.95	0.1321
1.95	0.1292
1.975	0.1292
1.975	0.12631
2	0.12631
2	0.12344
2.025	0.12344
2.025	0.1206
2.05	0.1206
2.05	0.11778
2.075	0.11778
2.075	0.11499
2.1	0.11499
2.1	0.11223
2.125	0.11223
2.125	0.10951
2.15	0.10951
2.15	0.10683
2.175	0.10683
2.175	0.10419
2.2	0.10419
2.2	0.10158
2.225	0.10158
2.225	0.099022
2.25	0.099022
2.25	0.096504
2.275	0.096504
2.275	0.09403
2.3	0.09403
2.3	0.091602
2.325	0.091602
2.325	0.089219
2.35	0.089219
2.35	0.086883
2.375	0.086883
2.375	0.084593
2.4	0.084593
2.4	0.08235
2.425	0.08235
2.425	0.080154
2.45	0.080154
2.45	0.078005
2.475	0.078005
2.475	0.075902
2.5	0.075902
2.5	0.073846
2.525	0.073846
2.525	0.071837
2.55	0.071837
2.55	0.069874
2.575	0.069874
2.575	0.067957
2.6	0.067957
2.6	0.066084
2.625	0.066084
2.625	0.064257
2.65	0.064257
2.65	0.062474
2.675	0.062474
2.675	0.060735
2.7	0.060735
2.7	0.059039
2.725	0.059039
2.725	0.057386
2.75	0.057386
2.75	0.055774
2.775	0.055774
2.775	0.054204
2.8	0.054204
2.8	0.052674
2.825	0.052674
2.825	0.051184
2.85	0.051184
2.85	0.049733
2.875	0.049733
2.875	0.048321
2.9	0.048321
2.9	0.046946
2.925	0.046946
2.925	0.045608
2.95	0.045608
2.95	0.044306
2.975	0.044306
2.975	0.04304
3	0.04304
3	0.041809
3.025	0.041809
3.025	0.040611
3.05	0.040611
3.05	0.039447
3.075	0.039447
3.075	0.038315
3.1	0.038315
3.1	0.037214
3.125	0.037214
3.125	0.036145
3.15	0.036145
3.15	0.035106
3.175	0.035106
3.175	0.034096
3.2	0.034096
3.2	0.033116
3.225	0.033116
3.225	0.032163
3.25	0.032163
3.25	0.031238
3.275	0.031238
3.275	0.03034
3.3	0.03034
3.3	0.029467
3.325	0.029467
3.325	0.02862
3.35	0.02862
3.35	0.027798
3.375	0.027798
3.375	0.027
3.4	0.027
3.4	0.026226
3.425	0.026226
3.425	0.025474
3.45	0.025474
3.45	0.024745
3.475	0.024745
3.475	0.024037
3.5	0.024037
3.5	0.02335
3.525	0.02335
3.525	0.022683
3.55	0.022683
3.55	0.022037
3.575	0.022037
3.575	0.02141
3.6	0.02141
3.6	0.020801
3.625	0.020801
3.625	0.020211
3.65	0.020211
3.65	0.019638
3.675	0.019638
3.675	0.019082
3.7	0.019082
3.7	0.018543
3.725	0.018543
3.725	0.01802
3.75	0.01802
3.75	0.017513
3.775	0.017513
3.775	0.017021
3.8	0.017021
3.8	0.016543
3.825	0.016543
3.825	0.016079
3.85	0.016079
3.85	0.015629
3.875	0.015629
3.875	0.015192
3.9	0.015192
3.9	0.014767
3.925	0.014767
3.925	0.014355
3.95	0.014355
3.95	0.013954
3.975	0.013954
3.975	0.013564
4	0.013564
4	0.013185
4.025	0.013185
4.025	0.012816
4.05	0.012816
4.05	0.012457
4.075	0.012457
4.075	0.012107
4.1	0.012107
4.1	0.011766
4.125	0.011766
4.125	0.011433
4.15	0.011433
4.15	0.011108
4.175	0.011108
4.175	0.010791
4.2	0.010791
4.2	0.01048
4.225	0.01048
4.225	0.010175
4.25	0.010175
4.25	0.0098756
4.275	0.0098756
4.275	0.0095816
4.3	0.0095816
4.3	0.0092922
4.325	0.0092922
4.325	0.0090069
4.35	0.0090069
4.35	0.008725
4.375	0.008725
4.375	0.0084459
4.4	0.0084459
4.4	0.008169
4.425	0.008169
4.425	0.0078937
4.45	0.0078937
4.45	0.0076193
4.475	0.0076193
4.475	0.0073451
4.5	0.0073451
4.5	0.0070703
4.525	0.0070703
4.525	0.0067942
4.55	0.0067942
4.55	0.0065161
4.575	0.0065161
4.575	0.006235
4.6	0.006235
4.6	0.0059501
4.625	0.0059501
4.625	0.0056606
4.65	0.0056606
4.65	0.0053655
4.675	0.0053655
4.675	0.0050637
4.7	0.0050637
4.7	0.0047544
4.725	0.0047544
4.725	0.0044364
4.75	0.0044364
4.75	0.0041085
4.775	0.0041085
4.775	0.0037697
4.8	0.0037697
4.8	0.0034187
4.825	0.0034187
4.825	0.0030541
4.85	0.0030541
4.85	0.0026747
4.875	0.0026747
4.875	0.0022789
4.9	0.0022789
4.9	0.0018654
4.925	0.0018654
4.925	0.0014324
4.95	0.0014324
4.95	0.00097841
4.975	0.00097841
4.975	0.00050157
5	0.00050157
5	0


==> immagini/simulazione2x21_ord1_dt0025/simulazione1_x_tru12.txt <==
0	1
0.023802	0.90406
0.045296	0.81536
0.064656	0.73338
0.082045	0.65766
0.097614	0.58777
0.1115	0.52329
0.12384	0.46384
0.13475	0.40908
0.14435	0.35866
0.15274	0.31229
0.16001	0.26966
0.16627	0.23053
0.17158	0.19463
0.17604	0.16173
0.1797	0.13162
0.18265	0.1041
0.18494	0.078969
0.18663	0.056061
0.18777	0.035212
0.18841	0.016268
0.1886	-0.00091249
0.18839	-0.01646
0.1878	-0.030498
0.18688	-0.043141
0.18566	-0.054494
0.18417	-0.064657
0.18244	-0.073722
0.18049	-0.081773
0.17836	-0.088891
0.17606	-0.095149
0.17361	-0.10062
0.17104	-0.10535
0.16835	-0.10943
0.16557	-0.11288
0.16272	-0.11578
0.15979	-0.11816
0.15681	-0.12007
0.15379	-0.12155
0.15074	-0.12264
0.14767	-0.12337
0.14458	-0.12377
0.14148	-0.12388
0.13839	-0.12372
0.1353	-0.12333
0.13222	-0.12271
0.12916	-0.1219
0.12613	-0.12091
0.12312	-0.11976
0.12014	-0.11848
0.1172	-0.11707
0.11429	-0.11555
0.11142	-0.11394
0.10859	-0.11224
0.10581	-0.11047
0.10307	-0.10864
0.10038	-0.10676
0.097732	-0.10484
0.095136	-0.10288
0.092588	-0.10089
0.090091	-0.098885
0.087644	-0.096863
0.085248	-0.094832
0.082902	-0.092798
0.080608	-0.090763
0.078364	-0.088734
0.076171	-0.086713
0.074028	-0.084704
0.071935	-0.08271
0.069892	-0.080733
0.067898	-0.078776
0.065953	-0.076842
0.064055	-0.074932
0.062206	-0.073047
0.060402	-0.07119
0.058645	-0.069361
0.056934	-0.067562
0.055267	-0.065793
0.053644	-0.064056
0.052063	-0.06235
0.050526	-0.060677
0.049029	-0.059037
0.047573	-0.057429
0.046157	-0.055855
0.04478	-0.054314
0.043441	-0.052806
0.042139	-0.051332
0.040874	-0.049891
0.039644	-0.048483
0.038449	-0.047108
0.037288	-0.045765
0.03616	-0.044454
0.035065	-0.043176
0.034001	-0.041928
0.032968	-0.040712
0.031965	-0.039527
0.030991	-0.038371
0.030046	-0.037246
0.029128	-0.036149
0.028238	-0.035081
0.027374	-0.034041
0.026535	-0.033029
0.025722	-0.032044
0.024933	-0.031086
0.024167	-0.030153
0.023425	-0.029246
0.022704	-0.028364
0.022006	-0.027506
0.021329	-0.026672
0.020672	-0.025861
0.020035	-0.025073
0.019418	-0.024307
0.01882	-0.023563
0.01824	-0.022839
0.017677	-0.022137
0.017133	-0.021454
0.016604	-0.020791
0.016093	-0.020146
0.015597	-0.019521
0.015116	-0.018913
0.014651	-0.018323
0.0142	-0.01775
0.013763	-0.017194
0.01334	-0.016654
0.01293	-0.01613
0.012533	-0.015621
0.012149	-0.015127
0.011777	-0.014647
0.011416	-0.014182
0.011067	-0.01373
0.01073	-0.013292
0.010403	-0.012866
0.010086	-0.012453
0.0097798	-0.012053
0.0094833	-0.011664
0.0091964	-0.011286
0.0089188	-0.01092
0.0086503	-0.010564
0.0083905	-0.010219
0.0081392	-0.0098843
0.0078961	-0.0095593
0.0076611	-0.009244
0.0074338	-0.008938
0.007214	-0.0086412
0.0070016	-0.0083531
0.0067962	-0.0080736
0.0065978	-0.0078023
0.006406	-0.0075391
0.0062207	-0.0072837
0.0060417	-0.0070359
0.0058688	-0.0067954
0.0057018	-0.006562
0.0055406	-0.0063355
0.0053849	-0.0061159
0.0052347	-0.0059027
0.0050897	-0.005696
0.0049498	-0.0054955
0.0048149	-0.005301
0.0046847	-0.0051124
0.0045591	-0.0049295
0.0044381	-0.0047522
0.0043215	-0.0045803
0.004209	-0.0044137
0.0041007	-0.0042524
0.0039963	-0.0040961
0.0038958	-0.0039448
0.003799	-0.0037983
0.0037058	-0.0036567
0.0036161	-0.0035198
0.0035298	-0.0033875
0.0034467	-0.0032597
0.0033667	-0.0031365
0.0032898	-0.0030178
0.0032158	-0.0029034
0.0031446	-0.0027935
0.003076	-0.002688
0.0030101	-0.0025868
0.0029466	-0.0024901
0.0028855	-0.0023977
0.0028267	-0.0023097
0.00277	-0.0022263
0.0027153	-0.0021473
0.0026626	-0.0020729
0.0026116	-0.0020031
0.0025623	-0.0019381
0.0025146	-0.0018779
0.0024684	-0.0018227
0.0024234	-0.0017727
0.0023797	-0.0017278
0.002337	-0.0016884
0.0022952	-0.0016546
0.0022542	-0.0016267
0.0022138	-0.0016048
0.0021738	-0.0015892
0.0021342	-0.0015802
0.0020947	-0.0015781
0.0020552	-0.0015832
0.0020155	-0.0015958
0.0019753	-0.0016163
0.0019345	-0.0016452
0.0018929	-0.0016827


==> immagini/simulazione2x21_ord1_dt0025/simulazione1_x_unc12.txt <==
0	1
0.024009	0.92064
0.046106	0.84698
0.066176	0.75854
0.084119	0.67686
0.10017	0.60734
0.11455	0.54307
0.12739	0.48357
0.13879	0.42864
0.14887	0.37777
0.15773	0.33088
0.16546	0.28757
0.17215	0.24772
0.17789	0.21101
0.18274	0.1773
0.18679	0.14632
0.19009	0.11793
0.19271	0.091916
0.19471	0.068136
0.19615	0.046411
0.19706	0.026613
0.1975	0.0085868
0.19751	-0.0077811
0.19713	-0.022623
0.1964	-0.036042
0.19534	-0.04815
0.194	-0.059038
0.1924	-0.068803
0.19058	-0.077525
0.18854	-0.085287
0.18632	-0.09216
0.18394	-0.098215
0.18142	-0.10351
0.17877	-0.10812
0.17602	-0.11208
0.17318	-0.11545
0.17026	-0.11829
0.16727	-0.12063
0.16423	-0.12251
0.16115	-0.12397
0.15804	-0.12506
0.1549	-0.1258
0.15175	-0.12622
0.14859	-0.12635
0.14544	-0.12622
0.14228	-0.12585
0.13914	-0.12527
0.13602	-0.1245
0.13292	-0.12355
0.12985	-0.12244
0.1268	-0.1212
0.12379	-0.11983
0.12081	-0.11836
0.11787	-0.11678
0.11497	-0.11512
0.11212	-0.11339
0.1093	-0.1116
0.10654	-0.10975
0.10382	-0.10785
0.10114	-0.10592
0.09852	-0.10396
0.095946	-0.10198
0.093421	-0.099975
0.090947	-0.097961
0.088523	-0.095941
0.086149	-0.093919
0.083827	-0.091899
0.081554	-0.089884
0.079332	-0.087879
0.07716	-0.085887
0.075037	-0.08391
0.072964	-0.08195
0.070939	-0.08001
0.068963	-0.078093
0.067034	-0.076198
0.065153	-0.074329
0.063317	-0.072487
0.061528	-0.070672
0.059783	-0.068886
0.058083	-0.067129
0.056426	-0.065403
0.054812	-0.063707
0.05324	-0.062043
0.051709	-0.06041
0.050219	-0.058809
0.048768	-0.057241
0.047357	-0.055704
0.045983	-0.0542
0.044646	-0.052728
0.043346	-0.051289
0.042081	-0.049881
0.040851	-0.048505
0.039655	-0.04716
0.038493	-0.045847
0.037362	-0.044565
0.036264	-0.043313
0.035196	-0.042091
0.034159	-0.0409
0.033151	-0.039737
0.032171	-0.038603
0.03122	-0.037498
0.030296	-0.036421
0.029399	-0.035371
0.028527	-0.034348
0.027681	-0.033352
0.026859	-0.032381
0.026061	-0.031436
0.025287	-0.030516
0.024535	-0.029621
0.023806	-0.028749
0.023097	-0.027901
0.02241	-0.027075
0.021743	-0.026272
0.021096	-0.02549
0.020468	-0.02473
0.019859	-0.023991
0.019269	-0.023272
0.018695	-0.022573
0.01814	-0.021893
0.0176	-0.021232
0.017078	-0.02059
0.016571	-0.019965
0.016079	-0.019358
0.015603	-0.018768
0.015141	-0.018194
0.014693	-0.017637
0.014258	-0.017095
0.013838	-0.016568
0.01343	-0.016057
0.013035	-0.01556
0.012652	-0.015077
0.012281	-0.014607
0.011921	-0.014151
0.011573	-0.013708
0.011235	-0.013278
0.010909	-0.01286
0.010592	-0.012453
0.010286	-0.012059
0.0099892	-0.011675
0.0097019	-0.011303
0.0094239	-0.010941
0.0091547	-0.010589
0.0088942	-0.010248
0.0086422	-0.0099162
0.0083983	-0.0095939
0.0081623	-0.0092809
0.0079341	-0.0089768
0.0077134	-0.0086814
0.0074999	-0.0083945
0.0072935	-0.0081158
0.007094	-0.0078452
0.0069011	-0.0075823
0.0067148	-0.0073269
0.0065347	-0.007079
0.0063607	-0.0068382
0.0061927	-0.0066044
0.0060304	-0.0063774
0.0058737	-0.006157
0.0057224	-0.005943
0.0055765	-0.0057354
0.0054356	-0.005534
0.0052997	-0.0053385
0.0051686	-0.0051489
0.0050421	-0.0049651
0.0049202	-0.004787
0.0048027	-0.0046143
0.0046894	-0.0044471
0.0045803	-0.0042853
0.0044751	-0.0041287
0.0043738	-0.0039773
0.0042761	-0.0038311
0.0041821	-0.0036899
0.0040916	-0.0035538
0.0040044	-0.0034227
0.0039204	-0.0032966
0.0038395	-0.0031754
0.0037615	-0.0030593
0.0036864	-0.0029482
0.003614	-0.0028421
0.0035443	-0.0027411
0.0034769	-0.0026452
0.0034119	-0.0025545
0.0033491	-0.0024692
0.0032884	-0.0023892
0.0032296	-0.0023148
0.0031726	-0.0022461
0.0031172	-0.0021832
0.0030633	-0.0021263
0.0030108	-0.0020757
0.0029595	-0.0020314
0.0029091	-0.0019939
0.0028597	-0.0019633
0.0028109	-0.0019399
0.0027626	-0.0019241
0.0027146	-0.0019162
0.0026667	-0.0019166
0.0026186	-0.0019257
0.0025703	-0.0019439
0.0025213	-0.0019718
0.0024715	-0.0020097
0.0024207	-0.0020583


==> immagini/simulazione2x21_ord1_dt005/dativari.txt <==
pto di arrivo
0.0030
-0.0023

funz val vera : 0.385515
costo numerico: 0.386631

rounds: 50
S=2
S0=2

==> immagini/simulazione2x21_ord1_dt005/saveA.txt <==
0	1
-1	0


==> immagini/simulazione2x21_ord1_dt005/saveB.txt <==
0
1


==> immagini/simulazione2x21_ord1_dt005/simulazione1_u_tru1.txt <==
0	-3.8253
0.05	-3.1939
0.1	-2.6549
0.15	-2.1954
0.2	-1.8041
0.25	-1.4717
0.3	-1.1896
0.35	-0.95072
0.4	-0.74898
0.45	-0.57901
0.5	-0.43624
0.55	-0.31674
0.6	-0.21712
0.65	-0.13445
0.7	-0.066233
0.75	-0.010311
0.8	0.035166
0.85	0.071789
0.9	0.10092
0.95	0.12373
1	0.14122
1.05	0.15425
1.1	0.16355
1.15	0.16974
1.2	0.17336
1.25	0.17486
1.3	0.17463
1.35	0.17299
1.4	0.17023
1.45	0.16658
1.5	0.16224
1.55	0.15737
1.6	0.15212
1.65	0.14659
1.7	0.14089
1.75	0.1351
1.8	0.12928
1.85	0.12348
1.9	0.11776
1.95	0.11214
2	0.10665
2.05	0.10131
2.1	0.096137
2.15	0.091146
2.2	0.086341
2.25	0.081727
2.3	0.077308
2.35	0.073082
2.4	0.06905
2.45	0.065208
2.5	0.061553
2.55	0.058079
2.6	0.054783
2.65	0.051657
2.7	0.048696
2.75	0.045894
2.8	0.043245
2.85	0.040743
2.9	0.038381
2.95	0.036151
3	0.034046
3.05	0.032061
3.1	0.030191
3.15	0.028429
3.2	0.02677
3.25	0.025211
3.3	0.023746
3.35	0.022369
3.4	0.021075
3.45	0.019857
3.5	0.018711
3.55	0.017634
3.6	0.016623
3.65	0.015675
3.7	0.014785
3.75	0.013949
3.8	0.013162
3.85	0.012422
3.9	0.011724
3.95	0.011068
4	0.010449
4.05	0.0098631
4.1	0.009307
4.15	0.0087782
4.2	0.0082735
4.25	0.007789
4.3	0.007321
4.35	0.0068664
4.4	0.0064211
4.45	0.0059808
4.5	0.0055416
4.55	0.0050986
4.6	0.0046469
4.65	0.0041814
4.7	0.0036961
4.75	0.0031853
4.8	0.0026423
4.85	0.0020602
4.9	0.0014314
4.95	0.00074777
5	0


==> immagini/simulazione2x21_ord1_dt005/simulazione1_u_unc1.txt <==
0	-3.1623
0.05	-2.6585
0.1	-2.969
0.15	-2.4652
0.2	-1.789
0.25	-1.4718
0.3	-1.2217
0.35	-0.98601
0.4	-0.79318
0.45	-0.62132
0.5	-0.47946
0.55	-0.35591
0.6	-0.25396
0.65	-0.16654
0.7	-0.094805
0.75	-0.034177
0.8	0.015053
0.85	0.055966
0.9	0.088619
0.95	0.11514
1	0.13571
1.05	0.15183
1.1	0.16369
1.15	0.17237
1.2	0.17804
1.25	0.18148
1.3	0.18284
1.35	0.18267
1.4	0.18109
1.45	0.17849
1.5	0.17497
1.55	0.17082
1.6	0.1661
1.65	0.16101
1.7	0.15561
1.75	0.15004
1.8	0.14433
1.85	0.13858
1.9	0.13282
1.95	0.12711
2	0.12147
2.05	0.11595
2.1	0.11055
2.15	0.1053
2.2	0.10021
2.25	0.095294
2.3	0.090549
2.35	0.085987
2.4	0.081605
2.45	0.077408
2.5	0.073391
2.55	0.069554
2.6	0.065893
2.65	0.062405
2.7	0.059084
2.75	0.055926
2.8	0.052925
2.85	0.050077
2.9	0.047374
2.95	0.044813
3	0.042386
3.05	0.040089
3.1	0.037914
3.15	0.035858
3.2	0.033915
3.25	0.032078
3.3	0.030344
3.35	0.028706
3.4	0.027161
3.45	0.025702
3.5	0.024326
3.55	0.023029
3.6	0.021805
3.65	0.020651
3.7	0.019563
3.75	0.018536
3.8	0.017566
3.85	0.016651
3.9	0.015785
3.95	0.014966
4	0.014189
4.05	0.013451
4.1	0.012747
4.15	0.012075
4.2	0.011429
4.25	0.010805
4.3	0.010199
4.35	0.0096064
4.4	0.0090211
4.45	0.0084381
4.5	0.0078511
4.55	0.0072536
4.6	0.0066385
4.65	0.005998
4.7	0.0053236
4.75	0.0046063
4.8	0.0038362
4.85	0.0030026
4.9	0.0020941
4.95	0.0010979
5	0


==> immagini/simulazione2x21_ord1_dt005/simulazione1_u_unc_ru1.txt <==
0	-3.1623
0.05	-3.1623
0.05	-2.6585
0.1	-2.6585
0.1	-2.969
0.15	-2.969
0.15	-2.4652
0.2	-2.4652
0.2	-1.789
0.25	-1.789
0.25	-1.4718
0.3	-1.4718
0.3	-1.2217
0.35	-1.2217
0.35	-0.98601
0.4	-0.98601
0.4	-0.79318
0.45	-0.79318
0.45	-0.62132
0.5	-0.62132
0.5	-0.47946
0.55	-0.47946
0.55	-0.35591
0.6	-0.35591
0.6	-0.25396
0.65	-0.25396
0.65	-0.16654
0.7	-0.16654
0.7	-0.094805
0.75	-0.094805
0.75	-0.034177
0.8	-0.034177
0.8	0.015053
0.85	0.015053
0.85	0.055966
0.9	0.055966
0.9	0.088619
0.95	0.088619
0.95	0.11514
1	0.11514
1	0.13571
1.05	0.13571
1.05	0.15183
1.1	0.15183
1.1	0.16369
1.15	0.16369
1.15	0.17237
1.2	0.17237
1.2	0.17804
1.25	0.17804
1.25	0.18148
1.3	0.18148
1.3	0.18284
1.35	0.18284
1.35	0.18267
1.4	0.18267
1.4	0.18109
1.45	0.18109
1.45	0.17849
1.5	0.17849
1.5	0.17497
1.55	0.17497
1.55	0.17082
1.6	0.17082
1.6	0.1661
1.65	0.1661
1.65	0.16101
1.7	0.16101
1.7	0.15561
1.75	0.15561
1.75	0.15004
1.8	0.15004
1.8	0.14433
1.85	0.14433
1.85	0.13858
1.9	0.13858
1.9	0.13282
1.95	0.13282
1.95	0.12711
2	0.12711
2	0.12147
2.05	0.12147
2.05	0.11595
2.1	0.11595
2.1	0.11055
2.15	0.11055
2.15	0.1053
2.2	0.1053
2.2	0.10021
2.25	0.10021
2.25	0.095294
2.3	0.095294
2.3	0.090549
2.35	0.090549
2.35	0.085987
2.4	0.085987
2.4	0.081605
2.45	0.081605
2.45	0.077408
2.5	0.077408
2.5	0.073391
2.55	0.073391
2.55	0.069554
2.6	0.069554
2.6	0.065893
2.65	0.065893
2.65	0.062405
2.7	0.062405
2.7	0.059084
2.75	0.059084
2.75	0.055926
2.8	0.055926
2.8	0.052925
2.85	0.052925
2.85	0.050077
2.9	0.050077
2.9	0.047374
2.95	0.047374
2.95	0.044813
3	0.044813
3	0.042386
3.05	0.042386
3.05	0.040089
3.1	0.040089
3.1	0.037914
3.15	0.037914
3.15	0.035858
3.2	0.035858
3.2	0.033915
3.25	0.033915
3.25	0.032078
3.3	0.032078
3.3	0.030344
3.35	0.030344
3.35	0.028706
3.4	0.028706
3.4	0.027161
3.45	0.027161
3.45	0.025702
3.5	0.025702
3.5	0.024326
3.55	0.024326
3.55	0.023029
3.6	0.023029
3.6	0.021805
3.65	0.021805
3.65	0.020651
3.7	0.020651
3.7	0.019563
3.75	0.019563
3.75	0.018536
3.8	0.018536
3.8	0.017566
3.85	0.017566
3.85	0.016651
3.9	0.016651
3.9	0.015785
3.95	0.015785
3.95	0.014966
4	0.014966
4	0.014189
4.05	0.014189
4.05	0.013451
4.1	0.013451
4.1	0.012747
4.15	0.012747
4.15	0.012075
4.2	0.012075
4.2	0.011429
4.25	0.011429
4.25	0.010805
4.3	0.010805
4.3	0.010199
4.35	0.010199
4.35	0.0096064
4.4	0.0096064
4.4	0.0090211
4.45	0.0090211
4.45	0.0084381
4.5	0.0084381
4.5	0.0078511
4.55	0.0078511
4.55	0.0072536
4.6	0.0072536
4.6	0.0066385
4.65	0.0066385
4.65	0.005998
4.7	0.005998
4.7	0.0053236
4.75	0.0053236
4.75	0.0046063
4.8	0.0046063
4.8	0.0038362
4.85	0.0038362
4.85	0.0030026
4.9	0.0030026
4.9	0.0020941
4.95	0.0020941
4.95	0.0010979
5	0.0010979
5	0


==> immagini/simulazione2x21_ord1_dt005/simulazione1_x_tru12.txt <==
0	1
0.045199	0.80756
0.081512	0.64467
0.11031	0.5071
0.13278	0.39123
0.14991	0.29394
0.16257	0.21252
0.1715	0.14468
0.17733	0.088412
0.18059	0.042005
0.18174	0.0039883
0.18117	-0.026903
0.1792	-0.051755
0.17612	-0.071498
0.17216	-0.086931
0.16752	-0.098737
0.16236	-0.1075
0.15683	-0.11372
0.15104	-0.11783
0.14509	-0.12019
0.13905	-0.12111
0.133	-0.12085
0.12699	-0.11963
0.12106	-0.11766
0.11524	-0.11508
0.10956	-0.11203
0.10404	-0.10862
0.0987	-0.10496
0.093547	-0.10112
0.088589	-0.097158
0.083831	-0.093138
0.079274	-0.089103
0.074918	-0.085088
0.070762	-0.081123
0.066802	-0.077232
0.063035	-0.073433
0.059455	-0.069739
0.056056	-0.066162
0.052834	-0.062709
0.049781	-0.059386
0.046891	-0.056195
0.044157	-0.053139
0.041572	-0.050216
0.039131	-0.047426
0.036826	-0.044767
0.03465	-0.042236
0.032598	-0.039831
0.030663	-0.037546
0.02884	-0.035379
0.027122	-0.033326
0.025504	-0.03138
0.02398	-0.029539
0.022547	-0.027798
0.021198	-0.026152
0.019929	-0.024597
0.018735	-0.023129
0.017613	-0.021743
0.016558	-0.020434
0.015567	-0.0192
0.014636	-0.018036
0.013762	-0.016938
0.012941	-0.015903
0.01217	-0.014928
0.011446	-0.014008
0.010767	-0.013142
0.01013	-0.012326
0.0095332	-0.011557
0.0089734	-0.010832
0.0084488	-0.010149
0.0079573	-0.0095051
0.0074971	-0.0088985
0.0070664	-0.0083269
0.0066634	-0.0077883
0.0062866	-0.0072808
0.0059345	-0.0068025
0.0056055	-0.0063517
0.0052985	-0.0059267
0.0050121	-0.0055263
0.0047452	-0.005149
0.0044966	-0.0047938
0.0042652	-0.0044594
0.0040501	-0.0041447
0.0038502	-0.003849
0.0036646	-0.0035715
0.0034925	-0.0033114
0.003333	-0.0030684
0.0031852	-0.0028418
0.0030483	-0.0026316
0.0029216	-0.0024374
0.0028041	-0.0022595
0.0026952	-0.0020979
0.0025939	-0.001953
0.0024994	-0.0018254
0.0024108	-0.0017158
0.0023273	-0.0016252
0.0022478	-0.0015547
0.0021713	-0.0015059
0.0020966	-0.0014805
0.0020225	-0.0014805
0.0019478	-0.0015081
0.0018709	-0.0015662


==> immagini/simulazione2x21_ord1_dt005/simulazione1_x_unc12.txt <==
0	1
0.046027	0.8407
0.084665	0.70448
0.11606	0.55098
0.14037	0.42128
0.15901	0.32433
0.17319	0.24242
0.18356	0.1724
0.19071	0.11373
0.19517	0.064414
0.19737	0.023526
0.1977	-0.01033
0.19649	-0.037986
0.19403	-0.060452
0.19055	-0.078397
0.18628	-0.092561
0.18138	-0.10346
0.176	-0.11165
0.17027	-0.11751
0.16429	-0.12144
0.15816	-0.12375
0.15195	-0.12471
0.14572	-0.12456
0.13951	-0.12351
0.13338	-0.12171
0.12736	-0.11933
0.12146	-0.11647
0.11571	-0.11326
0.11014	-0.10977
0.10474	-0.10609
0.099529	-0.10227
0.094512	-0.098373
0.089691	-0.094437
0.085067	-0.0905
0.080638	-0.086591
0.076404	-0.082736
0.072361	-0.078953
0.068505	-0.075257
0.064832	-0.071661
0.061335	-0.068174
0.05801	-0.064801
0.054851	-0.061548
0.051851	-0.058417
0.049005	-0.055411
0.046305	-0.052528
0.043748	-0.049768
0.041325	-0.047129
0.039031	-0.04461
0.03686	-0.042208
0.034806	-0.039919
0.032864	-0.03774
0.031029	-0.035667
0.029294	-0.033697
0.027656	-0.031826
0.026109	-0.030049
0.024648	-0.028364
0.02327	-0.026765
0.021969	-0.025249
0.020742	-0.023813
0.019585	-0.022452
0.018495	-0.021163
0.017467	-0.019943
0.016498	-0.018787
0.015586	-0.017693
0.014727	-0.016658
0.013919	-0.015678
0.013158	-0.014751
0.012442	-0.013874
0.011769	-0.013043
0.011136	-0.012258
0.010542	-0.011515
0.0099836	-0.010811
0.0094596	-0.010146
0.0089679	-0.009516
0.0085069	-0.0089202
0.0080749	-0.0083565
0.0076703	-0.0078232
0.0072917	-0.0073189
0.0069376	-0.006842
0.0066067	-0.0063912
0.0062977	-0.0059655
0.0060095	-0.0055636
0.0057407	-0.0051847
0.0054903	-0.0048281
0.0052572	-0.0044929
0.0050404	-0.0041789
0.0048388	-0.0038855
0.0046513	-0.0036128
0.0044769	-0.0033606
0.0043146	-0.0031293
0.0041634	-0.0029193
0.0040221	-0.0027313
0.0038896	-0.0025664
0.0037648	-0.0024258
0.0036463	-0.0023112
0.0035329	-0.0022244
0.0034231	-0.002168
0.0033152	-0.0021447
0.0032077	-0.0021576
0.0030984	-0.0022106
0.0029854	-0.0023078


==> immagini/simulazione2x21_ord1_dt01/dativari.txt <==
pto di arrivo
0.0042
-0.0027

funz val vera : 0.394125
costo numerico: 0.389704

rounds: 25
S=2
S0=2

==> immagini/simulazione2x21_ord1_dt01/saveA.txt <==
0	1
-1	0


==> immagini/simulazione2x21_ord1_dt01/saveB.txt <==
0
1


==> immagini/simulazione2x21_ord1_dt01/simulazione1_u_tru1.txt <==
0	-3.8253
0.1	-2.5323
0.2	-1.6342
0.3	-1.0146
0.4	-0.59079
0.5	-0.30435
0.6	-0.11389
0.7	0.0098045
0.8	0.087371
0.9	0.13332
1	0.15783
1.1	0.16804
1.2	0.16891
1.3	0.16385
1.4	0.15524
1.5	0.14468
1.6	0.13324
1.7	0.12163
1.8	0.11029
1.9	0.099498
2	0.089414
2.1	0.08011
2.2	0.071605
2.3	0.063886
2.4	0.056919
2.5	0.050659
2.6	0.045053
2.7	0.040046
2.8	0.035585
2.9	0.03162
3	0.028097
3.1	0.02497
3.2	0.022198
3.3	0.01975
3.4	0.017588
3.5	0.015674
3.6	0.013981
3.7	0.012489
3.8	0.011169
3.9	0.0099961
4	0.0089518
4.1	0.0080116
4.2	0.0071545
4.3	0.006357
4.4	0.0055947
4.5	0.0048395
4.6	0.0040613
4.7	0.003226
4.8	0.0022971
4.9	0.001236
5	0


==> immagini/simulazione2x21_ord1_dt01/simulazione1_u_unc1.txt <==
0	-3.1623
0.1	-2.1481
0.2	-2.0699
0.3	-1.3274
0.4	-0.58904
0.5	-0.32056
0.6	-0.15061
0.7	-0.018805
0.8	0.064263
0.9	0.12108
1	0.15352
1.1	0.17211
1.2	0.17892
1.3	0.17913
1.4	0.17403
1.5	0.16622
1.6	0.15638
1.7	0.14579
1.8	0.13477
1.9	0.12393
2	0.11339
2.1	0.10342
2.2	0.094034
2.3	0.085339
2.4	0.077304
2.5	0.06995
2.6	0.063229
2.7	0.057124
2.8	0.051585
2.9	0.046579
3	0.04206
3.1	0.03799
3.2	0.034329
3.3	0.031041
3.4	0.02809
3.5	0.025444
3.6	0.023072
3.7	0.020946
3.8	0.019035
3.9	0.017314
4	0.015753
4.1	0.014323
4.2	0.012993
4.3	0.011726
4.4	0.010481
4.5	0.0092069
4.6	0.0078453
4.7	0.0063262
4.8	0.0045709
4.9	0.0024938
5	0


==> immagini/simulazione2x21_ord1_dt01/simulazione1_u_unc_ru1.txt <==
0	-3.1623
0.1	-3.1623
0.1	-2.1481
0.2	-2.1481
0.2	-2.0699
0.3	-2.0699
0.3	-1.3274
0.4	-1.3274
0.4	-0.58904
0.5	-0.58904
0.5	-0.32056
0.6	-0.32056
0.6	-0.15061
0.7	-0.15061
0.7	-0.018805
0.8	-0.018805
0.8	0.064263
0.9	0.064263
0.9	0.12108
1	0.12108
1	0.15352
1.1	0.15352
1.1	0.17211
1.2	0.17211
1.2	0.17892
1.3	0.17892
1.3	0.17913
1.4	0.17913
1.4	0.17403
1.5	0.17403
1.5	0.16622
1.6	0.16622
1.6	0.15638
1.7	0.15638
1.7	0.14579
1.8	0.14579
1.8	0.13477
1.9	0.13477
1.9	0.12393
2	0.12393
2	0.11339
2.1	0.11339
2.1	0.10342
2.2	0.10342
2.2	0.094034
2.3	0.094034
2.3	0.085339
2.4	0.085339
2.4	0.077304
2.5	0.077304
2.5	0.06995
2.6	0.06995
2.6	0.063229
2.7	0.063229
2.7	0.057124
2.8	0.057124
2.8	0.051585
2.9	0.051585
2.9	0.046579
3	0.046579
3	0.04206
3.1	0.04206
3.1	0.03799
3.2	0.03799
3.2	0.034329
3.3	0.034329
3.3	0.031041
3.4	0.031041
3.4	0.02809
3.5	0.02809
3.5	0.025444
3.6	0.025444
3.6	0.023072
3.7	0.023072
3.7	0.020946
3.8	0.020946
3.8	0.019035
3.9	0.019035
3.9	0.017314
4	0.017314
4	0.015753
4.1	0.015753
4.1	0.014323
4.2	0.014323
4.2	0.012993
4.3	0.012993
4.3	0.011726
4.4	0.011726
4.4	0.010481
4.5	0.010481
4.5	0.0092069
4.6	0.0092069
4.6	0.0078453
4.7	0.0078453
4.7	0.0063262
4.8	0.0063262
4.8	0.0045709
4.9	0.0045709
4.9	0.0024938
5	0.0024938
5	0


==> immagini/simulazione2x21_ord1_dt01/simulazione1_x_tru12.txt <==
0	1
0.080723	0.61311
0.12888	0.34918
0.15493	0.17141
0.1662	0.0538
0.16779	-0.022041
0.16323	-0.069066
0.15495	-0.096387
0.1446	-0.1104
0.13329	-0.11556
0.12176	-0.11498
0.11046	-0.1108
0.099685	-0.1045
0.089599	-0.097067
0.080279	-0.089169
0.071751	-0.08124
0.064005	-0.073553
0.057008	-0.066273
0.050715	-0.059491
0.045073	-0.053246
0.040029	-0.047547
0.035529	-0.042379
0.031521	-0.037717
0.027956	-0.033526
0.024789	-0.029772
0.021977	-0.026415
0.019483	-0.02342
0.017273	-0.02075
0.015315	-0.018373
0.013582	-0.016258
0.012049	-0.014376
0.010694	-0.012702
0.0094973	-0.011213
0.0084413	-0.0098889
0.0075105	-0.0087106
0.0066913	-0.007661
0.0059713	-0.0067259
0.0053399	-0.0058927
0.0047873	-0.0051495
0.0043051	-0.0044866
0.0038856	-0.0038961
0.0035219	-0.0033708
0.0032079	-0.0029058
0.0029375	-0.0024973
0.0027052	-0.0021434
0.0025057	-0.0018442
0.0023332	-0.001602
0.0021819	-0.0014215
0.0020452	-0.0013102
0.0019157	-0.0012785
0.0017847	-0.0013399


==> immagini/simulazione2x21_ord1_dt01/simulazione1_x_unc12.txt <==
0	1
0.084035	0.6793
0.1407	0.45307
0.17489	0.23011
0.19036	0.078978
0.19435	0.00077337
0.19185	-0.050635
0.18508	-0.084571
0.17562	-0.1045
0.16463	-0.1151
0.15293	-0.11887
0.14106	-0.11822
0.12941	-0.11453
0.11823	-0.10901
0.10765	-0.10239
0.097759	-0.095251
0.088591	-0.08794
0.080151	-0.080733
0.072419	-0.073776
0.065365	-0.067183
0.058951	-0.061
0.053133	-0.05526
0.047867	-0.049964
0.04311	-0.045105
0.038818	-0.040664
0.03495	-0.036619
0.031469	-0.032942
0.028339	-0.029606
0.025528	-0.026585
0.023004	-0.02385
0.02074	-0.021378
0.018713	-0.019142
0.016898	-0.017122
0.015276	-0.015297
0.013827	-0.013646
0.012536	-0.012154
0.011387	-0.010805
0.010367	-0.0095844
0.009463	-0.0084804
0.0086641	-0.0074824
0.0079604	-0.0065815
0.0073422	-0.0057707
0.006801	-0.0050449
0.0063283	-0.0044015
0.0059158	-0.0038407
0.0055552	-0.0033658
0.0052374	-0.0029844
0.0049525	-0.0027091
0.0046889	-0.0025585
0.0044329	-0.0025575
0.0041679	-0.0027383


==> immagini/simulazione2x21_ord2_dt01/saveA.txt <==
0	1
-1	0


==> immagini/simulazione2x21_ord2_dt01/saveB.txt <==
0
1


==> immagini/simulazione2x21_ord2_dt01/simulazione1_u_tru1.txt <==
0	-3.8253
0.1	-2.5323
0.2	-1.6342
0.3	-1.0146
0.4	-0.59079
0.5	-0.30435
0.6	-0.11389
0.7	0.0098045
0.8	0.087371
0.9	0.13332
1	0.15783
1.1	0.16804
1.2	0.16891
1.3	0.16385
1.4	0.15524
1.5	0.14468
1.6	0.13324
1.7	0.12163
1.8	0.11029
1.9	0.099498
2	0.089414
2.1	0.08011
2.2	0.071605
2.3	0.063886
2.4	0.056919
2.5	0.050659
2.6	0.045053
2.7	0.040046
2.8	0.035585
2.9	0.03162
3	0.028097
3.1	0.02497
3.2	0.022198
3.3	0.01975
3.4	0.017588
3.5	0.015674
3.6	0.013981
3.7	0.012489
3.8	0.011169
3.9	0.0099961
4	0.0089518
4.1	0.0080116
4.2	0.0071545
4.3	0.006357
4.4	0.0055947
4.5	0.0048395
4.6	0.0040613
4.7	0.003226
4.8	0.0022971
4.9	0.001236
5	0


==> immagini/simulazione2x21_ord2_dt01/simulazione1_u_unc1.txt <==
0	-3.1623
0.1	-3.1623
0.2	-1.1125
0.3	-1.1125
0.4	-0.79761
0.5	-0.79761
0.6	-0.043949
0.7	-0.043949
0.8	0.18084
0.9	0.18084
1	0.21577
1.1	0.21577
1.2	0.19743
1.3	0.19743
1.4	0.16563
1.5	0.16563
1.6	0.13469
1.7	0.13469
1.8	0.10798
1.9	0.10798
2	0.086093
2.1	0.086093
2.2	0.068472
2.3	0.068472
2.4	0.054427
2.5	0.054427
2.6	0.04327
2.7	0.04327
2.8	0.034435
2.9	0.034435
3	0.027451
3.1	0.027451
3.2	0.021944
3.3	0.021944
3.4	0.017609
3.5	0.017609
3.6	0.014202
3.7	0.014202
3.8	0.011518
3.9	0.011518
4	0.0093757
4.1	0.0093757
4.2	0.0076002
4.3	0.0076002
4.4	0.0060028
4.5	0.0060028
4.6	0.0043613
4.7	0.0043613
4.8	0
4.9	0
5	0


==> immagini/simulazione2x21_ord2_dt01/simulazione1_u_unc_ru1.txt <==
0	-3.1623
0.1	-3.1623
0.2	-3.1623
0.2	-1.1125
0.3	-1.1125
0.4	-1.1125
0.4	-0.79761
0.5	-0.79761
0.6	-0.79761
0.6	-0.043949
0.7	-0.043949
0.8	-0.043949
0.8	0.18084
0.9	0.18084
1	0.18084
1	0.21577
1.1	0.21577
1.2	0.21577
1.2	0.19743
1.3	0.19743
1.4	0.19743
1.4	0.16563
1.5	0.16563
1.6	0.16563
1.6	0.13469
1.7	0.13469
1.8	0.13469
1.8	0.10798
1.9	0.10798
2	0.10798
2	0.086093
2.1	0.086093
2.2	0.086093
2.2	0.068472
2.3	0.068472
2.4	0.068472
2.4	0.054427
2.5	0.054427
2.6	0.054427
2.6	0.04327
2.7	0.04327
2.8	0.04327
2.8	0.034435
2.9	0.034435
3	0.034435
3	0.027451
3.1	0.027451
3.2	0.027451
3.2	0.021944
3.3	0.021944
3.4	0.021944
3.4	0.017609
3.5	0.017609
3.6	0.017609
3.6	0.014202
3.7	0.014202
3.8	0.014202
3.8	0.011518
3.9	0.011518
4	0.011518
4	0.0093757
4.1	0.0093757
4.2	0.0093757
4.2	0.0076002
4.3	0.0076002
4.4	0.0076002
4.4	0.0060028
4.5	0.0060028
4.6	0.0060028
4.6	0.0043613
4.7	0.0043613
4.8	0.0043613
4.8	0
4.9	0
5	0
5	0


==> immagini/simulazione2x21_ord2_dt01/simulazione1_x_tru12.txt <==
0	1
0.080723	0.61311
0.12888	0.34918
0.15493	0.17141
0.1662	0.0538
0.16779	-0.022041
0.16323	-0.069066
0.15495	-0.096387
0.1446	-0.1104
0.13329	-0.11556
0.12176	-0.11498
0.11046	-0.1108
0.099685	-0.1045
0.089599	-0.097067
0.080279	-0.089169
0.071751	-0.08124
0.064005	-0.073553
0.057008	-0.066273
0.050715	-0.059491
0.045073	-0.053246
0.040029	-0.047547
0.035529	-0.042379
0.031521	-0.037717
0.027956	-0.033526
0.024789	-0.029772
0.021977	-0.026415
0.019483	-0.02342
0.017273	-0.02075
0.015315	-0.018373
0.013582	-0.016258
0.012049	-0.014376
0.010694	-0.012702
0.0094973	-0.011213
0.0084413	-0.0098889
0.0075105	-0.0087106
0.0066913	-0.007661
0.0059713	-0.0067259
0.0053399	-0.0058927
0.0047873	-0.0051495
0.0043051	-0.0044866
0.0038856	-0.0038961
0.0035219	-0.0033708
0.0032079	-0.0029058
0.0029375	-0.0024973
0.0027052	-0.0021434
0.0025057	-0.0018442
0.0023332	-0.001602
0.0021819	-0.0014215
0.0020452	-0.0013102
0.0019157	-0.0012785
0.0017847	-0.0013399


==> immagini/simulazione2x21_ord2_dt01/simulazione1_x_unc12.txt <==
0	1
0.084035	0.6793
0.13563	0.35182
0.16452	0.22545
0.18065	0.096833
0.18543	-0.0013136
0.18039	-0.099447
0.16934	-0.12135
0.15616	-0.14203
0.1421	-0.13886
0.12843	-0.1343
0.11546	-0.12491
0.10349	-0.11427
0.092554	-0.10432
0.082663	-0.093332
0.07376	-0.084582
0.065775	-0.074987
0.058633	-0.067733
0.052251	-0.059802
0.046559	-0.05394
0.041481	-0.047539
0.036958	-0.042848
0.032926	-0.037728
0.029337	-0.033991
0.026139	-0.029914
0.023294	-0.026941
0.02076	-0.023698
0.018506	-0.021332
0.0165	-0.018754
0.014718	-0.016869
0.013132	-0.014817
0.011724	-0.013313
0.010474	-0.011676
0.0093654	-0.010473
0.0083827	-0.009165
0.0075138	-0.0081982
0.0067458	-0.0071494
0.0060693	-0.0063692
0.0054741	-0.0055255
0.0049527	-0.0048945
0.0044968	-0.0042145
0.0041005	-0.0037064
0.0037568	-0.0031612
0.0034604	-0.0027618
0.0032054	-0.0023347
0.0029863	-0.0020437
0.0027973	-0.0017324
0.0026322	-0.0015676
0.0024843	-0.0013871
0	0
0	0


==> immagini/simulazione2x21_ord4_dt01/saveA.txt <==
0	1
-1	0


==> immagini/simulazione2x21_ord4_dt01/saveB.txt <==
0
1


==> immagini/simulazione2x21_ord4_dt01/simulazione1_u_tru1.txt <==
0	-3.8253
0.1	-2.5323
0.2	-1.6342
0.3	-1.0146
0.4	-0.59079
0.5	-0.30435
0.6	-0.11389
0.7	0.0098045
0.8	0.087371
0.9	0.13332
1	0.15783
1.1	0.16804
1.2	0.16891
1.3	0.16385
1.4	0.15524
1.5	0.14468
1.6	0.13324
1.7	0.12163
1.8	0.11029
1.9	0.099498
2	0.089414
2.1	0.08011
2.2	0.071605
2.3	0.063886
2.4	0.056919
2.5	0.050659
2.6	0.045053
2.7	0.040046
2.8	0.035585
2.9	0.03162
3	0.028097
3.1	0.02497
3.2	0.022198
3.3	0.01975
3.4	0.017588
3.5	0.015674
3.6	0.013981
3.7	0.012489
3.8	0.011169
3.9	0.0099961
4	0.0089518
4.1	0.0080116
4.2	0.0071545
4.3	0.006357
4.4	0.0055947
4.5	0.0048395
4.6	0.0040613
4.7	0.003226
4.8	0.0022971
4.9	0.001236
5	0


==> immagini/simulazione2x21_ord4_dt01/simulazione1_u_unc1.txt <==
0	-3.1623
0.1	-3.1623
0.2	-3.1623
0.3	-3.1623
0.4	0.9815
0.5	0.9815
0.6	0.9815
0.7	0.9815
0.8	-0.35801
0.9	-0.35801
1	-0.35801
1.1	-0.35801
1.2	0.35839
1.3	0.35839
1.4	0.35839
1.5	0.35839
1.6	-0.048892
1.7	-0.048892
1.8	-0.048892
1.9	-0.048892
2	0.10152
2.1	0.10152
2.2	0.10152
2.3	0.10152
2.4	0.002554
2.5	0.002554
2.6	0.002554
2.7	0.002554
2.8	0.031432
2.9	0.031432
3	0.031432
3.1	0.031432
3.2	0.0067773
3.3	0.0067773
3.4	0.0067773
3.5	0.0067773
3.6	0.010773
3.7	0.010773
3.8	0.010773
3.9	0.010773
4	0.0048008
4.1	0.0048008
4.2	0.0048008
4.3	0.0048008
4.4	0.0040154
4.5	0.0040154
4.6	0.0040154
4.7	0.0040154
4.8	0
4.9	0
5	0


==> immagini/simulazione2x21_ord4_dt01/simulazione1_u_unc_ru1.txt <==
0	-3.1623
0.1	-3.1623
0.2	-3.1623
0.3	-3.1623
0.4	-3.1623
0.4	0.9815
0.5	0.9815
0.6	0.9815
0.7	0.9815
0.8	0.9815
0.8	-0.35801
0.9	-0.35801
1	-0.35801
1.1	-0.35801
1.2	-0.35801
1.2	0.35839
1.3	0.35839
1.4	0.35839
1.5	0.35839
1.6	0.35839
1.6	-0.048892
1.7	-0.048892
1.8	-0.048892
1.9	-0.048892
2	-0.048892
2	0.10152
2.1	0.10152
2.2	0.10152
2.3	0.10152
2.4	0.10152
2.4	0.002554
2.5	0.002554
2.6	0.002554
2.7	0.002554
2.8	0.002554
2.8	0.031432
2.9	0.031432
3	0.031432
3.1	0.031432
3.2	0.031432
3.2	0.0067773
3.3	0.0067773
3.4	0.0067773
3.5	0.0067773
3.6	0.0067773
3.6	0.010773
3.7	0.010773
3.8	0.010773
3.9	0.010773
4	0.010773
4	0.0048008
4.1	0.0048008
4.2	0.0048008
4.3	0.0048008
4.4	0.0048008
4.4	0.0040154
4.5	0.0040154
4.6	0.0040154
4.7	0.0040154
4.8	0.0040154
4.8	0
4.9	0
5	0


==> immagini/simulazione2x21_ord4_dt01/simulazione1_x_tru12.txt <==
0	1
0.080723	0.61311
0.12888	0.34918
0.15493	0.17141
0.1662	0.0538
0.16779	-0.022041
0.16323	-0.069066
0.15495	-0.096387
0.1446	-0.1104
0.13329	-0.11556
0.12176	-0.11498
0.11046	-0.1108
0.099685	-0.1045
0.089599	-0.097067
0.080279	-0.089169
0.071751	-0.08124
0.064005	-0.073553
0.057008	-0.066273
0.050715	-0.059491
0.045073	-0.053246
0.040029	-0.047547
0.035529	-0.042379
0.031521	-0.037717
0.027956	-0.033526
0.024789	-0.029772
0.021977	-0.026415
0.019483	-0.02342
0.017273	-0.02075
0.015315	-0.018373
0.013582	-0.016258
0.012049	-0.014376
0.010694	-0.012702
0.0094973	-0.011213
0.0084413	-0.0098889
0.0075105	-0.0087106
0.0066913	-0.007661
0.0059713	-0.0067259
0.0053399	-0.0058927
0.0047873	-0.0051495
0.0043051	-0.0044866
0.0038856	-0.0038961
0.0035219	-0.0033708
0.0032079	-0.0029058
0.0029375	-0.0024973
0.0027052	-0.0021434
0.0025057	-0.0018442
0.0023332	-0.001602
0.0021819	-0.0014215
0.0020452	-0.0013102
0.0019157	-0.0012785
0.0017847	-0.0013399


==> immagini/simulazione2x21_ord4_dt01/simulazione1_x_unc12.txt <==
0	1
0.084035	0.6793
0.13563	0.35182
0.15428	0.020823
0.13979	-0.31038
0.11301	-0.2248
0.094907	-0.13697
0.085661	-0.047779
0.085367	0.041894
0.087334	-0.0025787
0.084852	-0.047026
0.077945	-0.091003
0.066682	-0.13407
0.054754	-0.10428
0.045861	-0.073445
0.04009	-0.041878
0.037499	-0.0098919
0.03608	-0.018467
0.033812	-0.026858
0.030717	-0.03498
0.026827	-0.042753
0.022932	-0.035083
0.019823	-0.027063
0.017529	-0.018772
0.016074	-0.010293
0.014979	-0.011591
0.01376	-0.012774
0.012429	-0.013829
0.010999	-0.014746
0.0096289	-0.012632
0.0084767	-0.010392
0.0075539	-0.0080486
0.0068696	-0.0056245
0.0063077	-0.0056056
0.0057504	-0.0055307
0.0052034	-0.0054006
0.0046721	-0.0052165
0.0041818	-0.0045814
0.0037573	-0.0039005
0.003403	-0.0031806
0.0031223	-0.002429
0.0028881	-0.0022493
0.0026731	-0.0020471
0.0024794	-0.0018245
0.0023089	-0.0015836
0.0021593	-0.0014053
0.0020283	-0.001213
0.0019171	-0.0010086
0.0018269	-0.00079407
0	0
0	0


==> immagini/simulazione4/componente1.txt <==
0	1
0.025	0.9957
0.05	0.9908
0.075	0.98529
0.1	0.97917
0.125	0.97239
0.15	0.96558
0.175	0.95881
0.2	0.95202
0.225	0.94309
0.25	0.93378
0.275	0.92448
0.3	0.91481
0.325	0.90691
0.35	0.89855
0.375	0.89017
0.4	0.88136
0.425	0.87846
0.45	0.87526
0.475	0.87171
0.5	0.86788
0.525	0.86626
0.55	0.86443
0.575	0.86203
0.6	0.85942
0.625	0.85636
0.65	0.8531
0.675	0.84934
0.7	0.8454
0.725	0.84099
0.75	0.83642
0.775	0.83142
0.8	0.82626
0.825	0.8207
0.85	0.81501
0.875	0.80894
0.9	0.80275
0.925	0.79622
0.95	0.78959
0.975	0.78265
1	0.77562
1.025	0.7683
1.05	0.76092
1.075	0.75328
1.1	0.74559
1.125	0.73767
1.15	0.72971
1.175	0.72154
1.2	0.71335
1.225	0.70499
1.25	0.69661
1.275	0.68807
1.3	0.67954
1.325	0.67087
1.35	0.66222
1.375	0.65346
1.4	0.64472
1.425	0.63589
1.45	0.6271
1.475	0.61822
1.5	0.60941
1.525	0.60052
1.55	0.59171
1.575	0.58284
1.6	0.57405
1.625	0.56522
1.65	0.55648
1.675	0.54771
1.7	0.53904
1.725	0.53035
1.75	0.52177
1.775	0.51319
1.8	0.5047
1.825	0.49624
1.85	0.48788
1.875	0.47955
1.9	0.47133
1.925	0.46315
1.95	0.45507
1.975	0.44705
2	0.43914
2.025	0.43128
2.05	0.42354
2.075	0.41586
2.1	0.4083
2.125	0.4008
2.15	0.39343
2.175	0.38612
2.2	0.37894
2.225	0.37183
2.25	0.36485
2.275	0.35794
2.3	0.35116
2.325	0.34445
2.35	0.33787
2.375	0.33137
2.4	0.325
2.425	0.3187
2.45	0.31254
2.475	0.30645
2.5	0.30049
2.525	0.29461
2.55	0.28885
2.575	0.28317
2.6	0.27762
2.625	0.27215
2.65	0.2668
2.675	0.26153
2.7	0.25638
2.725	0.2513
2.75	0.24635
2.775	0.24147
2.8	0.2367
2.825	0.23201
2.85	0.22744
2.875	0.22294
2.9	0.21855
2.925	0.21423
2.95	0.21001
2.975	0.20587
3	0.20184
3.025	0.19787
3.05	0.194
3.075	0.1902
3.1	0.18649
3.125	0.18286
3.15	0.17931
3.175	0.17583
3.2	0.17244
3.225	0.16911
3.25	0.16587
3.275	0.16268
3.3	0.15959
3.325	0.15654
3.35	0.15358
3.375	0.15067
3.4	0.14784
3.425	0.14507
3.45	0.14236
3.475	0.13971
3.5	0.13713
3.525	0.13459
3.55	0.13213
3.575	0.12971
3.6	0.12736
3.625	0.12504
3.65	0.1228
3.675	0.12059
3.7	0.11844
3.725	0.11633
3.75	0.11428
3.775	0.11227
3.8	0.11031
3.825	0.10838
3.85	0.10651
3.875	0.10467
3.9	0.10288
3.925	0.10113
3.95	0.099416
3.975	0.097733
4	0.096098
4.025	0.094489
4.05	0.092924
4.075	0.091384
4.1	0.089886
4.125	0.088411
4.15	0.086977
4.175	0.085564
4.2	0.08419
4.225	0.082835
4.25	0.081517
4.275	0.080218
4.3	0.078954
4.325	0.077708
4.35	0.076495
4.375	0.075298
4.4	0.074132
4.425	0.072982
4.45	0.071862
4.475	0.070756
4.5	0.069679
4.525	0.068615
4.55	0.067579
4.575	0.066554
4.6	0.065556
4.625	0.064569
4.65	0.063607
4.675	0.062655
4.7	0.061727
4.725	0.060809
4.75	0.059914
4.775	0.059027
4.8	0.058163
4.825	0.057306
4.85	0.056471
4.875	0.055643
4.9	0.054835
4.925	0.054034
4.95	0.053252
4.975	0.052477
5	0.05172
5.025	0.05097
5.05	0.050236
5.075	0.049509
5.1	0.048798
5.125	0.048093
5.15	0.047403
5.175	0.046719
5.2	0.04605
5.225	0.045387
5.25	0.044737
5.275	0.044093
5.3	0.043462
5.325	0.042836
5.35	0.042223
5.375	0.041614
5.4	0.041019
5.425	0.040427
5.45	0.039848
5.475	0.039273
5.5	0.03871
5.525	0.03815
5.55	0.037602
5.575	0.037058
5.6	0.036525
5.625	0.035995
5.65	0.035476
5.675	0.03496
5.7	0.034455
5.725	0.033953
5.75	0.033461
5.775	0.032972
5.8	0.032493
5.825	0.032017
5.85	0.031551
5.875	0.031087
5.9	0.030633
5.925	0.030181
5.95	0.029739
5.975	0.029299
6	0.028868
6.025	0.02844
6.05	0.02802
6.075	0.027603
6.1	0.027194
6.125	0.026787
6.15	0.026389
6.175	0.025993
6.2	0.025605
6.225	0.02522
6.25	0.024842
6.275	0.024467
6.3	0.024099
6.325	0.023733
6.35	0.023375
6.375	0.023019
6.4	0.02267
6.425	0.022323
6.45	0.021983
6.475	0.021646
6.5	0.021315
6.525	0.020987
6.55	0.020664
6.575	0.020345
6.6	0.020031
6.625	0.01972
6.65	0.019414
6.675	0.019112
6.7	0.018814
6.725	0.01852
6.75	0.01823
6.775	0.017944
6.8	0.017662
6.825	0.017383
6.85	0.017109
6.875	0.016837
6.9	0.016571
6.925	0.016307
6.95	0.016047
6.975	0.01579
7	0.015538
7.025	0.015288
7.05	0.015042
7.075	0.014799
7.1	0.01456
7.125	0.014323
7.15	0.014091
7.175	0.013861
7.2	0.013635
7.225	0.01341
7.25	0.01319
7.275	0.012972
7.3	0.012758
7.325	0.012546
7.35	0.012338
7.375	0.012132
7.4	0.011929
7.425	0.011728
7.45	0.011531
7.475	0.011335
7.5	0.011144
7.525	0.010953
7.55	0.010767
7.575	0.010581
7.6	0.0104
7.625	0.010219
7.65	0.010043
7.675	0.0098672
7.7	0.009695
7.725	0.0095242
7.75	0.0093566
7.775	0.0091903
7.8	0.0090272
7.825	0.0088652
7.85	0.0087064
7.875	0.0085487
7.9	0.0083941
7.925	0.0082406
7.95	0.00809
7.975	0.0079405
8	0.0077939
8.025	0.0076484
8.05	0.0075056
8.075	0.0073639
8.1	0.0072249
8.125	0.0070869
8.15	0.0069517
8.175	0.0068173
8.2	0.0066857
8.225	0.0065549
8.25	0.0064268
8.275	0.0062996
8.3	0.0061749
8.325	0.0060512
8.35	0.0059299
8.375	0.0058096
8.4	0.0056917
8.425	0.0055747
8.45	0.0054602
8.475	0.0053465
8.5	0.0052353
8.525	0.0051249
8.55	0.0050169
8.575	0.0049098
8.6	0.0048051
8.625	0.0047013
8.65	0.0045998
8.675	0.0044992
8.7	0.0044009
8.725	0.0043036
8.75	0.0042085
8.775	0.0041144
8.8	0.0040227
8.825	0.0039318
8.85	0.0038432
8.875	0.0037556
8.9	0.0036703
8.925	0.003586
8.95	0.0035039
8.975	0.0034229
9	0.0033441
9.025	0.0032664
9.05	0.0031908
9.075	0.0031164
9.1	0.0030441
9.125	0.002973
9.15	0.002904
9.175	0.0028361
9.2	0.0027704
9.225	0.0027058
9.25	0.0026434
9.275	0.0025821
9.3	0.0025228
9.325	0.0024647
9.35	0.0024086
9.375	0.0023537
9.4	0.0023007
9.425	0.0022489
9.45	0.0021988
9.475	0.00215
9.5	0.0021029
9.525	0.002057
9.55	0.0020125
9.575	0.0019693
9.6	0.0019274
9.625	0.0018867
9.65	0.0018472
9.675	0.0018087
9.7	0.0017712
9.725	0.0017347
9.75	0.0016989
9.775	0.001664
9.8	0.0016295
9.825	0.0015958
9.85	0.0015623
9.875	0.0015293
9.9	0.0014961
9.925	0.0014632
9.95	0.0014297
9.975	0.0013963
10	0.0013618


==> immagini/simulazione4/componente2.txt <==
0	1
0.025	1.0017
0.05	1.0043
0.075	1.0067
0.1	1.0098
0.125	1.0023
0.15	0.99499
0.175	0.98769
0.2	0.98055
0.225	0.97949
0.25	0.9788
0.275	0.97759
0.3	0.9767
0.325	0.97575
0.35	0.97513
0.375	0.97385
0.4	0.97285
0.425	0.96648
0.45	0.9602
0.475	0.95372
0.5	0.94729
0.525	0.93874
0.55	0.93017
0.575	0.92174
0.6	0.91327
0.625	0.90488
0.65	0.89644
0.675	0.88812
0.7	0.87975
0.725	0.87149
0.75	0.86317
0.775	0.85495
0.8	0.84667
0.825	0.83848
0.85	0.83024
0.875	0.82207
0.9	0.81385
0.925	0.8057
0.95	0.79749
0.975	0.78936
1	0.78116
1.025	0.77304
1.05	0.76485
1.075	0.75673
1.1	0.74855
1.125	0.74045
1.15	0.73228
1.175	0.72418
1.2	0.71603
1.225	0.70794
1.25	0.6998
1.275	0.69174
1.3	0.68363
1.325	0.67559
1.35	0.6675
1.375	0.65949
1.4	0.65144
1.425	0.64347
1.45	0.63546
1.475	0.62753
1.5	0.61957
1.525	0.61169
1.55	0.60379
1.575	0.59597
1.6	0.58813
1.625	0.58037
1.65	0.5726
1.675	0.56491
1.7	0.55722
1.725	0.54961
1.75	0.542
1.775	0.53448
1.8	0.52696
1.825	0.51954
1.85	0.51211
1.875	0.50478
1.9	0.49746
1.925	0.49024
1.95	0.48303
1.975	0.47591
2	0.46881
2.025	0.46181
2.05	0.45484
2.075	0.44796
2.1	0.4411
2.125	0.43435
2.15	0.42762
2.175	0.421
2.2	0.4144
2.225	0.40791
2.25	0.40145
2.275	0.39509
2.3	0.38877
2.325	0.38255
2.35	0.37637
2.375	0.37029
2.4	0.36425
2.425	0.35831
2.45	0.35242
2.475	0.34663
2.5	0.34088
2.525	0.33523
2.55	0.32963
2.575	0.32412
2.6	0.31867
2.625	0.31331
2.65	0.30801
2.675	0.30279
2.7	0.29764
2.725	0.29257
2.75	0.28756
2.775	0.28263
2.8	0.27777
2.825	0.27299
2.85	0.26827
2.875	0.26363
2.9	0.25905
2.925	0.25456
2.95	0.25012
2.975	0.24577
3	0.24147
3.025	0.23725
3.05	0.2331
3.075	0.22901
3.1	0.22499
3.125	0.22104
3.15	0.21715
3.175	0.21334
3.2	0.20957
3.225	0.20589
3.25	0.20225
3.275	0.19869
3.3	0.19518
3.325	0.19174
3.35	0.18836
3.375	0.18504
3.4	0.18177
3.425	0.17857
3.45	0.17542
3.475	0.17233
3.5	0.16929
3.525	0.16632
3.55	0.16339
3.575	0.16052
3.6	0.1577
3.625	0.15493
3.65	0.15221
3.675	0.14955
3.7	0.14693
3.725	0.14436
3.75	0.14184
3.775	0.13937
3.8	0.13694
3.825	0.13457
3.85	0.13223
3.875	0.12994
3.9	0.12769
3.925	0.12549
3.95	0.12332
3.975	0.1212
4	0.11912
4.025	0.11707
4.05	0.11507
4.075	0.1131
4.1	0.11117
4.125	0.10928
4.15	0.10743
4.175	0.10561
4.2	0.10382
4.225	0.10207
4.25	0.10035
4.275	0.098662
4.3	0.097007
4.325	0.095384
4.35	0.093791
4.375	0.092229
4.4	0.090694
4.425	0.089191
4.45	0.087713
4.475	0.086265
4.5	0.084843
4.525	0.083448
4.55	0.082078
4.575	0.080735
4.6	0.079415
4.625	0.07812
4.65	0.076849
4.675	0.075601
4.7	0.074376
4.725	0.073174
4.75	0.071992
4.775	0.070833
4.8	0.069694
4.825	0.068576
4.85	0.067477
4.875	0.066399
4.9	0.065339
4.925	0.064299
4.95	0.063276
4.975	0.062272
5	0.061285
5.025	0.060316
5.05	0.059363
5.075	0.058427
5.1	0.057506
5.125	0.056602
5.15	0.055713
5.175	0.054839
5.2	0.05398
5.225	0.053136
5.25	0.052305
5.275	0.051489
5.3	0.050686
5.325	0.049897
5.35	0.04912
5.375	0.048357
5.4	0.047605
5.425	0.046867
5.45	0.046139
5.475	0.045425
5.5	0.044721
5.525	0.044029
5.55	0.043347
5.575	0.042677
5.6	0.042017
5.625	0.041369
5.65	0.040729
5.675	0.040101
5.7	0.039481
5.725	0.038872
5.75	0.038272
5.775	0.037682
5.8	0.0371
5.825	0.036528
5.85	0.035964
5.875	0.035409
5.9	0.034862
5.925	0.034324
5.95	0.033794
5.975	0.033272
6	0.032758
6.025	0.032252
6.05	0.031752
6.075	0.031262
6.1	0.030777
6.125	0.030301
6.15	0.029831
6.175	0.029369
6.2	0.028913
6.225	0.028465
6.25	0.028022
6.275	0.027587
6.3	0.027157
6.325	0.026735
6.35	0.026318
6.375	0.025908
6.4	0.025503
6.425	0.025105
6.45	0.024712
6.475	0.024326
6.5	0.023944
6.525	0.023569
6.55	0.023199
6.575	0.022835
6.6	0.022475
6.625	0.022121
6.65	0.021772
6.675	0.021429
6.7	0.02109
6.725	0.020757
6.75	0.020428
6.775	0.020105
6.8	0.019785
6.825	0.019471
6.85	0.019161
6.875	0.018857
6.9	0.018556
6.925	0.01826
6.95	0.017967
6.975	0.01768
7	0.017397
7.025	0.017118
7.05	0.016843
7.075	0.016572
7.1	0.016305
7.125	0.016042
7.15	0.015783
7.175	0.015528
7.2	0.015276
7.225	0.015029
7.25	0.014785
7.275	0.014545
7.3	0.014308
7.325	0.014075
7.35	0.013845
7.375	0.013619
7.4	0.013396
7.425	0.013176
7.45	0.01296
7.475	0.012747
7.5	0.012537
7.525	0.01233
7.55	0.012126
7.575	0.011926
7.6	0.011728
7.625	0.011534
7.65	0.011342
7.675	0.011153
7.7	0.010967
7.725	0.010784
7.75	0.010603
7.775	0.010425
7.8	0.01025
7.825	0.010078
7.85	0.0099075
7.875	0.0097402
7.9	0.009575
7.925	0.0094126
7.95	0.0092523
7.975	0.0090946
8	0.008939
8.025	0.0087859
8.05	0.0086349
8.075	0.0084862
8.1	0.0083396
8.125	0.0081952
8.15	0.0080528
8.175	0.0079126
8.2	0.0077743
8.225	0.0076381
8.25	0.0075037
8.275	0.0073714
8.3	0.0072409
8.325	0.0071123
8.35	0.0069854
8.375	0.0068605
8.4	0.0067372
8.425	0.0066158
8.45	0.0064959
8.475	0.0063779
8.5	0.0062613
8.525	0.0061466
8.55	0.0060333
8.575	0.0059217
8.6	0.0058115
8.625	0.005703
8.65	0.0055959
8.675	0.0054904
8.7	0.0053862
8.725	0.0052836
8.75	0.0051824
8.775	0.0050827
8.8	0.0049843
8.825	0.0048874
8.85	0.0047918
8.875	0.0046977
8.9	0.0046049
8.925	0.0045136
8.95	0.0044235
8.975	0.004335
9	0.0042477
9.025	0.0041619
9.05	0.0040774
9.075	0.0039945
9.1	0.0039128
9.125	0.0038328
9.15	0.003754
9.175	0.0036769
9.2	0.0036011
9.225	0.0035271
9.25	0.0034544
9.275	0.0033837
9.3	0.0033142
9.325	0.0032468
9.35	0.0031808
9.375	0.003117
9.4	0.0030546
9.425	0.0029946
9.45	0.0029361
9.475	0.0028803
9.5	0.0028259
9.525	0.0027745
9.55	0.0027246
9.575	0.002678
9.6	0.0026331
9.625	0.0025917
9.65	0.0025521
9.675	0.0025164
9.7	0.0024826
9.725	0.0024532
9.75	0.0024257
9.775	0.0024032
9.8	0.0023828
9.825	0.0023678
9.85	0.0023552
9.875	0.0023485
9.9	0.0023444
9.925	0.0023471
9.95	0.0023525
9.975	0.0023655
10	0.0023815


==> immagini/simulazione4/componente3.txt <==
0	1
0.025	0.95229
0.05	0.90608
0.075	0.864
0.1	0.82327
0.125	0.80958
0.15	0.79627
0.175	0.78359
0.2	0.77126
0.225	0.7512
0.25	0.73181
0.275	0.71433
0.3	0.69744
0.325	0.67935
0.35	0.66196
0.375	0.64658
0.4	0.63181
0.425	0.62034
0.45	0.6095
0.475	0.59982
0.5	0.59071
0.525	0.58276
0.55	0.57538
0.575	0.56858
0.6	0.56229
0.625	0.55652
0.65	0.55119
0.675	0.5463
0.7	0.54182
0.725	0.5377
0.75	0.53395
0.775	0.53049
0.8	0.52736
0.825	0.52447
0.85	0.52187
0.875	0.51945
0.9	0.51729
0.925	0.51527
0.95	0.51346
0.975	0.51175
1	0.51023
1.025	0.50877
1.05	0.50747
1.075	0.5062
1.1	0.50506
1.125	0.50391
1.15	0.50288
1.175	0.50181
1.2	0.50083
1.225	0.4998
1.25	0.49884
1.275	0.4978
1.3	0.49682
1.325	0.49574
1.35	0.4947
1.375	0.49355
1.4	0.49243
1.425	0.49119
1.45	0.48996
1.475	0.4886
1.5	0.48725
1.525	0.48576
1.55	0.48426
1.575	0.48262
1.6	0.48098
1.625	0.47918
1.65	0.47737
1.675	0.47542
1.7	0.47344
1.725	0.47132
1.75	0.46917
1.775	0.46687
1.8	0.46455
1.825	0.46208
1.85	0.45959
1.875	0.45695
1.9	0.45429
1.925	0.45149
1.95	0.44866
1.975	0.4457
2	0.44271
2.025	0.4396
2.05	0.43646
2.075	0.4332
2.1	0.42992
2.125	0.42652
2.15	0.4231
2.175	0.41957
2.2	0.41602
2.225	0.41237
2.25	0.40871
2.275	0.40495
2.3	0.40118
2.325	0.39733
2.35	0.39346
2.375	0.38952
2.4	0.38556
2.425	0.38154
2.45	0.37751
2.475	0.37343
2.5	0.36934
2.525	0.3652
2.55	0.36105
2.575	0.35686
2.6	0.35268
2.625	0.34846
2.65	0.34424
2.675	0.33999
2.7	0.33575
2.725	0.33149
2.75	0.32724
2.775	0.32297
2.8	0.31872
2.825	0.31446
2.85	0.31021
2.875	0.30596
2.9	0.30173
2.925	0.2975
2.95	0.29329
2.975	0.28909
3	0.28491
3.025	0.28074
3.05	0.2766
3.075	0.27248
3.1	0.26838
3.125	0.2643
3.15	0.26026
3.175	0.25624
3.2	0.25225
3.225	0.24829
3.25	0.24436
3.275	0.24046
3.3	0.2366
3.325	0.23277
3.35	0.22898
3.375	0.22522
3.4	0.2215
3.425	0.21783
3.45	0.21418
3.475	0.21059
3.5	0.20702
3.525	0.20351
3.55	0.20003
3.575	0.19659
3.6	0.1932
3.625	0.18985
3.65	0.18654
3.675	0.18328
3.7	0.18006
3.725	0.17688
3.75	0.17375
3.775	0.17067
3.8	0.16762
3.825	0.16462
3.85	0.16167
3.875	0.15876
3.9	0.15589
3.925	0.15308
3.95	0.1503
3.975	0.14757
4	0.14488
4.025	0.14224
4.05	0.13963
4.075	0.13708
4.1	0.13456
4.125	0.1321
4.15	0.12966
4.175	0.12728
4.2	0.12493
4.225	0.12263
4.25	0.12037
4.275	0.11815
4.3	0.11597
4.325	0.11383
4.35	0.11173
4.375	0.10967
4.4	0.10764
4.425	0.10566
4.45	0.10371
4.475	0.1018
4.5	0.099923
4.525	0.098089
4.55	0.096283
4.575	0.094519
4.6	0.092783
4.625	0.091088
4.65	0.08942
4.675	0.087791
4.7	0.086188
4.725	0.084623
4.75	0.083084
4.775	0.081582
4.8	0.080103
4.825	0.078661
4.85	0.077242
4.875	0.075858
4.9	0.074496
4.925	0.073167
4.95	0.07186
4.975	0.070585
5	0.069331
5.025	0.068107
5.05	0.066904
5.075	0.06573
5.1	0.064575
5.125	0.063449
5.15	0.062341
5.175	0.06126
5.2	0.060198
5.225	0.059161
5.25	0.058141
5.275	0.057145
5.3	0.056167
5.325	0.055212
5.35	0.054272
5.375	0.053355
5.4	0.052454
5.425	0.051573
5.45	0.050708
5.475	0.049862
5.5	0.049031
5.525	0.048219
5.55	0.04742
5.575	0.04664
5.6	0.045873
5.625	0.045123
5.65	0.044386
5.675	0.043665
5.7	0.042956
5.725	0.042263
5.75	0.041581
5.775	0.040914
5.8	0.040258
5.825	0.039616
5.85	0.038984
5.875	0.038367
5.9	0.037759
5.925	0.037163
5.95	0.036578
5.975	0.036004
6	0.03544
6.025	0.034887
6.05	0.034343
6.075	0.03381
6.1	0.033285
6.125	0.032771
6.15	0.032265
6.175	0.031769
6.2	0.03128
6.225	0.030801
6.25	0.030329
6.275	0.029866
6.3	0.02941
6.325	0.028963
6.35	0.028522
6.375	0.02809
6.4	0.027663
6.425	0.027245
6.45	0.026833
6.475	0.026429
6.5	0.02603
6.525	0.025639
6.55	0.025253
6.575	0.024874
6.6	0.0245
6.625	0.024133
6.65	0.023771
6.675	0.023415
6.7	0.023065
6.725	0.02272
6.75	0.02238
6.775	0.022046
6.8	0.021717
6.825	0.021393
6.85	0.021074
6.875	0.02076
6.9	0.02045
6.925	0.020146
6.95	0.019845
6.975	0.01955
7	0.019259
7.025	0.018972
7.05	0.018689
7.075	0.018411
7.1	0.018137
7.125	0.017867
7.15	0.017601
7.175	0.017339
7.2	0.017081
7.225	0.016827
7.25	0.016576
7.275	0.016329
7.3	0.016086
7.325	0.015847
7.35	0.01561
7.375	0.015378
7.4	0.015149
7.425	0.014924
7.45	0.014701
7.475	0.014482
7.5	0.014267
7.525	0.014054
7.55	0.013845
7.575	0.013639
7.6	0.013436
7.625	0.013236
7.65	0.013039
7.675	0.012846
7.7	0.012654
7.725	0.012467
7.75	0.012281
7.775	0.012099
7.8	0.01192
7.825	0.011743
7.85	0.011569
7.875	0.011398
7.9	0.011229
7.925	0.011063
7.95	0.0109
7.975	0.010739
8	0.01058
8.025	0.010425
8.05	0.010271
8.075	0.01012
8.1	0.0099715
8.125	0.0098257
8.15	0.0096814
8.175	0.0095401
8.2	0.0094003
8.225	0.0092635
8.25	0.0091281
8.275	0.0089957
8.3	0.0088645
8.325	0.0087362
8.35	0.0086091
8.375	0.0084848
8.4	0.0083617
8.425	0.0082412
8.45	0.0081219
8.475	0.0080051
8.5	0.0078894
8.525	0.0077762
8.55	0.0076639
8.575	0.007554
8.6	0.007445
8.625	0.0073383
8.65	0.0072324
8.675	0.0071287
8.7	0.0070257
8.725	0.0069248
8.75	0.0068245
8.775	0.0067261
8.8	0.0066284
8.825	0.0065323
8.85	0.0064369
8.875	0.006343
8.9	0.0062496
8.925	0.0061575
8.95	0.006066
8.975	0.0059756
9	0.0058856
9.025	0.0057965
9.05	0.0057079
9.075	0.0056199
9.1	0.0055323
9.125	0.005445
9.15	0.0053583
9.175	0.0052714
9.2	0.0051851
9.225	0.0050984
9.25	0.0050122
9.275	0.0049253
9.3	0.004839
9.325	0.0047514
9.35	0.0046646
9.375	0.0045761
9.4	0.0044883
9.425	0.0043984
9.45	0.0043093
9.475	0.0042177
9.5	0.0041269
9.525	0.004033
9.55	0.0039401
9.575	0.0038435
9.6	0.003748
9.625	0.0036482
9.65	0.0035497
9.675	0.0034461
9.7	0.0033441
9.725	0.0032362
9.75	0.0031301
9.775	0.0030173
9.8	0.0029066
9.825	0.0027883
9.85	0.0026723
9.875	0.0025478
9.9	0.0024258
9.925	0.0022943
9.95	0.0021656
9.975	0.002026
10	0.0018897


==> immagini/simulazione4/componente4.txt <==
0	1
0.025	0.96612
0.05	0.93165
0.075	0.89888
0.1	0.86562
0.125	0.8554
0.15	0.84515
0.175	0.83519
0.2	0.82522
0.225	0.80333
0.25	0.78138
0.275	0.76078
0.3	0.74015
0.325	0.7158
0.35	0.69144
0.375	0.66865
0.4	0.64589
0.425	0.62484
0.45	0.60392
0.475	0.58398
0.5	0.56421
0.525	0.54573
0.55	0.52746
0.575	0.50981
0.6	0.49238
0.625	0.47559
0.65	0.45903
0.675	0.44306
0.7	0.42734
0.725	0.4122
0.75	0.39731
0.775	0.38299
0.8	0.36892
0.825	0.3554
0.85	0.34214
0.875	0.32941
0.9	0.31694
0.925	0.30498
0.95	0.29329
0.975	0.28208
1	0.27114
1.025	0.26066
1.05	0.25045
1.075	0.24069
1.1	0.23118
1.125	0.22209
1.15	0.21326
1.175	0.20484
1.2	0.19666
1.225	0.18886
1.25	0.1813
1.275	0.1741
1.3	0.16714
1.325	0.16051
1.35	0.15411
1.375	0.14803
1.4	0.14216
1.425	0.13659
1.45	0.13122
1.475	0.12614
1.5	0.12125
1.525	0.11662
1.55	0.11217
1.575	0.10797
1.6	0.10395
1.625	0.10015
1.65	0.096512
1.675	0.093085
1.7	0.089815
1.725	0.086736
1.75	0.083804
1.775	0.081048
1.8	0.078429
1.825	0.07597
1.85	0.07364
1.875	0.071457
1.9	0.069392
1.925	0.067461
1.95	0.065639
1.975	0.06394
2	0.06234
2.025	0.060851
2.05	0.059453
2.075	0.058155
2.1	0.056939
2.125	0.055814
2.15	0.054764
2.175	0.053794
2.2	0.052891
2.225	0.05206
2.25	0.051289
2.275	0.050581
2.3	0.049927
2.325	0.049329
2.35	0.048777
2.375	0.048276
2.4	0.047813
2.425	0.047395
2.45	0.047011
2.475	0.046665
2.5	0.046348
2.525	0.046064
2.55	0.045802
2.575	0.04557
2.6	0.045356
2.625	0.045167
2.65	0.044991
2.675	0.044837
2.7	0.044693
2.725	0.044566
2.75	0.044446
2.775	0.04434
2.8	0.044237
2.825	0.044147
2.85	0.044056
2.875	0.043976
2.9	0.043892
2.925	0.043817
2.95	0.043735
2.975	0.043662
3	0.043579
3.025	0.043503
3.05	0.043416
3.075	0.043334
3.1	0.04324
3.125	0.04315
3.15	0.043046
3.175	0.042946
3.2	0.042831
3.225	0.042719
3.25	0.04259
3.275	0.042465
3.3	0.042322
3.325	0.042182
3.35	0.042023
3.375	0.041868
3.4	0.041694
3.425	0.041523
3.45	0.041332
3.475	0.041145
3.5	0.040938
3.525	0.040734
3.55	0.040511
3.575	0.040291
3.6	0.040052
3.625	0.039817
3.65	0.039561
3.675	0.039311
3.7	0.03904
3.725	0.038775
3.75	0.03849
3.775	0.038211
3.8	0.037912
3.825	0.037619
3.85	0.037307
3.875	0.037002
3.9	0.036679
3.925	0.036362
3.95	0.036027
3.975	0.0357
4	0.035355
4.025	0.035018
4.05	0.034665
4.075	0.034319
4.1	0.033957
4.125	0.033604
4.15	0.033236
4.175	0.032876
4.2	0.032501
4.225	0.032136
4.25	0.031757
4.275	0.031387
4.3	0.031004
4.325	0.030631
4.35	0.030244
4.375	0.029869
4.4	0.02948
4.425	0.029103
4.45	0.028714
4.475	0.028336
4.5	0.027946
4.525	0.027568
4.55	0.02718
4.575	0.026802
4.6	0.026415
4.625	0.02604
4.65	0.025655
4.675	0.025282
4.7	0.0249
4.725	0.02453
4.75	0.024152
4.775	0.023786
4.8	0.023412
4.825	0.02305
4.85	0.022681
4.875	0.022323
4.9	0.02196
4.925	0.021608
4.95	0.02125
4.975	0.020903
5	0.020552
5.025	0.020212
5.05	0.019866
5.075	0.019533
5.1	0.019195
5.125	0.018868
5.15	0.018537
5.175	0.018217
5.2	0.017893
5.225	0.017581
5.25	0.017265
5.275	0.01696
5.3	0.016652
5.325	0.016355
5.35	0.016054
5.375	0.015765
5.4	0.015473
5.425	0.015191
5.45	0.014907
5.475	0.014633
5.5	0.014357
5.525	0.014091
5.55	0.013823
5.575	0.013565
5.6	0.013305
5.625	0.013055
5.65	0.012803
5.675	0.01256
5.7	0.012317
5.725	0.012082
5.75	0.011846
5.775	0.011619
5.8	0.011391
5.825	0.011171
5.85	0.01095
5.875	0.010738
5.9	0.010525
5.925	0.01032
5.95	0.010114
5.975	0.0099165
6	0.0097181
6.025	0.009527
6.05	0.0093355
6.075	0.0091512
6.1	0.0089666
6.125	0.0087888
6.15	0.0086108
6.175	0.0084394
6.2	0.0082679
6.225	0.0081026
6.25	0.0079373
6.275	0.0077781
6.3	0.0076188
6.325	0.0074653
6.35	0.0073118
6.375	0.007164
6.4	0.0070161
6.425	0.0068736
6.45	0.0067312
6.475	0.0065939
6.5	0.0064567
6.525	0.0063243
6.55	0.0061921
6.575	0.0060646
6.6	0.0059372
6.625	0.0058143
6.65	0.0056915
6.675	0.005573
6.7	0.0054547
6.725	0.0053404
6.75	0.0052263
6.775	0.0051162
6.8	0.0050061
6.825	0.0048999
6.85	0.0047938
6.875	0.0046912
6.9	0.0045888
6.925	0.0044899
6.95	0.0043911
6.975	0.0042956
7	0.0042002
7.025	0.004108
7.05	0.004016
7.075	0.0039269
7.1	0.003838
7.125	0.0037521
7.15	0.0036662
7.175	0.0035832
7.2	0.0035002
7.225	0.00342
7.25	0.0033399
7.275	0.0032625
7.3	0.0031851
7.325	0.0031103
7.35	0.0030355
7.375	0.0029633
7.4	0.0028911
7.425	0.0028214
7.45	0.0027517
7.475	0.0026844
7.5	0.0026172
7.525	0.0025522
7.55	0.0024874
7.575	0.0024248
7.6	0.0023623
7.625	0.0023021
7.65	0.0022419
7.675	0.0021839
7.7	0.002126
7.725	0.0020703
7.75	0.0020147
7.775	0.0019613
7.8	0.0019079
7.825	0.0018567
7.85	0.0018056
7.875	0.0017566
7.9	0.0017078
7.925	0.0016611
7.95	0.0016145
7.975	0.0015701
8	0.0015258
8.025	0.0014837
8.05	0.0014416
8.075	0.0014018
8.1	0.0013621
8.125	0.0013246
8.15	0.0012872
8.175	0.0012521
8.2	0.0012171
8.225	0.0011844
8.25	0.0011517
8.275	0.0011215
8.3	0.0010912
8.325	0.0010634
8.35	0.0010355
8.375	0.0010102
8.4	0.0009848
8.425	0.00096191
8.45	0.000939
8.475	0.00091862
8.5	0.00089818
8.525	0.00088029
8.55	0.00086234
8.575	0.00084695
8.6	0.00083147
8.625	0.00081856
8.65	0.00080554
8.675	0.00079509
8.7	0.0007845
8.725	0.00077646
8.75	0.00076825
8.775	0.00076256
8.8	0.00075668
8.825	0.00075327
8.85	0.00074962
8.875	0.00074839
8.9	0.00074688
8.925	0.0007477
8.95	0.0007482
8.975	0.00075092
9	0.00075327
9.025	0.00075772
9.05	0.00076174
9.075	0.00076769
9.1	0.00077317
9.125	0.00078038
9.15	0.00078706
9.175	0.00079524
9.2	0.00080283
9.225	0.00081165
9.25	0.00081981
9.275	0.00082889
9.3	0.00083724
9.325	0.00084616
9.35	0.00085427
9.375	0.00086255
9.4	0.00086994
9.425	0.00087704
9.45	0.00088316
9.475	0.00088848
9.5	0.00089274
9.525	0.00089561
9.55	0.00089734
9.575	0.00089702
9.6	0.00089547
9.625	0.00089116
9.65	0.00088551
9.675	0.0008763
9.7	0.00086565
9.725	0.00085056
9.75	0.00083392
9.775	0.00081185
9.8	0.00078812
9.825	0.00075786
9.85	0.00072582
9.875	0.00068603
9.9	0.00064434
9.925	0.00059349
9.95	0.00054062
9.975	0.00047694
10	0.00041111


==> immagini/simulazione4/componente_mod1.txt <==
0	1
0.025	0.9957
0.05	0.9908
0.075	0.98529
0.1	0.97917
0.125	0.97239
0.15	0.96558
0.175	0.95881
0.2	0.95202
0.225	0.94309
0.25	0.93378
0.275	0.92448
0.3	0.91481
0.325	0.90691
0.35	0.89855
0.375	0.89017
0.4	0.88136
0.425	0.87846
0.45	0.87526
0.475	0.87171
0.5	0.86788
0.525	0.86626
0.55	0.86443
0.575	0.86203
0.6	0.85942
0.625	0.85636
0.65	0.8531
0.675	0.84934
0.7	0.8454
0.725	0.84099
0.75	0.83642
0.775	0.83142
0.8	0.82626
0.825	0.8207
0.85	0.81501
0.875	0.80894
0.9	0.80275
0.925	0.79622
0.95	0.78959
0.975	0.78265
1	0.77562
1.025	0.7683
1.05	0.76092
1.075	0.75328
1.1	0.74559
1.125	0.73767
1.15	0.72971
1.175	0.72154
1.2	0.71335
1.225	0.70499
1.25	0.69661
1.275	0.68807
1.3	0.67954
1.325	0.67087
1.35	0.66222
1.375	0.65346
1.4	0.64472
1.425	0.63589
1.45	0.6271
1.475	0.61822
1.5	0.60941
1.525	0.60052
1.55	0.59171
1.575	0.58284
1.6	0.57405
1.625	0.56522
1.65	0.55648
1.675	0.54771
1.7	0.53904
1.725	0.53035
1.75	0.52177
1.775	0.51319
1.8	0.5047
1.825	0.49624
1.85	0.48788
1.875	0.47955
1.9	0.47133
1.925	0.46315
1.95	0.45507
1.975	0.44705
2	0.43914
2.025	0.43128
2.05	0.42354
2.075	0.41586
2.1	0.4083
2.125	0.4008
2.15	0.39343
2.175	0.38612
2.2	0.37894
2.225	0.37183
2.25	0.36485
2.275	0.35794
2.3	0.35116
2.325	0.34445
2.35	0.33787
2.375	0.33137
2.4	0.325
2.425	0.3187
2.45	0.31254
2.475	0.30645
2.5	0.30049
2.525	0.29461
2.55	0.28885
2.575	0.28317
2.6	0.27762
2.625	0.27215
2.65	0.2668
2.675	0.26153
2.7	0.25638
2.725	0.2513
2.75	0.24635
2.775	0.24147
2.8	0.2367
2.825	0.23201
2.85	0.22744
2.875	0.22294
2.9	0.21855
2.925	0.21423
2.95	0.21001
2.975	0.20587
3	0.20184
3.025	0.19787
3.05	0.194
3.075	0.1902
3.1	0.18649
3.125	0.18286
3.15	0.17931
3.175	0.17583
3.2	0.17244
3.225	0.16911
3.25	0.16587
3.275	0.16268
3.3	0.15959
3.325	0.15654
3.35	0.15358
3.375	0.15067
3.4	0.14784
3.425	0.14507
3.45	0.14236
3.475	0.13971
3.5	0.13713
3.525	0.13459
3.55	0.13213
3.575	0.12971
3.6	0.12736
3.625	0.12504
3.65	0.1228
3.675	0.12059
3.7	0.11844
3.725	0.11633
3.75	0.11428
3.775	0.11227
3.8	0.11031
3.825	0.10838
3.85	0.10651
3.875	0.10467
3.9	0.10288
3.925	0.10113
3.95	0.099416
3.975	0.097733
4	0.096098
4.025	0.094489
4.05	0.092924
4.075	0.091384
4.1	0.089886
4.125	0.088411
4.15	0.086977
4.175	0.085564
4.2	0.08419
4.225	0.082835
4.25	0.081517
4.275	0.080218
4.3	0.078954
4.325	0.077708
4.35	0.076495
4.375	0.075298
4.4	0.074132
4.425	0.072982
4.45	0.071862
4.475	0.070756
4.5	0.069679
4.525	0.068615
4.55	0.067579
4.575	0.066554
4.6	0.065556
4.625	0.064569
4.65	0.063607
4.675	0.062655
4.7	0.061727
4.725	0.060809
4.75	0.059914
4.775	0.059027
4.8	0.058163
4.825	0.057306
4.85	0.056471
4.875	0.055643
4.9	0.054835
4.925	0.054034
4.95	0.053252
4.975	0.052477
5	0.05172
5.025	0.05097
5.05	0.050236
5.075	0.049509
5.1	0.048798
5.125	0.048093
5.15	0.047403
5.175	0.046719
5.2	0.04605
5.225	0.045387
5.25	0.044737
5.275	0.044093
5.3	0.043462
5.325	0.042836
5.35	0.042223
5.375	0.041614
5.4	0.041019
5.425	0.040427
5.45	0.039848
5.475	0.039273
5.5	0.03871
5.525	0.03815
5.55	0.037602
5.575	0.037058
5.6	0.036525
5.625	0.035995
5.65	0.035476
5.675	0.03496
5.7	0.034455
5.725	0.033953
5.75	0.033461
5.775	0.032972
5.8	0.032493
5.825	0.032017
5.85	0.031551
5.875	0.031087
5.9	0.030633
5.925	0.030181
5.95	0.029739
5.975	0.029299
6	0.028868
6.025	0.02844
6.05	0.02802
6.075	0.027603
6.1	0.027194
6.125	0.026787
6.15	0.026389
6.175	0.025993
6.2	0.025605
6.225	0.02522
6.25	0.024842
6.275	0.024467
6.3	0.024099
6.325	0.023733
6.35	0.023375
6.375	0.023019
6.4	0.02267
6.425	0.022323
6.45	0.021983
6.475	0.021646
6.5	0.021315
6.525	0.020987
6.55	0.020664
6.575	0.020345
6.6	0.020031
6.625	0.01972
6.65	0.019414
6.675	0.019112
6.7	0.018814
6.725	0.01852
6.75	0.01823
6.775	0.017944
6.8	0.017662
6.825	0.017383
6.85	0.017109
6.875	0.016837
6.9	0.016571
6.925	0.016307
6.95	0.016047
6.975	0.01579
7	0.015538
7.025	0.015288
7.05	0.015042
7.075	0.014799
7.1	0.01456
7.125	0.014323
7.15	0.014091
7.175	0.013861
7.2	0.013635
7.225	0.01341
7.25	0.01319
7.275	0.012972
7.3	0.012758
7.325	0.012546
7.35	0.012338
7.375	0.012132
7.4	0.011929
7.425	0.011728
7.45	0.011531
7.475	0.011335
7.5	0.011144
7.525	0.010953
7.55	0.010767
7.575	0.010581
7.6	0.0104
7.625	0.010219
7.65	0.010043
7.675	0.0098672
7.7	0.009695
7.725	0.0095242
7.75	0.0093566
7.775	0.0091903
7.8	0.0090272
7.825	0.0088652
7.85	0.0087064
7.875	0.0085487
7.9	0.0083941
7.925	0.0082406
7.95	0.00809
7.975	0.0079405
8	0.0077939
8.025	0.0076484
8.05	0.0075056
8.075	0.0073639
8.1	0.0072249
8.125	0.0070869
8.15	0.0069517
8.175	0.0068173
8.2	0.0066857
8.225	0.0065549
8.25	0.0064268
8.275	0.0062996
8.3	0.0061749
8.325	0.0060512
8.35	0.0059299
8.375	0.0058096
8.4	0.0056917
8.425	0.0055747
8.45	0.0054602
8.475	0.0053465
8.5	0.0052353
8.525	0.0051249
8.55	0.0050169
8.575	0.0049098
8.6	0.0048051
8.625	0.0047013
8.65	0.0045998
8.675	0.0044992
8.7	0.0044009
8.725	0.0043036
8.75	0.0042085
8.775	0.0041144
8.8	0.0040227
8.825	0.0039318
8.85	0.0038432
8.875	0.0037556
8.9	0.0036703
8.925	0.003586
8.95	0.0035039
8.975	0.0034229
9	0.0033441
9.025	0.0032664
9.05	0.0031908
9.075	0.0031164
9.1	0.0030441
9.125	0.002973
9.15	0.002904
9.175	0.0028361
9.2	0.0027704
9.225	0.0027058
9.25	0.0026434
9.275	0.0025821
9.3	0.0025228
9.325	0.0024647
9.35	0.0024086
9.375	0.0023537
9.4	0.0023007
9.425	0.0022489
9.45	0.0021988
9.475	0.00215
9.5	0.0021029
9.525	0.002057
9.55	0.0020125
9.575	0.0019693
9.6	0.0019274
9.625	0.0018867
9.65	0.0018472
9.675	0.0018087
9.7	0.0017712
9.725	0.0017347
9.75	0.0016989
9.775	0.001664
9.8	0.0016295
9.825	0.0015958
9.85	0.0015623
9.875	0.0015293
9.9	0.0014961
9.925	0.0014632
9.95	0.0014297
9.975	0.0013963
10	0.0013618


==> immagini/simulazione4/componente_mod2.txt <==
0	1
0.025	1.0017
0.05	1.0043
0.075	1.0067
0.1	1.0098
0.125	1.0023
0.15	0.99499
0.175	0.98769
0.2	0.98055
0.225	0.97949
0.25	0.9788
0.275	0.97759
0.3	0.9767
0.325	0.97575
0.35	0.97513
0.375	0.97385
0.4	0.97285
0.425	0.96648
0.45	0.9602
0.475	0.95372
0.5	0.94729
0.525	0.93874
0.55	0.93017
0.575	0.92174
0.6	0.91327
0.625	0.90488
0.65	0.89644
0.675	0.88812
0.7	0.87975
0.725	0.87149
0.75	0.86317
0.775	0.85495
0.8	0.84667
0.825	0.83848
0.85	0.83024
0.875	0.82207
0.9	0.81385
0.925	0.8057
0.95	0.79749
0.975	0.78936
1	0.78116
1.025	0.77304
1.05	0.76485
1.075	0.75673
1.1	0.74855
1.125	0.74045
1.15	0.73228
1.175	0.72418
1.2	0.71603
1.225	0.70794
1.25	0.6998
1.275	0.69174
1.3	0.68363
1.325	0.67559
1.35	0.6675
1.375	0.65949
1.4	0.65144
1.425	0.64347
1.45	0.63546
1.475	0.62753
1.5	0.61957
1.525	0.61169
1.55	0.60379
1.575	0.59597
1.6	0.58813
1.625	0.58037
1.65	0.5726
1.675	0.56491
1.7	0.55722
1.725	0.54961
1.75	0.542
1.775	0.53448
1.8	0.52696
1.825	0.51954
1.85	0.51211
1.875	0.50478
1.9	0.49746
1.925	0.49024
1.95	0.48303
1.975	0.47591
2	0.46881
2.025	0.46181
2.05	0.45484
2.075	0.44796
2.1	0.4411
2.125	0.43435
2.15	0.42762
2.175	0.421
2.2	0.4144
2.225	0.40791
2.25	0.40145
2.275	0.39509
2.3	0.38877
2.325	0.38255
2.35	0.37637
2.375	0.37029
2.4	0.36425
2.425	0.35831
2.45	0.35242
2.475	0.34663
2.5	0.34088
2.525	0.33523
2.55	0.32963
2.575	0.32412
2.6	0.31867
2.625	0.31331
2.65	0.30801
2.675	0.30279
2.7	0.29764
2.725	0.29257
2.75	0.28756
2.775	0.28263
2.8	0.27777
2.825	0.27299
2.85	0.26827
2.875	0.26363
2.9	0.25905
2.925	0.25456
2.95	0.25012
2.975	0.24577
3	0.24147
3.025	0.23725
3.05	0.2331
3.075	0.22901
3.1	0.22499
3.125	0.22104
3.15	0.21715
3.175	0.21334
3.2	0.20957
3.225	0.20589
3.25	0.20225
3.275	0.19869
3.3	0.19518
3.325	0.19174
3.35	0.18836
3.375	0.18504
3.4	0.18177
3.425	0.17857
3.45	0.17542
3.475	0.17233
3.5	0.16929
3.525	0.16632
3.55	0.16339
3.575	0.16052
3.6	0.1577
3.625	0.15493
3.65	0.15221
3.675	0.14955
3.7	0.14693
3.725	0.14436
3.75	0.14184
3.775	0.13937
3.8	0.13694
3.825	0.13457
3.85	0.13223
3.875	0.12994
3.9	0.12769
3.925	0.12549
3.95	0.12332
3.975	0.1212
4	0.11912
4.025	0.11707
4.05	0.11507
4.075	0.1131
4.1	0.11117
4.125	0.10928
4.15	0.10743
4.175	0.10561
4.2	0.10382
4.225	0.10207
4.25	0.10035
4.275	0.098662
4.3	0.097007
4.325	0.095384
4.35	0.093791
4.375	0.092229
4.4	0.090694
4.425	0.089191
4.45	0.087713
4.475	0.086265
4.5	0.084843
4.525	0.083448
4.55	0.082078
4.575	0.080735
4.6	0.079415
4.625	0.07812
4.65	0.076849
4.675	0.075601
4.7	0.074376
4.725	0.073174
4.75	0.071992
4.775	0.070833
4.8	0.069694
4.825	0.068576
4.85	0.067477
4.875	0.066399
4.9	0.065339
4.925	0.064299
4.95	0.063276
4.975	0.062272
5	0.061285
5.025	0.060316
5.05	0.059363
5.075	0.058427
5.1	0.057506
5.125	0.056602
5.15	0.055713
5.175	0.054839
5.2	0.05398
5.225	0.053136
5.25	0.052305
5.275	0.051489
5.3	0.050686
5.325	0.049897
5.35	0.04912
5.375	0.048357
5.4	0.047605
5.425	0.046867
5.45	0.046139
5.475	0.045425
5.5	0.044721
5.525	0.044029
5.55	0.043347
5.575	0.042677
5.6	0.042017
5.625	0.041369
5.65	0.040729
5.675	0.040101
5.7	0.039481
5.725	0.038872
5.75	0.038272
5.775	0.037682
5.8	0.0371
5.825	0.036528
5.85	0.035964
5.875	0.035409
5.9	0.034862
5.925	0.034324
5.95	0.033794
5.975	0.033272
6	0.032758
6.025	0.032252
6.05	0.031752
6.075	0.031262
6.1	0.030777
6.125	0.030301
6.15	0.029831
6.175	0.029369
6.2	0.028913
6.225	0.028465
6.25	0.028022
6.275	0.027587
6.3	0.027157
6.325	0.026735
6.35	0.026318
6.375	0.025908
6.4	0.025503
6.425	0.025105
6.45	0.024712
6.475	0.024326
6.5	0.023944
6.525	0.023569
6.55	0.023199
6.575	0.022835
6.6	0.022475
6.625	0.022121
6.65	0.021772
6.675	0.021429
6.7	0.02109
6.725	0.020757
6.75	0.020428
6.775	0.020105
6.8	0.019785
6.825	0.019471
6.85	0.019161
6.875	0.018857
6.9	0.018556
6.925	0.01826
6.95	0.017967
6.975	0.01768
7	0.017397
7.025	0.017118
7.05	0.016843
7.075	0.016572
7.1	0.016305
7.125	0.016042
7.15	0.015783
7.175	0.015528
7.2	0.015276
7.225	0.015029
7.25	0.014785
7.275	0.014545
7.3	0.014308
7.325	0.014075
7.35	0.013845
7.375	0.013619
7.4	0.013396
7.425	0.013176
7.45	0.01296
7.475	0.012747
7.5	0.012537
7.525	0.01233
7.55	0.012126
7.575	0.011926
7.6	0.011728
7.625	0.011534
7.65	0.011342
7.675	0.011153
7.7	0.010967
7.725	0.010784
7.75	0.010603
7.775	0.010425
7.8	0.01025
7.825	0.010078
7.85	0.0099075
7.875	0.0097402
7.9	0.009575
7.925	0.0094126
7.95	0.0092523
7.975	0.0090946
8	0.008939
8.025	0.0087859
8.05	0.0086349
8.075	0.0084862
8.1	0.0083396
8.125	0.0081952
8.15	0.0080528
8.175	0.0079126
8.2	0.0077743
8.225	0.0076381
8.25	0.0075037
8.275	0.0073714
8.3	0.0072409
8.325	0.0071123
8.35	0.0069854
8.375	0.0068605
8.4	0.0067372
8.425	0.0066158
8.45	0.0064959
8.475	0.0063779
8.5	0.0062613
8.525	0.0061466
8.55	0.0060333
8.575	0.0059217
8.6	0.0058115
8.625	0.005703
8.65	0.0055959
8.675	0.0054904
8.7	0.0053862
8.725	0.0052836
8.75	0.0051824
8.775	0.0050827
8.8	0.0049843
8.825	0.0048874
8.85	0.0047918
8.875	0.0046977
8.9	0.0046049
8.925	0.0045136
8.95	0.0044235
8.975	0.004335
9	0.0042477
9.025	0.0041619
9.05	0.0040774
9.075	0.0039945
9.1	0.0039128
9.125	0.0038328
9.15	0.003754
9.175	0.0036769
9.2	0.0036011
9.225	0.0035271
9.25	0.0034544
9.275	0.0033837
9.3	0.0033142
9.325	0.0032468
9.35	0.0031808
9.375	0.003117
9.4	0.0030546
9.425	0.0029946
9.45	0.0029361
9.475	0.0028803
9.5	0.0028259
9.525	0.0027745
9.55	0.0027246
9.575	0.002678
9.6	0.0026331
9.625	0.0025917
9.65	0.0025521
9.675	0.0025164
9.7	0.0024826
9.725	0.0024532
9.75	0.0024257
9.775	0.0024032
9.8	0.0023828
9.825	0.0023678
9.85	0.0023552
9.875	0.0023485
9.9	0.0023444
9.925	0.0023471
9.95	0.0023525
9.975	0.0023655
10	0.0023815


==> immagini/simulazione4/componente_mod3.txt <==
0	1
0.025	0.95229
0.05	0.90608
0.075	0.864
0.1	0.82327
0.125	0.80958
0.15	0.79627
0.175	0.78359
0.2	0.77126
0.225	0.7512
0.25	0.73181
0.275	0.71433
0.3	0.69744
0.325	0.67935
0.35	0.66196
0.375	0.64658
0.4	0.63181
0.425	0.62034
0.45	0.6095
0.475	0.59982
0.5	0.59071
0.525	0.58276
0.55	0.57538
0.575	0.56858
0.6	0.56229
0.625	0.55652
0.65	0.55119
0.675	0.5463
0.7	0.54182
0.725	0.5377
0.75	0.53395
0.775	0.53049
0.8	0.52736
0.825	0.52447
0.85	0.52187
0.875	0.51945
0.9	0.51729
0.925	0.51527
0.95	0.51346
0.975	0.51175
1	0.51023
1.025	0.50877
1.05	0.50747
1.075	0.5062
1.1	0.50506
1.125	0.50391
1.15	0.50288
1.175	0.50181
1.2	0.50083
1.225	0.4998
1.25	0.49884
1.275	0.4978
1.3	0.49682
1.325	0.49574
1.35	0.4947
1.375	0.49355
1.4	0.49243
1.425	0.49119
1.45	0.48996
1.475	0.4886
1.5	0.48725
1.525	0.48576
1.55	0.48426
1.575	0.48262
1.6	0.48098
1.625	0.47918
1.65	0.47737
1.675	0.47542
1.7	0.47344
1.725	0.47132
1.75	0.46917
1.775	0.46687
1.8	0.46455
1.825	0.46208
1.85	0.45959
1.875	0.45695
1.9	0.45429
1.925	0.45149
1.95	0.44866
1.975	0.4457
2	0.44271
2.025	0.4396
2.05	0.43646
2.075	0.4332
2.1	0.42992
2.125	0.42652
2.15	0.4231
2.175	0.41957
2.2	0.41602
2.225	0.41237
2.25	0.40871
2.275	0.40495
2.3	0.40118
2.325	0.39733
2.35	0.39346
2.375	0.38952
2.4	0.38556
2.425	0.38154
2.45	0.37751
2.475	0.37343
2.5	0.36934
2.525	0.3652
2.55	0.36105
2.575	0.35686
2.6	0.35268
2.625	0.34846
2.65	0.34424
2.675	0.33999
2.7	0.33575
2.725	0.33149
2.75	0.32724
2.775	0.32297
2.8	0.31872
2.825	0.31446
2.85	0.31021
2.875	0.30596
2.9	0.30173
2.925	0.2975
2.95	0.29329
2.975	0.28909
3	0.28491
3.025	0.28074
3.05	0.2766
3.075	0.27248
3.1	0.26838
3.125	0.2643
3.15	0.26026
3.175	0.25624
3.2	0.25225
3.225	0.24829
3.25	0.24436
3.275	0.24046
3.3	0.2366
3.325	0.23277
3.35	0.22898
3.375	0.22522
3.4	0.2215
3.425	0.21783
3.45	0.21418
3.475	0.21059
3.5	0.20702
3.525	0.20351
3.55	0.20003
3.575	0.19659
3.6	0.1932
3.625	0.18985
3.65	0.18654
3.675	0.18328
3.7	0.18006
3.725	0.17688
3.75	0.17375
3.775	0.17067
3.8	0.16762
3.825	0.16462
3.85	0.16167
3.875	0.15876
3.9	0.15589
3.925	0.15308
3.95	0.1503
3.975	0.14757
4	0.14488
4.025	0.14224
4.05	0.13963
4.075	0.13708
4.1	0.13456
4.125	0.1321
4.15	0.12966
4.175	0.12728
4.2	0.12493
4.225	0.12263
4.25	0.12037
4.275	0.11815
4.3	0.11597
4.325	0.11383
4.35	0.11173
4.375	0.10967
4.4	0.10764
4.425	0.10566
4.45	0.10371
4.475	0.1018
4.5	0.099923
4.525	0.098089
4.55	0.096283
4.575	0.094519
4.6	0.092783
4.625	0.091088
4.65	0.08942
4.675	0.087791
4.7	0.086188
4.725	0.084623
4.75	0.083084
4.775	0.081582
4.8	0.080103
4.825	0.078661
4.85	0.077242
4.875	0.075858
4.9	0.074496
4.925	0.073167
4.95	0.07186
4.975	0.070585
5	0.069331
5.025	0.068107
5.05	0.066904
5.075	0.06573
5.1	0.064575
5.125	0.063449
5.15	0.062341
5.175	0.06126
5.2	0.060198
5.225	0.059161
5.25	0.058141
5.275	0.057145
5.3	0.056167
5.325	0.055212
5.35	0.054272
5.375	0.053355
5.4	0.052454
5.425	0.051573
5.45	0.050708
5.475	0.049862
5.5	0.049031
5.525	0.048219
5.55	0.04742
5.575	0.04664
5.6	0.045873
5.625	0.045123
5.65	0.044386
5.675	0.043665
5.7	0.042956
5.725	0.042263
5.75	0.041581
5.775	0.040914
5.8	0.040258
5.825	0.039616
5.85	0.038984
5.875	0.038367
5.9	0.037759
5.925	0.037163
5.95	0.036578
5.975	0.036004
6	0.03544
6.025	0.034887
6.05	0.034343
6.075	0.03381
6.1	0.033285
6.125	0.032771
6.15	0.032265
6.175	0.031769
6.2	0.03128
6.225	0.030801
6.25	0.030329
6.275	0.029866
6.3	0.02941
6.325	0.028963
6.35	0.028522
6.375	0.02809
6.4	0.027663
6.425	0.027245
6.45	0.026833
6.475	0.026429
6.5	0.02603
6.525	0.025639
6.55	0.025253
6.575	0.024874
6.6	0.0245
6.625	0.024133
6.65	0.023771
6.675	0.023415
6.7	0.023065
6.725	0.02272
6.75	0.02238
6.775	0.022046
6.8	0.021717
6.825	0.021393
6.85	0.021074
6.875	0.02076
6.9	0.02045
6.925	0.020146
6.95	0.019845
6.975	0.01955
7	0.019259
7.025	0.018972
7.05	0.018689
7.075	0.018411
7.1	0.018137
7.125	0.017867
7.15	0.017601
7.175	0.017339
7.2	0.017081
7.225	0.016827
7.25	0.016576
7.275	0.016329
7.3	0.016086
7.325	0.015847
7.35	0.01561
7.375	0.015378
7.4	0.015149
7.425	0.014924
7.45	0.014701
7.475	0.014482
7.5	0.014267
7.525	0.014054
7.55	0.013845
7.575	0.013639
7.6	0.013436
7.625	0.013236
7.65	0.013039
7.675	0.012846
7.7	0.012654
7.725	0.012467
7.75	0.012281
7.775	0.012099
7.8	0.01192
7.825	0.011743
7.85	0.011569
7.875	0.011398
7.9	0.011229
7.925	0.011063
7.95	0.0109
7.975	0.010739
8	0.01058
8.025	0.010425
8.05	0.010271
8.075	0.01012
8.1	0.0099715
8.125	0.0098257
8.15	0.0096814
8.175	0.0095401
8.2	0.0094003
8.225	0.0092635
8.25	0.0091281
8.275	0.0089957
8.3	0.0088645
8.325	0.0087362
8.35	0.0086091
8.375	0.0084848
8.4	0.0083617
8.425	0.0082412
8.45	0.0081219
8.475	0.0080051
8.5	0.0078894
8.525	0.0077762
8.55	0.0076639
8.575	0.007554
8.6	0.007445
8.625	0.0073383
8.65	0.0072324
8.675	0.0071287
8.7	0.0070257
8.725	0.0069248
8.75	0.0068245
8.775	0.0067261
8.8	0.0066284
8.825	0.0065323
8.85	0.0064369
8.875	0.006343
8.9	0.0062496
8.925	0.0061575
8.95	0.006066
8.975	0.0059756
9	0.0058856
9.025	0.0057965
9.05	0.0057079
9.075	0.0056199
9.1	0.0055323
9.125	0.005445
9.15	0.0053583
9.175	0.0052714
9.2	0.0051851
9.225	0.0050984
9.25	0.0050122
9.275	0.0049253
9.3	0.004839
9.325	0.0047514
9.35	0.0046646
9.375	0.0045761
9.4	0.0044883
9.425	0.0043984
9.45	0.0043093
9.475	0.0042177
9.5	0.0041269
9.525	0.004033
9.55	0.0039401
9.575	0.0038435
9.6	0.003748
9.625	0.0036482
9.65	0.0035497
9.675	0.0034461
9.7	0.0033441
9.725	0.0032362
9.75	0.0031301
9.775	0.0030173
9.8	0.0029066
9.825	0.0027883
9.85	0.0026723
9.875	0.0025478
9.9	0.0024258
9.925	0.0022943
9.95	0.0021656
9.975	0.002026
10	0.0018897


==> immagini/simulazione4/componente_mod4.txt <==
0	1
0.025	0.96612
0.05	0.93165
0.075	0.89888
0.1	0.86562
0.125	0.8554
0.15	0.84515
0.175	0.83519
0.2	0.82522
0.225	0.80333
0.25	0.78138
0.275	0.76078
0.3	0.74015
0.325	0.7158
0.35	0.69144
0.375	0.66865
0.4	0.64589
0.425	0.62484
0.45	0.60392
0.475	0.58398
0.5	0.56421
0.525	0.54573
0.55	0.52746
0.575	0.50981
0.6	0.49238
0.625	0.47559
0.65	0.45903
0.675	0.44306
0.7	0.42734
0.725	0.4122
0.75	0.39731
0.775	0.38299
0.8	0.36892
0.825	0.3554
0.85	0.34214
0.875	0.32941
0.9	0.31694
0.925	0.30498
0.95	0.29329
0.975	0.28208
1	0.27114
1.025	0.26066
1.05	0.25045
1.075	0.24069
1.1	0.23118
1.125	0.22209
1.15	0.21326
1.175	0.20484
1.2	0.19666
1.225	0.18886
1.25	0.1813
1.275	0.1741
1.3	0.16714
1.325	0.16051
1.35	0.15411
1.375	0.14803
1.4	0.14216
1.425	0.13659
1.45	0.13122
1.475	0.12614
1.5	0.12125
1.525	0.11662
1.55	0.11217
1.575	0.10797
1.6	0.10395
1.625	0.10015
1.65	0.096512
1.675	0.093085
1.7	0.089815
1.725	0.086736
1.75	0.083804
1.775	0.081048
1.8	0.078429
1.825	0.07597
1.85	0.07364
1.875	0.071457
1.9	0.069392
1.925	0.067461
1.95	0.065639
1.975	0.06394
2	0.06234
2.025	0.060851
2.05	0.059453
2.075	0.058155
2.1	0.056939
2.125	0.055814
2.15	0.054764
2.175	0.053794
2.2	0.052891
2.225	0.05206
2.25	0.051289
2.275	0.050581
2.3	0.049927
2.325	0.049329
2.35	0.048777
2.375	0.048276
2.4	0.047813
2.425	0.047395
2.45	0.047011
2.475	0.046665
2.5	0.046348
2.525	0.046064
2.55	0.045802
2.575	0.04557
2.6	0.045356
2.625	0.045167
2.65	0.044991
2.675	0.044837
2.7	0.044693
2.725	0.044566
2.75	0.044446
2.775	0.04434
2.8	0.044237
2.825	0.044147
2.85	0.044056
2.875	0.043976
2.9	0.043892
2.925	0.043817
2.95	0.043735
2.975	0.043662
3	0.043579
3.025	0.043503
3.05	0.043416
3.075	0.043334
3.1	0.04324
3.125	0.04315
3.15	0.043046
3.175	0.042946
3.2	0.042831
3.225	0.042719
3.25	0.04259
3.275	0.042465
3.3	0.042322
3.325	0.042182
3.35	0.042023
3.375	0.041868
3.4	0.041694
3.425	0.041523
3.45	0.041332
3.475	0.041145
3.5	0.040938
3.525	0.040734
3.55	0.040511
3.575	0.040291
3.6	0.040052
3.625	0.039817
3.65	0.039561
3.675	0.039311
3.7	0.03904
3.725	0.038775
3.75	0.03849
3.775	0.038211
3.8	0.037912
3.825	0.037619
3.85	0.037307
3.875	0.037002
3.9	0.036679
3.925	0.036362
3.95	0.036027
3.975	0.0357
4	0.035355
4.025	0.035018
4.05	0.034665
4.075	0.034319
4.1	0.033957
4.125	0.033604
4.15	0.033236
4.175	0.032876
4.2	0.032501
4.225	0.032136
4.25	0.031757
4.275	0.031387
4.3	0.031004
4.325	0.030631
4.35	0.030244
4.375	0.029869
4.4	0.02948
4.425	0.029103
4.45	0.028714
4.475	0.028336
4.5	0.027946
4.525	0.027568
4.55	0.02718
4.575	0.026802
4.6	0.026415
4.625	0.02604
4.65	0.025655
4.675	0.025282
4.7	0.0249
4.725	0.02453
4.75	0.024152
4.775	0.023786
4.8	0.023412
4.825	0.02305
4.85	0.022681
4.875	0.022323
4.9	0.02196
4.925	0.021608
4.95	0.02125
4.975	0.020903
5	0.020552
5.025	0.020212
5.05	0.019866
5.075	0.019533
5.1	0.019195
5.125	0.018868
5.15	0.018537
5.175	0.018217
5.2	0.017893
5.225	0.017581
5.25	0.017265
5.275	0.01696
5.3	0.016652
5.325	0.016355
5.35	0.016054
5.375	0.015765
5.4	0.015473
5.425	0.015191
5.45	0.014907
5.475	0.014633
5.5	0.014357
5.525	0.014091
5.55	0.013823
5.575	0.013565
5.6	0.013305
5.625	0.013055
5.65	0.012803
5.675	0.01256
5.7	0.012317
5.725	0.012082
5.75	0.011846
5.775	0.011619
5.8	0.011391
5.825	0.011171
5.85	0.01095
5.875	0.010738
5.9	0.010525
5.925	0.01032
5.95	0.010114
5.975	0.0099165
6	0.0097181
6.025	0.009527
6.05	0.0093355
6.075	0.0091512
6.1	0.0089666
6.125	0.0087888
6.15	0.0086108
6.175	0.0084394
6.2	0.0082679
6.225	0.0081026
6.25	0.0079373
6.275	0.0077781
6.3	0.0076188
6.325	0.0074653
6.35	0.0073118
6.375	0.007164
6.4	0.0070161
6.425	0.0068736
6.45	0.0067312
6.475	0.0065939
6.5	0.0064567
6.525	0.0063243
6.55	0.0061921
6.575	0.0060646
6.6	0.0059372
6.625	0.0058143
6.65	0.0056915
6.675	0.005573
6.7	0.0054547
6.725	0.0053404
6.75	0.0052263
6.775	0.0051162
6.8	0.0050061
6.825	0.0048999
6.85	0.0047938
6.875	0.0046912
6.9	0.0045888
6.925	0.0044899
6.95	0.0043911
6.975	0.0042956
7	0.0042002
7.025	0.004108
7.05	0.004016
7.075	0.0039269
7.1	0.003838
7.125	0.0037521
7.15	0.0036662
7.175	0.0035832
7.2	0.0035002
7.225	0.00342
7.25	0.0033399
7.275	0.0032625
7.3	0.0031851
7.325	0.0031103
7.35	0.0030355
7.375	0.0029633
7.4	0.0028911
7.425	0.0028214
7.45	0.0027517
7.475	0.0026844
7.5	0.0026172
7.525	0.0025522
7.55	0.0024874
7.575	0.0024248
7.6	0.0023623
7.625	0.0023021
7.65	0.0022419
7.675	0.0021839
7.7	0.002126
7.725	0.0020703
7.75	0.0020147
7.775	0.0019613
7.8	0.0019079
7.825	0.0018567
7.85	0.0018056
7.875	0.0017566
7.9	0.0017078
7.925	0.0016611
7.95	0.0016145
7.975	0.0015701
8	0.0015258
8.025	0.0014837
8.05	0.0014416
8.075	0.0014018
8.1	0.0013621
8.125	0.0013246
8.15	0.0012872
8.175	0.0012521
8.2	0.0012171
8.225	0.0011844
8.25	0.0011517
8.275	0.0011215
8.3	0.0010912
8.325	0.0010634
8.35	0.0010355
8.375	0.0010102
8.4	0.0009848
8.425	0.00096191
8.45	0.000939
8.475	0.00091862
8.5	0.00089818
8.525	0.00088029
8.55	0.00086234
8.575	0.00084695
8.6	0.00083147
8.625	0.00081856
8.65	0.00080554
8.675	0.00079509
8.7	0.0007845
8.725	0.00077646
8.75	0.00076825
8.775	0.00076256
8.8	0.00075668
8.825	0.00075327
8.85	0.00074962
8.875	0.00074839
8.9	0.00074688
8.925	0.0007477
8.95	0.0007482
8.975	0.00075092
9	0.00075327
9.025	0.00075772
9.05	0.00076174
9.075	0.00076769
9.1	0.00077317
9.125	0.00078038
9.15	0.00078706
9.175	0.00079524
9.2	0.00080283
9.225	0.00081165
9.25	0.00081981
9.275	0.00082889
9.3	0.00083724
9.325	0.00084616
9.35	0.00085427
9.375	0.00086255
9.4	0.00086994
9.425	0.00087704
9.45	0.00088316
9.475	0.00088848
9.5	0.00089274
9.525	0.00089561
9.55	0.00089734
9.575	0.00089702
9.6	0.00089547
9.625	0.00089116
9.65	0.00088551
9.675	0.0008763
9.7	0.00086565
9.725	0.00085056
9.75	0.00083392
9.775	0.00081185
9.8	0.00078812
9.825	0.00075786
9.85	0.00072582
9.875	0.00068603
9.9	0.00064434
9.925	0.00059349
9.95	0.00054062
9.975	0.00047694
10	0.00041111


==> immagini/simulazione4/norma.txt <==
0	2
0.025	1.9583
0.05	1.9182
0.075	1.8811
0.1	1.8454
0.125	1.8268
0.15	1.8085
0.175	1.7906
0.2	1.773
0.225	1.7488
0.25	1.7251
0.275	1.7028
0.3	1.6808
0.325	1.6578
0.35	1.6354
0.375	1.6143
0.4	1.5936
0.425	1.5751
0.45	1.557
0.475	1.5396
0.5	1.5224
0.525	1.5063
0.55	1.4905
0.575	1.4751
0.6	1.4599
0.625	1.445
0.65	1.4304
0.675	1.4159
0.7	1.4017
0.725	1.3877
0.75	1.3739
0.775	1.3603
0.8	1.3468
0.825	1.3334
0.85	1.3202
0.875	1.3071
0.9	1.2941
0.925	1.2813
0.95	1.2685
0.975	1.2558
1	1.2432
1.025	1.2307
1.05	1.2183
1.075	1.2059
1.1	1.1936
1.125	1.1814
1.15	1.1692
1.175	1.1571
1.2	1.145
1.225	1.133
1.25	1.121
1.275	1.1091
1.3	1.0972
1.325	1.0854
1.35	1.0736
1.375	1.0618
1.4	1.0501
1.425	1.0384
1.45	1.0268
1.475	1.0152
1.5	1.0037
1.525	0.99215
1.55	0.9807
1.575	0.96926
1.6	0.9579
1.625	0.94655
1.65	0.93527
1.675	0.92401
1.7	0.91283
1.725	0.90167
1.75	0.89059
1.775	0.87953
1.8	0.86855
1.825	0.85759
1.85	0.84672
1.875	0.83588
1.9	0.82512
1.925	0.81439
1.95	0.80375
1.975	0.79315
2	0.78263
2.025	0.77216
2.05	0.76177
2.075	0.75143
2.1	0.74118
2.125	0.73098
2.15	0.72087
2.175	0.71082
2.2	0.70085
2.225	0.69095
2.25	0.68114
2.275	0.67139
2.3	0.66173
2.325	0.65214
2.35	0.64265
2.375	0.63322
2.4	0.6239
2.425	0.61464
2.45	0.60548
2.475	0.5964
2.5	0.58741
2.525	0.5785
2.55	0.56969
2.575	0.56096
2.6	0.55233
2.625	0.54378
2.65	0.53533
2.675	0.52696
2.7	0.51869
2.725	0.51051
2.75	0.50243
2.775	0.49443
2.8	0.48654
2.825	0.47873
2.85	0.47103
2.875	0.46341
2.9	0.45589
2.925	0.44846
2.95	0.44113
2.975	0.43389
3	0.42675
3.025	0.4197
3.05	0.41275
3.075	0.40589
3.1	0.39912
3.125	0.39245
3.15	0.38587
3.175	0.37938
3.2	0.37299
3.225	0.36669
3.25	0.36048
3.275	0.35436
3.3	0.34833
3.325	0.34239
3.35	0.33655
3.375	0.33079
3.4	0.32512
3.425	0.31954
3.45	0.31404
3.475	0.30864
3.5	0.30331
3.525	0.29808
3.55	0.29292
3.575	0.28786
3.6	0.28287
3.625	0.27797
3.65	0.27315
3.675	0.26841
3.7	0.26374
3.725	0.25916
3.75	0.25466
3.775	0.25023
3.8	0.24588
3.825	0.2416
3.85	0.2374
3.875	0.23327
3.9	0.22921
3.925	0.22523
3.95	0.22131
3.975	0.21747
4	0.21369
4.025	0.20998
4.05	0.20634
4.075	0.20276
4.1	0.19925
4.125	0.1958
4.15	0.19241
4.175	0.18909
4.2	0.18583
4.225	0.18262
4.25	0.17948
4.275	0.17639
4.3	0.17336
4.325	0.17039
4.35	0.16747
4.375	0.16461
4.4	0.16179
4.425	0.15904
4.45	0.15633
4.475	0.15367
4.5	0.15106
4.525	0.1485
4.55	0.14599
4.575	0.14353
4.6	0.14111
4.625	0.13873
4.65	0.1364
4.675	0.13412
4.7	0.13187
4.725	0.12967
4.75	0.12751
4.775	0.12539
4.8	0.12331
4.825	0.12127
4.85	0.11926
4.875	0.11729
4.9	0.11536
4.925	0.11347
4.95	0.1116
4.975	0.10978
5	0.10798
5.025	0.10622
5.05	0.10449
5.075	0.10279
5.1	0.10113
5.125	0.099491
5.15	0.097883
5.175	0.096306
5.2	0.094754
5.225	0.093233
5.25	0.091737
5.275	0.090269
5.3	0.088826
5.325	0.087409
5.35	0.086016
5.375	0.084649
5.4	0.083304
5.425	0.081984
5.45	0.080686
5.475	0.079411
5.5	0.078157
5.525	0.076926
5.55	0.075714
5.575	0.074525
5.6	0.073354
5.625	0.072205
5.65	0.071073
5.675	0.069962
5.7	0.068868
5.725	0.067794
5.75	0.066736
5.775	0.065696
5.8	0.064673
5.825	0.063668
5.85	0.062678
5.875	0.061705
5.9	0.060747
5.925	0.059805
5.95	0.058878
5.975	0.057967
6	0.057069
6.025	0.056186
6.05	0.055317
6.075	0.054462
6.1	0.05362
6.125	0.052791
6.15	0.051975
6.175	0.051173
6.2	0.050382
6.225	0.049605
6.25	0.048838
6.275	0.048084
6.3	0.047342
6.325	0.046611
6.35	0.045891
6.375	0.045182
6.4	0.044484
6.425	0.043797
6.45	0.043119
6.475	0.042453
6.5	0.041796
6.525	0.041149
6.55	0.040512
6.575	0.039885
6.6	0.039267
6.625	0.038658
6.65	0.038058
6.675	0.037467
6.7	0.036885
6.725	0.036312
6.75	0.035747
6.775	0.035191
6.8	0.034643
6.825	0.034103
6.85	0.03357
6.875	0.033046
6.9	0.03253
6.925	0.032021
6.95	0.031519
6.975	0.031025
7	0.030539
7.025	0.030059
7.05	0.029587
7.075	0.029121
7.1	0.028662
7.125	0.02821
7.15	0.027765
7.175	0.027326
7.2	0.026894
7.225	0.026468
7.25	0.026048
7.275	0.025634
7.3	0.025227
7.325	0.024825
7.35	0.02443
7.375	0.02404
7.4	0.023656
7.425	0.023277
7.45	0.022904
7.475	0.022537
7.5	0.022175
7.525	0.021819
7.55	0.021467
7.575	0.021121
7.6	0.02078
7.625	0.020444
7.65	0.020113
7.675	0.019787
7.7	0.019466
7.725	0.01915
7.75	0.018838
7.775	0.018531
7.8	0.018228
7.825	0.01793
7.85	0.017637
7.875	0.017348
7.9	0.017063
7.925	0.016783
7.95	0.016506
7.975	0.016234
8	0.015966
8.025	0.015703
8.05	0.015442
8.075	0.015187
8.1	0.014934
8.125	0.014686
8.15	0.014442
8.175	0.014201
8.2	0.013964
8.225	0.01373
8.25	0.0135
8.275	0.013274
8.3	0.013051
8.325	0.012832
8.35	0.012615
8.375	0.012403
8.4	0.012193
8.425	0.011987
8.45	0.011784
8.475	0.011584
8.5	0.011387
8.525	0.011193
8.55	0.011002
8.575	0.010814
8.6	0.010629
8.625	0.010447
8.65	0.010268
8.675	0.010091
8.7	0.0099174
8.725	0.0097464
8.75	0.0095777
8.775	0.0094119
8.8	0.0092484
8.825	0.0090876
8.85	0.008929
8.875	0.0087731
8.9	0.0086193
8.925	0.008468
8.95	0.0083187
8.975	0.0081719
9	0.0080271
9.025	0.0078845
9.05	0.0077439
9.075	0.0076053
9.1	0.0074687
9.125	0.0073339
9.15	0.0072011
9.175	0.0070699
9.2	0.0069407
9.225	0.0068129
9.25	0.0066869
9.275	0.0065622
9.3	0.0064393
9.325	0.0063174
9.35	0.0061973
9.375	0.0060778
9.4	0.0059603
9.425	0.005843
9.45	0.0057277
9.475	0.0056122
9.5	0.0054987
9.525	0.0053848
9.55	0.0052729
9.575	0.0051601
9.6	0.0050495
9.625	0.0049376
9.65	0.004828
9.675	0.0047167
9.7	0.0046079
9.725	0.0044971
9.75	0.004389
9.775	0.0042787
9.8	0.0041716
9.825	0.0040623
9.85	0.0039567
9.875	0.0038492
9.9	0.0037462
9.925	0.0036422
9.95	0.003544
9.975	0.0034464
10	0.0033565


==> immagini/simulazione4/saveA.txt <==
-0.021495	-0.77759	-0.19218	0.91227
-0.32456	0.5605	-0.80709	0.15042
0.80011	-0.22052	-0.73605	-0.88044
-0.26151	-0.51662	0.8841	-0.53044


==> immagini/simulazione4/saveB.txt <==
-0.29368	-0.66202	-0.098153
0.64239	0.29823	0.094018
-0.96919	0.46344	-0.40736
-0.91395	0.29549	0.48939


==> immagini/simulazione4/simulazione1_u_tru1.txt <==
0	0.42392
0.025	0.40104
0.05	0.37905
0.075	0.35795
0.1	0.3377
0.125	0.31828
0.15	0.29967
0.175	0.28184
0.2	0.26478
0.225	0.24846
0.25	0.23286
0.275	0.21796
0.3	0.20374
0.325	0.19017
0.35	0.17725
0.375	0.16493
0.4	0.15322
0.425	0.14208
0.45	0.1315
0.475	0.12146
0.5	0.11194
0.525	0.10292
0.55	0.094393
0.575	0.08633
0.6	0.078719
0.625	0.071542
0.65	0.064783
0.675	0.058427
0.7	0.052458
0.725	0.04686
0.75	0.04162
0.775	0.036722
0.8	0.032152
0.825	0.027897
0.85	0.023943
0.875	0.020278
0.9	0.016888
0.925	0.013761
0.95	0.010885
0.975	0.0082485
1	0.0058403
1.025	0.0036493
1.05	0.0016648
1.075	-0.00012358
1.1	-0.0017258
1.125	-0.0031516
1.15	-0.0044104
1.175	-0.0055113
1.2	-0.0064631
1.225	-0.0072742
1.25	-0.007953
1.275	-0.0085072
1.3	-0.0089445
1.325	-0.0092723
1.35	-0.0094977
1.375	-0.0096274
1.4	-0.009668
1.425	-0.0096257
1.45	-0.0095067
1.475	-0.0093166
1.5	-0.0090611
1.525	-0.0087454
1.55	-0.0083747
1.575	-0.0079538
1.6	-0.0074874
1.625	-0.0069798
1.65	-0.0064354
1.675	-0.0058581
1.7	-0.0052517
1.725	-0.00462
1.75	-0.0039663
1.775	-0.003294
1.8	-0.0026061
1.825	-0.0019055
1.85	-0.0011952
1.875	-0.00047754
1.9	0.00024484
1.925	0.00096969
1.95	0.0016948
1.975	0.0024182
2	0.003138
2.025	0.0038523
2.05	0.0045596
2.075	0.0052582
2.1	0.0059469
2.125	0.0066243
2.15	0.0072891
2.175	0.0079403
2.2	0.0085769
2.225	0.009198
2.25	0.0098027
2.275	0.01039
2.3	0.01096
2.325	0.011512
2.35	0.012045
2.375	0.012558
2.4	0.013052
2.425	0.013526
2.45	0.01398
2.475	0.014414
2.5	0.014827
2.525	0.015219
2.55	0.015591
2.575	0.015943
2.6	0.016274
2.625	0.016584
2.65	0.016875
2.675	0.017145
2.7	0.017396
2.725	0.017626
2.75	0.017838
2.775	0.01803
2.8	0.018204
2.825	0.018359
2.85	0.018496
2.875	0.018615
2.9	0.018717
2.925	0.018802
2.95	0.018871
2.975	0.018923
3	0.01896
3.025	0.018981
3.05	0.018988
3.075	0.018981
3.1	0.018959
3.125	0.018924
3.15	0.018877
3.175	0.018816
3.2	0.018744
3.225	0.018661
3.25	0.018566
3.275	0.018461
3.3	0.018346
3.325	0.018221
3.35	0.018087
3.375	0.017945
3.4	0.017794
3.425	0.017635
3.45	0.017469
3.475	0.017296
3.5	0.017117
3.525	0.016931
3.55	0.01674
3.575	0.016544
3.6	0.016343
3.625	0.016137
3.65	0.015927
3.675	0.015713
3.7	0.015496
3.725	0.015276
3.75	0.015053
3.775	0.014827
3.8	0.0146
3.825	0.01437
3.85	0.01414
3.875	0.013907
3.9	0.013674
3.925	0.013441
3.95	0.013206
3.975	0.012972
4	0.012738
4.025	0.012503
4.05	0.01227
4.075	0.012037
4.1	0.011805
4.125	0.011574
4.15	0.011344
4.175	0.011116
4.2	0.010889
4.225	0.010664
4.25	0.010442
4.275	0.010221
4.3	0.010002
4.325	0.0097855
4.35	0.0095716
4.375	0.0093601
4.4	0.0091513
4.425	0.0089452
4.45	0.0087419
4.475	0.0085414
4.5	0.008344
4.525	0.0081495
4.55	0.0079581
4.575	0.0077698
4.6	0.0075847
4.625	0.0074028
4.65	0.0072241
4.675	0.0070487
4.7	0.0068766
4.725	0.0067078
4.75	0.0065423
4.775	0.0063802
4.8	0.0062214
4.825	0.006066
4.85	0.0059139
4.875	0.0057653
4.9	0.0056201
4.925	0.0054782
4.95	0.0053396
4.975	0.0052044
5	0.0050724
5.025	0.0049437
5.05	0.0048183
5.075	0.004696
5.1	0.0045769
5.125	0.0044609
5.15	0.004348
5.175	0.0042382
5.2	0.0041314
5.225	0.0040275
5.25	0.0039266
5.275	0.0038287
5.3	0.0037335
5.325	0.0036412
5.35	0.0035517
5.375	0.0034649
5.4	0.0033807
5.425	0.0032992
5.45	0.0032203
5.475	0.0031439
5.5	0.0030701
5.525	0.0029986
5.55	0.0029296
5.575	0.0028629
5.6	0.0027986
5.625	0.0027364
5.65	0.0026765
5.675	0.0026188
5.7	0.0025631
5.725	0.0025096
5.75	0.002458
5.775	0.0024084
5.8	0.0023607
5.825	0.0023149
5.85	0.0022708
5.875	0.0022285
5.9	0.0021878
5.925	0.0021488
5.95	0.0021114
5.975	0.0020755
6	0.0020411
6.025	0.0020082
6.05	0.0019766
6.075	0.0019464
6.1	0.0019176
6.125	0.00189
6.15	0.0018637
6.175	0.0018386
6.2	0.0018146
6.225	0.0017918
6.25	0.0017701
6.275	0.0017495
6.3	0.0017299
6.325	0.0017112
6.35	0.0016936
6.375	0.0016768
6.4	0.0016609
6.425	0.0016458
6.45	0.0016315
6.475	0.001618
6.5	0.0016051
6.525	0.001593
6.55	0.0015815
6.575	0.0015706
6.6	0.0015603
6.625	0.0015505
6.65	0.0015413
6.675	0.0015326
6.7	0.0015243
6.725	0.0015165
6.75	0.0015092
6.775	0.0015022
6.8	0.0014956
6.825	0.0014894
6.85	0.0014834
6.875	0.0014778
6.9	0.0014724
6.925	0.0014673
6.95	0.0014624
6.975	0.0014576
7	0.001453
7.025	0.0014486
7.05	0.0014443
7.075	0.00144
7.1	0.0014359
7.125	0.0014318
7.15	0.0014277
7.175	0.0014236
7.2	0.0014195
7.225	0.0014154
7.25	0.0014113
7.275	0.001407
7.3	0.0014027
7.325	0.0013984
7.35	0.0013939
7.375	0.0013892
7.4	0.0013844
7.425	0.0013794
7.45	0.0013742
7.475	0.0013688
7.5	0.0013631
7.525	0.0013573
7.55	0.0013512
7.575	0.0013448
7.6	0.0013382
7.625	0.0013312
7.65	0.001324
7.675	0.0013164
7.7	0.0013085
7.725	0.0013002
7.75	0.0012916
7.775	0.0012826
7.8	0.0012731
7.825	0.0012631
7.85	0.0012527
7.875	0.0012419
7.9	0.0012307
7.925	0.0012191
7.95	0.0012071
7.975	0.0011948
8	0.001182
8.025	0.0011689
8.05	0.0011554
8.075	0.0011415
8.1	0.0011271
8.125	0.0011124
8.15	0.0010971
8.175	0.0010814
8.2	0.0010652
8.225	0.0010485
8.25	0.0010313
8.275	0.0010136
8.3	0.00099564
8.325	0.00097734
8.35	0.00095876
8.375	0.00093994
8.4	0.0009209
8.425	0.00090165
8.45	0.0008822
8.475	0.00086256
8.5	0.00084274
8.525	0.00082272
8.55	0.00080251
8.575	0.00078212
8.6	0.00076161
8.625	0.00074107
8.65	0.0007206
8.675	0.00070026
8.7	0.00068014
8.725	0.00066028
8.75	0.00064076
8.775	0.00062161
8.8	0.00060289
8.825	0.00058464
8.85	0.00056688
8.875	0.00054969
8.9	0.00053318
8.925	0.00051749
8.95	0.00050274
8.975	0.00048904
9	0.00047651
9.025	0.00046524
9.05	0.00045533
9.075	0.00044686
9.1	0.00043991
9.125	0.00043455
9.15	0.00043098
9.175	0.00042939
9.2	0.00042996
9.225	0.00043288
9.25	0.00043829
9.275	0.00044634
9.3	0.00045716
9.325	0.00047085
9.35	0.00048754
9.375	0.00050747
9.4	0.00053093
9.425	0.00055815
9.45	0.00058938
9.475	0.00062479
9.5	0.00066456
9.525	0.00070878
9.55	0.00075773
9.575	0.00081178
9.6	0.00087126
9.625	0.00093647
9.65	0.0010076
9.675	0.0010848
9.7	0.0011684
9.725	0.0012589
9.75	0.0013566
9.775	0.0014617
9.8	0.0015747
9.825	0.001696
9.85	0.0018261
9.875	0.0019652
9.9	0.0021143
9.925	0.0022736
9.95	0.0024442
9.975	0.0026268
10	0


==> immagini/simulazione4/simulazione1_u_tru2.txt <==
0	-0.36102
0.025	-0.34931
0.05	-0.33799
0.075	-0.32706
0.1	-0.31649
0.125	-0.30629
0.15	-0.29646
0.175	-0.28698
0.2	-0.27784
0.225	-0.26905
0.25	-0.26059
0.275	-0.25245
0.3	-0.24463
0.325	-0.23712
0.35	-0.22991
0.375	-0.22299
0.4	-0.21636
0.425	-0.21001
0.45	-0.20393
0.475	-0.19811
0.5	-0.19255
0.525	-0.18723
0.55	-0.18216
0.575	-0.17731
0.6	-0.17268
0.625	-0.16828
0.65	-0.16407
0.675	-0.16008
0.7	-0.15627
0.725	-0.15265
0.75	-0.14921
0.775	-0.14594
0.8	-0.14284
0.825	-0.1399
0.85	-0.1371
0.875	-0.13446
0.9	-0.13195
0.925	-0.12957
0.95	-0.12733
0.975	-0.1252
1	-0.12319
1.025	-0.12129
1.05	-0.11949
1.075	-0.11779
1.1	-0.11618
1.125	-0.11467
1.15	-0.11324
1.175	-0.11188
1.2	-0.1106
1.225	-0.10939
1.25	-0.10825
1.275	-0.10717
1.3	-0.10615
1.325	-0.10518
1.35	-0.10426
1.375	-0.10339
1.4	-0.10256
1.425	-0.10177
1.45	-0.10102
1.475	-0.1003
1.5	-0.099614
1.525	-0.098957
1.55	-0.098325
1.575	-0.097716
1.6	-0.097129
1.625	-0.09656
1.65	-0.096008
1.675	-0.09547
1.7	-0.094946
1.725	-0.094432
1.75	-0.093927
1.775	-0.09343
1.8	-0.092939
1.825	-0.092453
1.85	-0.09197
1.875	-0.091489
1.9	-0.091009
1.925	-0.090529
1.95	-0.090048
1.975	-0.089565
2	-0.089079
2.025	-0.08859
2.05	-0.088096
2.075	-0.087597
2.1	-0.087093
2.125	-0.086583
2.15	-0.086066
2.175	-0.085542
2.2	-0.085012
2.225	-0.084474
2.25	-0.083928
2.275	-0.083374
2.3	-0.082812
2.325	-0.082242
2.35	-0.081663
2.375	-0.081077
2.4	-0.080482
2.425	-0.079879
2.45	-0.079267
2.475	-0.078647
2.5	-0.07802
2.525	-0.077384
2.55	-0.076741
2.575	-0.07609
2.6	-0.075432
2.625	-0.074767
2.65	-0.074095
2.675	-0.073416
2.7	-0.072731
2.725	-0.07204
2.75	-0.071343
2.775	-0.07064
2.8	-0.069933
2.825	-0.06922
2.85	-0.068503
2.875	-0.067782
2.9	-0.067057
2.925	-0.066328
2.95	-0.065597
2.975	-0.064862
3	-0.064125
3.025	-0.063385
3.05	-0.062644
3.075	-0.061902
3.1	-0.061158
3.125	-0.060413
3.15	-0.059668
3.175	-0.058923
3.2	-0.058178
3.225	-0.057434
3.25	-0.05669
3.275	-0.055948
3.3	-0.055207
3.325	-0.054468
3.35	-0.053731
3.375	-0.052996
3.4	-0.052264
3.425	-0.051534
3.45	-0.050808
3.475	-0.050086
3.5	-0.049367
3.525	-0.048652
3.55	-0.047941
3.575	-0.047234
3.6	-0.046532
3.625	-0.045835
3.65	-0.045143
3.675	-0.044455
3.7	-0.043774
3.725	-0.043098
3.75	-0.042427
3.775	-0.041763
3.8	-0.041104
3.825	-0.040452
3.85	-0.039806
3.875	-0.039166
3.9	-0.038533
3.925	-0.037907
3.95	-0.037287
3.975	-0.036674
4	-0.036068
4.025	-0.035469
4.05	-0.034877
4.075	-0.034293
4.1	-0.033715
4.125	-0.033145
4.15	-0.032582
4.175	-0.032027
4.2	-0.031479
4.225	-0.030938
4.25	-0.030405
4.275	-0.029879
4.3	-0.029361
4.325	-0.02885
4.35	-0.028347
4.375	-0.027851
4.4	-0.027362
4.425	-0.026881
4.45	-0.026408
4.475	-0.025941
4.5	-0.025483
4.525	-0.025031
4.55	-0.024587
4.575	-0.02415
4.6	-0.02372
4.625	-0.023297
4.65	-0.022882
4.675	-0.022473
4.7	-0.022072
4.725	-0.021678
4.75	-0.02129
4.775	-0.020909
4.8	-0.020535
4.825	-0.020168
4.85	-0.019808
4.875	-0.019454
4.9	-0.019106
4.925	-0.018765
4.95	-0.018431
4.975	-0.018102
5	-0.01778
5.025	-0.017464
5.05	-0.017154
5.075	-0.01685
5.1	-0.016551
5.125	-0.016259
5.15	-0.015972
5.175	-0.01569
5.2	-0.015414
5.225	-0.015144
5.25	-0.014879
5.275	-0.014618
5.3	-0.014364
5.325	-0.014114
5.35	-0.013869
5.375	-0.013629
5.4	-0.013394
5.425	-0.013163
5.45	-0.012937
5.475	-0.012716
5.5	-0.012499
5.525	-0.012287
5.55	-0.012079
5.575	-0.011875
5.6	-0.011675
5.625	-0.01148
5.65	-0.011288
5.675	-0.011101
5.7	-0.010917
5.725	-0.010737
5.75	-0.010561
5.775	-0.010389
5.8	-0.01022
5.825	-0.010054
5.85	-0.0098922
5.875	-0.0097334
5.9	-0.0095778
5.925	-0.0094254
5.95	-0.0092761
5.975	-0.0091297
6	-0.0089864
6.025	-0.0088459
6.05	-0.0087083
6.075	-0.0085734
6.1	-0.0084412
6.125	-0.0083116
6.15	-0.0081846
6.175	-0.0080601
6.2	-0.0079381
6.225	-0.0078185
6.25	-0.0077013
6.275	-0.0075863
6.3	-0.0074736
6.325	-0.0073631
6.35	-0.0072547
6.375	-0.0071484
6.4	-0.007044
6.425	-0.0069417
6.45	-0.0068412
6.475	-0.0067427
6.5	-0.0066459
6.525	-0.0065509
6.55	-0.0064576
6.575	-0.0063659
6.6	-0.0062759
6.625	-0.0061875
6.65	-0.0061006
6.675	-0.0060152
6.7	-0.0059312
6.725	-0.0058487
6.75	-0.0057675
6.775	-0.0056876
6.8	-0.005609
6.825	-0.0055317
6.85	-0.0054555
6.875	-0.0053805
6.9	-0.0053066
6.925	-0.0052338
6.95	-0.005162
6.975	-0.0050913
7	-0.0050216
7.025	-0.0049528
7.05	-0.004885
7.075	-0.0048181
7.1	-0.004752
7.125	-0.0046868
7.15	-0.0046224
7.175	-0.0045588
7.2	-0.0044959
7.225	-0.0044337
7.25	-0.0043722
7.275	-0.0043113
7.3	-0.0042511
7.325	-0.0041914
7.35	-0.0041323
7.375	-0.0040737
7.4	-0.0040156
7.425	-0.0039579
7.45	-0.0039008
7.475	-0.0038441
7.5	-0.0037878
7.525	-0.0037319
7.55	-0.0036764
7.575	-0.0036213
7.6	-0.0035665
7.625	-0.0035121
7.65	-0.003458
7.675	-0.0034042
7.7	-0.0033506
7.725	-0.0032973
7.75	-0.0032442
7.775	-0.0031913
7.8	-0.0031386
7.825	-0.0030861
7.85	-0.0030337
7.875	-0.0029815
7.9	-0.0029295
7.925	-0.0028776
7.95	-0.0028259
7.975	-0.0027744
8	-0.002723
8.025	-0.0026718
8.05	-0.0026208
8.075	-0.0025699
8.1	-0.0025192
8.125	-0.0024686
8.15	-0.0024181
8.175	-0.0023678
8.2	-0.0023175
8.225	-0.0022674
8.25	-0.0022175
8.275	-0.0021677
8.3	-0.0021181
8.325	-0.0020687
8.35	-0.0020196
8.375	-0.0019707
8.4	-0.0019221
8.425	-0.0018738
8.45	-0.0018258
8.475	-0.0017782
8.5	-0.0017309
8.525	-0.001684
8.55	-0.0016375
8.575	-0.0015915
8.6	-0.001546
8.625	-0.0015009
8.65	-0.0014565
8.675	-0.0014127
8.7	-0.0013695
8.725	-0.0013271
8.75	-0.0012855
8.775	-0.0012446
8.8	-0.0012047
8.825	-0.0011657
8.85	-0.0011277
8.875	-0.0010908
8.9	-0.001055
8.925	-0.0010205
8.95	-0.00098716
8.975	-0.00095522
9	-0.00092473
9.025	-0.00089576
9.05	-0.00086841
9.075	-0.00084276
9.1	-0.0008189
9.125	-0.0007969
9.15	-0.00077688
9.175	-0.00075893
9.2	-0.00074317
9.225	-0.0007297
9.25	-0.00071864
9.275	-0.0007101
9.3	-0.00070419
9.325	-0.00070103
9.35	-0.00070071
9.375	-0.00070337
9.4	-0.00070914
9.425	-0.00071815
9.45	-0.00073056
9.475	-0.00074649
9.5	-0.00076608
9.525	-0.00078944
9.55	-0.0008167
9.575	-0.00084803
9.6	-0.0008836
9.625	-0.00092358
9.65	-0.00096811
9.675	-0.0010173
9.7	-0.0010713
9.725	-0.0011304
9.75	-0.0011947
9.775	-0.0012643
9.8	-0.0013395
9.825	-0.0014204
9.85	-0.0015074
9.875	-0.0016004
9.9	-0.0016999
9.925	-0.0018061
9.95	-0.0019193
9.975	-0.0020399
10	0


==> immagini/simulazione4/simulazione1_u_tru3.txt <==
0	-0.53419
0.025	-0.5271
0.05	-0.51982
0.075	-0.51236
0.1	-0.50474
0.125	-0.49698
0.15	-0.4891
0.175	-0.48111
0.2	-0.47302
0.225	-0.46486
0.25	-0.45663
0.275	-0.44836
0.3	-0.44004
0.325	-0.4317
0.35	-0.42335
0.375	-0.41499
0.4	-0.40665
0.425	-0.39832
0.45	-0.39001
0.475	-0.38175
0.5	-0.37352
0.525	-0.36535
0.55	-0.35724
0.575	-0.3492
0.6	-0.34122
0.625	-0.33333
0.65	-0.32552
0.675	-0.31781
0.7	-0.31018
0.725	-0.30266
0.75	-0.29524
0.775	-0.28792
0.8	-0.28072
0.825	-0.27363
0.85	-0.26666
0.875	-0.2598
0.9	-0.25307
0.925	-0.24646
0.95	-0.23997
0.975	-0.23361
1	-0.22738
1.025	-0.22127
1.05	-0.21529
1.075	-0.20944
1.1	-0.20372
1.125	-0.19813
1.15	-0.19267
1.175	-0.18734
1.2	-0.18213
1.225	-0.17705
1.25	-0.1721
1.275	-0.16728
1.3	-0.16258
1.325	-0.15801
1.35	-0.15355
1.375	-0.14922
1.4	-0.14501
1.425	-0.14092
1.45	-0.13694
1.475	-0.13308
1.5	-0.12933
1.525	-0.12569
1.55	-0.12217
1.575	-0.11875
1.6	-0.11543
1.625	-0.11222
1.65	-0.10911
1.675	-0.10611
1.7	-0.10319
1.725	-0.10038
1.75	-0.097657
1.775	-0.095025
1.8	-0.092483
1.825	-0.090028
1.85	-0.087657
1.875	-0.085368
1.9	-0.08316
1.925	-0.08103
1.95	-0.078976
1.975	-0.076996
2	-0.075088
2.025	-0.07325
2.05	-0.071479
2.075	-0.069773
2.1	-0.068131
2.125	-0.066551
2.15	-0.06503
2.175	-0.063567
2.2	-0.062159
2.225	-0.060805
2.25	-0.059503
2.275	-0.058251
2.3	-0.057048
2.325	-0.05589
2.35	-0.054778
2.375	-0.053709
2.4	-0.052681
2.425	-0.051693
2.45	-0.050743
2.475	-0.04983
2.5	-0.048953
2.525	-0.048109
2.55	-0.047297
2.575	-0.046516
2.6	-0.045765
2.625	-0.045042
2.65	-0.044347
2.675	-0.043677
2.7	-0.043031
2.725	-0.042409
2.75	-0.04181
2.775	-0.041231
2.8	-0.040673
2.825	-0.040134
2.85	-0.039613
2.875	-0.039109
2.9	-0.038622
2.925	-0.03815
2.95	-0.037692
2.975	-0.037249
3	-0.036818
3.025	-0.0364
3.05	-0.035993
3.075	-0.035597
3.1	-0.035212
3.125	-0.034836
3.15	-0.034469
3.175	-0.03411
3.2	-0.033759
3.225	-0.033416
3.25	-0.033079
3.275	-0.032749
3.3	-0.032424
3.325	-0.032106
3.35	-0.031792
3.375	-0.031483
3.4	-0.031179
3.425	-0.030879
3.45	-0.030582
3.475	-0.030289
3.5	-0.03
3.525	-0.029713
3.55	-0.029429
3.575	-0.029147
3.6	-0.028867
3.625	-0.02859
3.65	-0.028315
3.675	-0.028041
3.7	-0.027769
3.725	-0.027498
3.75	-0.027229
3.775	-0.02696
3.8	-0.026693
3.825	-0.026427
3.85	-0.026162
3.875	-0.025897
3.9	-0.025634
3.925	-0.025371
3.95	-0.025109
3.975	-0.024847
4	-0.024586
4.025	-0.024325
4.05	-0.024065
4.075	-0.023806
4.1	-0.023547
4.125	-0.023288
4.15	-0.023031
4.175	-0.022773
4.2	-0.022516
4.225	-0.02226
4.25	-0.022005
4.275	-0.02175
4.3	-0.021496
4.325	-0.021242
4.35	-0.020989
4.375	-0.020737
4.4	-0.020486
4.425	-0.020235
4.45	-0.019986
4.475	-0.019737
4.5	-0.01949
4.525	-0.019243
4.55	-0.018998
4.575	-0.018753
4.6	-0.01851
4.625	-0.018268
4.65	-0.018027
4.675	-0.017787
4.7	-0.017549
4.725	-0.017312
4.75	-0.017077
4.775	-0.016843
4.8	-0.01661
4.825	-0.016379
4.85	-0.01615
4.875	-0.015922
4.9	-0.015696
4.925	-0.015472
4.95	-0.01525
4.975	-0.015029
5	-0.01481
5.025	-0.014593
5.05	-0.014378
5.075	-0.014165
5.1	-0.013954
5.125	-0.013745
5.15	-0.013538
5.175	-0.013333
5.2	-0.01313
5.225	-0.012929
5.25	-0.01273
5.275	-0.012534
5.3	-0.01234
5.325	-0.012147
5.35	-0.011957
5.375	-0.01177
5.4	-0.011584
5.425	-0.011401
5.45	-0.01122
5.475	-0.011042
5.5	-0.010865
5.525	-0.010691
5.55	-0.01052
5.575	-0.01035
5.6	-0.010183
5.625	-0.010018
5.65	-0.0098559
5.675	-0.0096958
5.7	-0.0095381
5.725	-0.0093827
5.75	-0.0092296
5.775	-0.0090789
5.8	-0.0089305
5.825	-0.0087844
5.85	-0.0086406
5.875	-0.0084991
5.9	-0.0083599
5.925	-0.0082229
5.95	-0.0080882
5.975	-0.0079558
6	-0.0078256
6.025	-0.0076976
6.05	-0.0075718
6.075	-0.0074482
6.1	-0.0073268
6.125	-0.0072076
6.15	-0.0070905
6.175	-0.0069756
6.2	-0.0068628
6.225	-0.0067521
6.25	-0.0066435
6.275	-0.006537
6.3	-0.0064325
6.325	-0.0063301
6.35	-0.0062297
6.375	-0.0061313
6.4	-0.006035
6.425	-0.0059405
6.45	-0.005848
6.475	-0.0057574
6.5	-0.0056686
6.525	-0.0055817
6.55	-0.0054967
6.575	-0.0054134
6.6	-0.0053319
6.625	-0.0052522
6.65	-0.0051742
6.675	-0.0050979
6.7	-0.0050233
6.725	-0.0049504
6.75	-0.0048791
6.775	-0.0048095
6.8	-0.0047414
6.825	-0.004675
6.85	-0.0046101
6.875	-0.0045468
6.9	-0.004485
6.925	-0.0044246
6.95	-0.0043657
6.975	-0.0043082
7	-0.004252
7.025	-0.0041972
7.05	-0.0041437
7.075	-0.0040915
7.1	-0.0040405
7.125	-0.0039908
7.15	-0.0039422
7.175	-0.0038948
7.2	-0.0038486
7.225	-0.0038035
7.25	-0.0037595
7.275	-0.0037166
7.3	-0.0036747
7.325	-0.0036339
7.35	-0.003594
7.375	-0.0035552
7.4	-0.0035173
7.425	-0.0034804
7.45	-0.0034443
7.475	-0.003409
7.5	-0.0033745
7.525	-0.0033408
7.55	-0.0033078
7.575	-0.0032756
7.6	-0.003244
7.625	-0.003213
7.65	-0.0031827
7.675	-0.0031529
7.7	-0.0031236
7.725	-0.0030949
7.75	-0.0030667
7.775	-0.0030389
7.8	-0.0030116
7.825	-0.0029846
7.85	-0.002958
7.875	-0.0029317
7.9	-0.0029057
7.925	-0.0028799
7.95	-0.0028543
7.975	-0.0028289
8	-0.0028035
8.025	-0.0027783
8.05	-0.0027531
8.075	-0.0027279
8.1	-0.0027027
8.125	-0.0026774
8.15	-0.0026521
8.175	-0.0026266
8.2	-0.002601
8.225	-0.0025751
8.25	-0.002549
8.275	-0.0025226
8.3	-0.0024959
8.325	-0.0024688
8.35	-0.0024414
8.375	-0.0024135
8.4	-0.0023851
8.425	-0.0023562
8.45	-0.0023267
8.475	-0.0022967
8.5	-0.002266
8.525	-0.0022347
8.55	-0.0022027
8.575	-0.0021699
8.6	-0.0021364
8.625	-0.002102
8.65	-0.0020669
8.675	-0.0020308
8.7	-0.0019939
8.725	-0.001956
8.75	-0.0019171
8.775	-0.0018773
8.8	-0.0018364
8.825	-0.0017945
8.85	-0.0017516
8.875	-0.0017075
8.9	-0.0016623
8.925	-0.0016159
8.95	-0.0015684
8.975	-0.0015197
9	-0.0014698
9.025	-0.0014187
9.05	-0.0013664
9.075	-0.0013129
9.1	-0.0012581
9.125	-0.0012021
9.15	-0.0011448
9.175	-0.0010864
9.2	-0.0010266
9.225	-0.00096571
9.25	-0.00090356
9.275	-0.00084022
9.3	-0.00077569
9.325	-0.00071001
9.35	-0.00064319
9.375	-0.00057527
9.4	-0.0005063
9.425	-0.0004363
9.45	-0.00036531
9.475	-0.0002934
9.5	-0.0002206
9.525	-0.00014697
9.55	-7.2588e-05
9.575	2.4816e-06
9.6	7.816e-05
9.625	0.00015437
9.65	0.00023103
9.675	0.00030804
9.7	0.00038531
9.725	0.00046272
9.75	0.00054015
9.775	0.00061751
9.8	0.00069465
9.825	0.00077143
9.85	0.00084771
9.875	0.00092334
9.9	0.00099814
9.925	0.0010719
9.95	0.0011446
9.975	0.0012158
10	0


==> immagini/simulazione4/simulazione1_u_unc1.txt <==
0	0.86418
0.025	0.86418
0.05	0.77637
0.075	0.77637
0.1	-0.10738
0.125	-0.10738
0.15	-0.11896
0.175	-0.11896
0.2	0.28626
0.225	0.28626
0.25	0.22958
0.275	0.22958
0.3	0.28647
0.325	0.28647
0.35	0.22562
0.375	0.22562
0.4	0.020349
0.425	0.020349
0.45	-0.0036441
0.475	-0.0036441
0.5	-0.085521
0.525	-0.085521
0.55	-0.087304
0.575	-0.087304
0.6	-0.090265
0.625	-0.090265
0.65	-0.090457
0.675	-0.090457
0.7	-0.090461
0.725	-0.090461
0.75	-0.089801
0.775	-0.089801
0.8	-0.088783
0.825	-0.088783
0.85	-0.087426
0.875	-0.087426
0.9	-0.085771
0.925	-0.085771
0.95	-0.083815
0.975	-0.083815
1	-0.081719
1.025	-0.081719
1.05	-0.07925
1.075	-0.07925
1.1	-0.076772
1.125	-0.076772
1.15	-0.073888
1.175	-0.073888
1.2	-0.071033
1.225	-0.071033
1.25	-0.06784
1.275	-0.06784
1.3	-0.064673
1.325	-0.064673
1.35	-0.061281
1.375	-0.061281
1.4	-0.057913
1.425	-0.057913
1.45	-0.05442
1.475	-0.05442
1.5	-0.05096
1.525	-0.05096
1.55	-0.04745
1.575	-0.04745
1.6	-0.04399
1.625	-0.04399
1.65	-0.040535
1.675	-0.040535
1.7	-0.037149
1.725	-0.037149
1.75	-0.033808
1.775	-0.033808
1.8	-0.030554
1.825	-0.030554
1.85	-0.027375
1.875	-0.027375
1.9	-0.024298
1.925	-0.024298
1.95	-0.021317
1.975	-0.021317
2	-0.018451
2.025	-0.018451
2.05	-0.015697
2.075	-0.015697
2.1	-0.013065
2.125	-0.013065
2.15	-0.010555
2.175	-0.010555
2.2	-0.0081731
2.225	-0.0081731
2.25	-0.0059178
2.275	-0.0059178
2.3	-0.0037928
2.325	-0.0037928
2.35	-0.0017962
2.375	-0.0017962
2.4	7.0867e-05
2.425	7.0867e-05
2.45	0.0018108
2.475	0.0018108
2.5	0.0034244
2.525	0.0034244
2.55	0.0049145
2.575	0.0049145
2.6	0.0062834
2.625	0.0062834
2.65	0.0075345
2.675	0.0075345
2.7	0.0086711
2.725	0.0086711
2.75	0.009697
2.775	0.009697
2.8	0.010616
2.825	0.010616
2.85	0.011433
2.875	0.011433
2.9	0.012151
2.925	0.012151
2.95	0.012776
2.975	0.012776
3	0.013312
3.025	0.013312
3.05	0.013764
3.075	0.013764
3.1	0.014136
3.125	0.014136
3.15	0.014433
3.175	0.014433
3.2	0.014661
3.225	0.014661
3.25	0.014822
3.275	0.014822
3.3	0.014923
3.325	0.014923
3.35	0.014968
3.375	0.014968
3.4	0.01496
3.425	0.01496
3.45	0.014904
3.475	0.014904
3.5	0.014805
3.525	0.014805
3.55	0.014667
3.575	0.014667
3.6	0.014492
3.625	0.014492
3.65	0.014285
3.675	0.014285
3.7	0.01405
3.725	0.01405
3.75	0.013789
3.775	0.013789
3.8	0.013507
3.825	0.013507
3.85	0.013205
3.875	0.013205
3.9	0.012887
3.925	0.012887
3.95	0.012556
3.975	0.012556
4	0.012214
4.025	0.012214
4.05	0.011863
4.075	0.011863
4.1	0.011506
4.125	0.011506
4.15	0.011144
4.175	0.011144
4.2	0.01078
4.225	0.01078
4.25	0.010414
4.275	0.010414
4.3	0.01005
4.325	0.01005
4.35	0.0096875
4.375	0.0096875
4.4	0.0093285
4.425	0.0093285
4.45	0.008974
4.475	0.008974
4.5	0.008625
4.525	0.008625
4.55	0.0082826
4.575	0.0082826
4.6	0.0079474
4.625	0.0079474
4.65	0.0076202
4.675	0.0076202
4.7	0.0073016
4.725	0.0073016
4.75	0.0069921
4.775	0.0069921
4.8	0.0066921
4.825	0.0066921
4.85	0.0064019
4.875	0.0064019
4.9	0.0061218
4.925	0.0061218
4.95	0.005852
4.975	0.005852
5	0.0055926
5.025	0.0055926
5.05	0.0053436
5.075	0.0053436
5.1	0.0051052
5.125	0.0051052
5.15	0.0048773
5.175	0.0048773
5.2	0.0046598
5.225	0.0046598
5.25	0.0044525
5.275	0.0044525
5.3	0.0042555
5.325	0.0042555
5.35	0.0040683
5.375	0.0040683
5.4	0.003891
5.425	0.003891
5.45	0.0037231
5.475	0.0037231
5.5	0.0035646
5.525	0.0035646
5.55	0.003415
5.575	0.003415
5.6	0.0032742
5.625	0.0032742
5.65	0.0031419
5.675	0.0031419
5.7	0.0030177
5.725	0.0030177
5.75	0.0029013
5.775	0.0029013
5.8	0.0027925
5.825	0.0027925
5.85	0.0026909
5.875	0.0026909
5.9	0.0025962
5.925	0.0025962
5.95	0.0025081
5.975	0.0025081
6	0.0024262
6.025	0.0024262
6.05	0.0023503
6.075	0.0023503
6.1	0.0022801
6.125	0.0022801
6.15	0.0022152
6.175	0.0022152
6.2	0.0021553
6.225	0.0021553
6.25	0.0021002
6.275	0.0021002
6.3	0.0020495
6.325	0.0020495
6.35	0.002003
6.375	0.002003
6.4	0.0019604
6.425	0.0019604
6.45	0.0019215
6.475	0.0019215
6.5	0.0018859
6.525	0.0018859
6.55	0.0018534
6.575	0.0018534
6.6	0.0018237
6.625	0.0018237
6.65	0.0017966
6.675	0.0017966
6.7	0.0017719
6.725	0.0017719
6.75	0.0017494
6.775	0.0017494
6.8	0.0017287
6.825	0.0017287
6.85	0.0017097
6.875	0.0017097
6.9	0.0016922
6.925	0.0016922
6.95	0.0016759
6.975	0.0016759
7	0.0016607
7.025	0.0016607
7.05	0.0016463
7.075	0.0016463
7.1	0.0016326
7.125	0.0016326
7.15	0.0016193
7.175	0.0016193
7.2	0.0016063
7.225	0.0016063
7.25	0.0015935
7.275	0.0015935
7.3	0.0015805
7.325	0.0015805
7.35	0.0015672
7.375	0.0015672
7.4	0.0015536
7.425	0.0015536
7.45	0.0015394
7.475	0.0015394
7.5	0.0015244
7.525	0.0015244
7.55	0.0015085
7.575	0.0015085
7.6	0.0014916
7.625	0.0014916
7.65	0.0014736
7.675	0.0014736
7.7	0.0014543
7.725	0.0014543
7.75	0.0014336
7.775	0.0014336
7.8	0.0014113
7.825	0.0014113
7.85	0.0013875
7.875	0.0013875
7.9	0.0013621
7.925	0.0013621
7.95	0.0013348
7.975	0.0013348
8	0.0013058
8.025	0.0013058
8.05	0.001275
8.075	0.001275
8.1	0.0012424
8.125	0.0012424
8.15	0.0012079
8.175	0.0012079
8.2	0.0011717
8.225	0.0011717
8.25	0.0011338
8.275	0.0011338
8.3	0.0010942
8.325	0.0010942
8.35	0.0010532
8.375	0.0010532
8.4	0.0010109
8.425	0.0010109
8.45	0.00096735
8.475	0.00096735
8.5	0.00092297
8.525	0.00092297
8.55	0.00087798
8.575	0.00087798
8.6	0.00083272
8.625	0.00083272
8.65	0.00078757
8.675	0.00078757
8.7	0.00074296
8.725	0.00074296
8.75	0.00069941
8.775	0.00069941
8.8	0.00065745
8.825	0.00065745
8.85	0.00061774
8.875	0.00061774
8.9	0.00058096
8.925	0.00058096
8.95	0.0005479
8.975	0.0005479
9	0.00051941
9.025	0.00051941
9.05	0.00049642
9.075	0.00049642
9.1	0.00047996
9.125	0.00047996
9.15	0.00047116
9.175	0.00047116
9.2	0.00047123
9.225	0.00047123
9.25	0.0004815
9.275	0.0004815
9.3	0.00050338
9.325	0.00050338
9.35	0.00053844
9.375	0.00053844
9.4	0.00058832
9.425	0.00058832
9.45	0.00065484
9.475	0.00065484
9.5	0.00073991
9.525	0.00073991
9.55	0.00084566
9.575	0.00084566
9.6	0.00097434
9.625	0.00097434
9.65	0.0011285
9.675	0.0011285
9.7	0.0013108
9.725	0.0013108
9.75	0.0015244
9.775	0.0015244
9.8	0.0017729
9.825	0.0017729
9.85	0.0020607
9.875	0.0020607
9.9	0.0023933
9.925	0.0023933
9.95	0.0027791
9.975	0.0027791
10	0


==> immagini/simulazione4/simulazione1_u_unc2.txt <==
0	-0.24254
0.025	-0.24254
0.05	-0.20159
0.075	-0.20159
0.1	0.21147
0.125	0.21147
0.15	0.21218
0.175	0.21218
0.2	0.17824
0.225	0.17824
0.25	0.17893
0.275	0.17893
0.3	0.039406
0.325	0.039406
0.35	0.03997
0.375	0.03997
0.4	-0.23483
0.425	-0.23483
0.45	-0.22317
0.475	-0.22317
0.5	-0.33649
0.525	-0.33649
0.55	-0.31712
0.575	-0.31712
0.6	-0.30253
0.625	-0.30253
0.65	-0.28555
0.675	-0.28555
0.7	-0.27019
0.725	-0.27019
0.75	-0.25566
0.775	-0.25566
0.8	-0.24227
0.825	-0.24227
0.85	-0.2299
0.875	-0.2299
0.9	-0.21851
0.925	-0.21851
0.95	-0.20802
0.975	-0.20802
1	-0.19843
1.025	-0.19843
1.05	-0.18956
1.075	-0.18956
1.1	-0.18152
1.125	-0.18152
1.15	-0.17401
1.175	-0.17401
1.2	-0.16722
1.225	-0.16722
1.25	-0.16086
1.275	-0.16086
1.3	-0.15509
1.325	-0.15509
1.35	-0.1497
1.375	-0.1497
1.4	-0.14478
1.425	-0.14478
1.45	-0.14018
1.475	-0.14018
1.5	-0.13597
1.525	-0.13597
1.55	-0.13203
1.575	-0.13203
1.6	-0.12839
1.625	-0.12839
1.65	-0.12498
1.675	-0.12498
1.7	-0.1218
1.725	-0.1218
1.75	-0.11882
1.775	-0.11882
1.8	-0.11601
1.825	-0.11601
1.85	-0.11336
1.875	-0.11336
1.9	-0.11084
1.925	-0.11084
1.95	-0.10845
1.975	-0.10845
2	-0.10616
2.025	-0.10616
2.05	-0.10396
2.075	-0.10396
2.1	-0.10183
2.125	-0.10183
2.15	-0.099779
2.175	-0.099779
2.2	-0.097783
2.225	-0.097783
2.25	-0.095834
2.275	-0.095834
2.3	-0.093928
2.325	-0.093928
2.35	-0.092057
2.375	-0.092057
2.4	-0.090215
2.425	-0.090215
2.45	-0.088398
2.475	-0.088398
2.5	-0.086602
2.525	-0.086602
2.55	-0.084824
2.575	-0.084824
2.6	-0.08306
2.625	-0.08306
2.65	-0.081309
2.675	-0.081309
2.7	-0.079569
2.725	-0.079569
2.75	-0.07784
2.775	-0.07784
2.8	-0.07612
2.825	-0.07612
2.85	-0.074409
2.875	-0.074409
2.9	-0.072707
2.925	-0.072707
2.95	-0.071014
2.975	-0.071014
3	-0.069331
3.025	-0.069331
3.05	-0.067659
3.075	-0.067659
3.1	-0.065997
3.125	-0.065997
3.15	-0.064348
3.175	-0.064348
3.2	-0.062711
3.225	-0.062711
3.25	-0.061089
3.275	-0.061089
3.3	-0.059482
3.325	-0.059482
3.35	-0.057891
3.375	-0.057891
3.4	-0.056318
3.425	-0.056318
3.45	-0.054764
3.475	-0.054764
3.5	-0.05323
3.525	-0.05323
3.55	-0.051716
3.575	-0.051716
3.6	-0.050225
3.625	-0.050225
3.65	-0.048757
3.675	-0.048757
3.7	-0.047313
3.725	-0.047313
3.75	-0.045894
3.775	-0.045894
3.8	-0.044501
3.825	-0.044501
3.85	-0.043135
3.875	-0.043135
3.9	-0.041796
3.925	-0.041796
3.95	-0.040485
3.975	-0.040485
4	-0.039202
4.025	-0.039202
4.05	-0.037949
4.075	-0.037949
4.1	-0.036724
4.125	-0.036724
4.15	-0.035529
4.175	-0.035529
4.2	-0.034365
4.225	-0.034365
4.25	-0.03323
4.275	-0.03323
4.3	-0.032125
4.325	-0.032125
4.35	-0.03105
4.375	-0.03105
4.4	-0.030006
4.425	-0.030006
4.45	-0.028991
4.475	-0.028991
4.5	-0.028006
4.525	-0.028006
4.55	-0.02705
4.575	-0.02705
4.6	-0.026124
4.625	-0.026124
4.65	-0.025227
4.675	-0.025227
4.7	-0.024358
4.725	-0.024358
4.75	-0.023518
4.775	-0.023518
4.8	-0.022705
4.825	-0.022705
4.85	-0.02192
4.875	-0.02192
4.9	-0.021161
4.925	-0.021161
4.95	-0.020428
4.975	-0.020428
5	-0.019721
5.025	-0.019721
5.05	-0.019039
5.075	-0.019039
5.1	-0.018381
5.125	-0.018381
5.15	-0.017747
5.175	-0.017747
5.2	-0.017136
5.225	-0.017136
5.25	-0.016548
5.275	-0.016548
5.3	-0.015982
5.325	-0.015982
5.35	-0.015437
5.375	-0.015437
5.4	-0.014912
5.425	-0.014912
5.45	-0.014408
5.475	-0.014408
5.5	-0.013922
5.525	-0.013922
5.55	-0.013456
5.575	-0.013456
5.6	-0.013008
5.625	-0.013008
5.65	-0.012576
5.675	-0.012576
5.7	-0.012162
5.725	-0.012162
5.75	-0.011764
5.775	-0.011764
5.8	-0.011382
5.825	-0.011382
5.85	-0.011014
5.875	-0.011014
5.9	-0.010661
5.925	-0.010661
5.95	-0.010322
5.975	-0.010322
6	-0.0099958
6.025	-0.0099958
6.05	-0.0096826
6.075	-0.0096826
6.1	-0.0093815
6.125	-0.0093815
6.15	-0.0090922
6.175	-0.0090922
6.2	-0.008814
6.225	-0.008814
6.25	-0.0085465
6.275	-0.0085465
6.3	-0.0082891
6.325	-0.0082891
6.35	-0.0080416
6.375	-0.0080416
6.4	-0.0078033
6.425	-0.0078033
6.45	-0.0075738
6.475	-0.0075738
6.5	-0.0073528
6.525	-0.0073528
6.55	-0.0071398
6.575	-0.0071398
6.6	-0.0069343
6.625	-0.0069343
6.65	-0.0067361
6.675	-0.0067361
6.7	-0.0065446
6.725	-0.0065446
6.75	-0.0063597
6.775	-0.0063597
6.8	-0.0061808
6.825	-0.0061808
6.85	-0.0060077
6.875	-0.0060077
6.9	-0.00584
6.925	-0.00584
6.95	-0.0056773
6.975	-0.0056773
7	-0.0055194
7.025	-0.0055194
7.05	-0.005366
7.075	-0.005366
7.1	-0.0052168
7.125	-0.0052168
7.15	-0.0050714
7.175	-0.0050714
7.2	-0.0049296
7.225	-0.0049296
7.25	-0.0047911
7.275	-0.0047911
7.3	-0.0046557
7.325	-0.0046557
7.35	-0.0045231
7.375	-0.0045231
7.4	-0.0043931
7.425	-0.0043931
7.45	-0.0042655
7.475	-0.0042655
7.5	-0.00414
7.525	-0.00414
7.55	-0.0040164
7.575	-0.0040164
7.6	-0.0038946
7.625	-0.0038946
7.65	-0.0037743
7.675	-0.0037743
7.7	-0.0036555
7.725	-0.0036555
7.75	-0.0035379
7.775	-0.0035379
7.8	-0.0034214
7.825	-0.0034214
7.85	-0.0033058
7.875	-0.0033058
7.9	-0.0031912
7.925	-0.0031912
7.95	-0.0030774
7.975	-0.0030774
8	-0.0029643
8.025	-0.0029643
8.05	-0.0028519
8.075	-0.0028519
8.1	-0.0027402
8.125	-0.0027402
8.15	-0.0026292
8.175	-0.0026292
8.2	-0.0025189
8.225	-0.0025189
8.25	-0.0024093
8.275	-0.0024093
8.3	-0.0023006
8.325	-0.0023006
8.35	-0.0021928
8.375	-0.0021928
8.4	-0.0020862
8.425	-0.0020862
8.45	-0.0019808
8.475	-0.0019808
8.5	-0.0018769
8.525	-0.0018769
8.55	-0.0017748
8.575	-0.0017748
8.6	-0.0016747
8.625	-0.0016747
8.65	-0.001577
8.675	-0.001577
8.7	-0.001482
8.725	-0.001482
8.75	-0.0013903
8.775	-0.0013903
8.8	-0.0013021
8.825	-0.0013021
8.85	-0.0012181
8.875	-0.0012181
8.9	-0.0011389
8.925	-0.0011389
8.95	-0.0010649
8.975	-0.0010649
9	-0.00099694
9.025	-0.00099694
9.05	-0.00093567
9.075	-0.00093567
9.1	-0.00088185
9.125	-0.00088185
9.15	-0.00083632
9.175	-0.00083632
9.2	-0.00079993
9.225	-0.00079993
9.25	-0.00077362
9.275	-0.00077362
9.3	-0.00075835
9.325	-0.00075835
9.35	-0.00075518
9.375	-0.00075518
9.4	-0.00076516
9.425	-0.00076516
9.45	-0.00078947
9.475	-0.00078947
9.5	-0.00082928
9.525	-0.00082928
9.55	-0.00088588
9.575	-0.00088588
9.6	-0.00096057
9.625	-0.00096057
9.65	-0.0010548
9.675	-0.0010548
9.7	-0.00117
9.725	-0.00117
9.75	-0.0013079
9.775	-0.0013079
9.8	-0.0014703
9.825	-0.0014703
9.85	-0.0016592
9.875	-0.0016592
9.9	-0.0018774
9.925	-0.0018774
9.95	-0.0021283
9.975	-0.0021283
10	0


==> immagini/simulazione4/simulazione1_u_unc3.txt <==
0	-0.11696
0.025	-0.11696
0.05	-0.12461
0.075	-0.12461
0.1	-0.12281
0.125	-0.12281
0.15	-0.12011
0.175	-0.12011
0.2	-0.31346
0.225	-0.31346
0.25	-0.30412
0.275	-0.30412
0.3	-0.41647
0.325	-0.41647
0.35	-0.40383
0.375	-0.40383
0.4	-0.48957
0.425	-0.48957
0.45	-0.47313
0.475	-0.47313
0.5	-0.46607
0.525	-0.46607
0.55	-0.44608
0.575	-0.44608
0.6	-0.42616
0.625	-0.42616
0.65	-0.40699
0.675	-0.40699
0.7	-0.38828
0.725	-0.38828
0.75	-0.37016
0.775	-0.37016
0.8	-0.3526
0.825	-0.3526
0.85	-0.33562
0.875	-0.33562
0.9	-0.31921
0.925	-0.31921
0.95	-0.30342
0.975	-0.30342
1	-0.28819
1.025	-0.28819
1.05	-0.27359
1.075	-0.27359
1.1	-0.25957
1.125	-0.25957
1.15	-0.24616
1.175	-0.24616
1.2	-0.23334
1.225	-0.23334
1.25	-0.22111
1.275	-0.22111
1.3	-0.20944
1.325	-0.20944
1.35	-0.19835
1.375	-0.19835
1.4	-0.18781
1.425	-0.18781
1.45	-0.1778
1.475	-0.1778
1.5	-0.16832
1.525	-0.16832
1.55	-0.15934
1.575	-0.15934
1.6	-0.15086
1.625	-0.15086
1.65	-0.14285
1.675	-0.14285
1.7	-0.13529
1.725	-0.13529
1.75	-0.12818
1.775	-0.12818
1.8	-0.12148
1.825	-0.12148
1.85	-0.11519
1.875	-0.11519
1.9	-0.10928
1.925	-0.10928
1.95	-0.10374
1.975	-0.10374
2	-0.09855
2.025	-0.09855
2.05	-0.093688
2.075	-0.093688
2.1	-0.08914
2.125	-0.08914
2.15	-0.084888
2.175	-0.084888
2.2	-0.080917
2.225	-0.080917
2.25	-0.077208
2.275	-0.077208
2.3	-0.073748
2.325	-0.073748
2.35	-0.07052
2.375	-0.07052
2.4	-0.06751
2.425	-0.06751
2.45	-0.064702
2.475	-0.064702
2.5	-0.062085
2.525	-0.062085
2.55	-0.059645
2.575	-0.059645
2.6	-0.057369
2.625	-0.057369
2.65	-0.055245
2.675	-0.055245
2.7	-0.053262
2.725	-0.053262
2.75	-0.05141
2.775	-0.05141
2.8	-0.049678
2.825	-0.049678
2.85	-0.048056
2.875	-0.048056
2.9	-0.046537
2.925	-0.046537
2.95	-0.04511
2.975	-0.04511
3	-0.043769
3.025	-0.043769
3.05	-0.042505
3.075	-0.042505
3.1	-0.041313
3.125	-0.041313
3.15	-0.040185
3.175	-0.040185
3.2	-0.039116
3.225	-0.039116
3.25	-0.0381
3.275	-0.0381
3.3	-0.037133
3.325	-0.037133
3.35	-0.036209
3.375	-0.036209
3.4	-0.035324
3.425	-0.035324
3.45	-0.034474
3.475	-0.034474
3.5	-0.033657
3.525	-0.033657
3.55	-0.032868
3.575	-0.032868
3.6	-0.032105
3.625	-0.032105
3.65	-0.031366
3.675	-0.031366
3.7	-0.030647
3.725	-0.030647
3.75	-0.029947
3.775	-0.029947
3.8	-0.029264
3.825	-0.029264
3.85	-0.028596
3.875	-0.028596
3.9	-0.027943
3.925	-0.027943
3.95	-0.027302
3.975	-0.027302
4	-0.026672
4.025	-0.026672
4.05	-0.026054
4.075	-0.026054
4.1	-0.025446
4.125	-0.025446
4.15	-0.024847
4.175	-0.024847
4.2	-0.024256
4.225	-0.024256
4.25	-0.023675
4.275	-0.023675
4.3	-0.023101
4.325	-0.023101
4.35	-0.022535
4.375	-0.022535
4.4	-0.021977
4.425	-0.021977
4.45	-0.021427
4.475	-0.021427
4.5	-0.020883
4.525	-0.020883
4.55	-0.020348
4.575	-0.020348
4.6	-0.01982
4.625	-0.01982
4.65	-0.0193
4.675	-0.0193
4.7	-0.018787
4.725	-0.018787
4.75	-0.018282
4.775	-0.018282
4.8	-0.017785
4.825	-0.017785
4.85	-0.017296
4.875	-0.017296
4.9	-0.016815
4.925	-0.016815
4.95	-0.016343
4.975	-0.016343
5	-0.015878
5.025	-0.015878
5.05	-0.015423
5.075	-0.015423
5.1	-0.014976
5.125	-0.014976
5.15	-0.014538
5.175	-0.014538
5.2	-0.01411
5.225	-0.01411
5.25	-0.01369
5.275	-0.01369
5.3	-0.013279
5.325	-0.013279
5.35	-0.012878
5.375	-0.012878
5.4	-0.012486
5.425	-0.012486
5.45	-0.012104
5.475	-0.012104
5.5	-0.011731
5.525	-0.011731
5.55	-0.011367
5.575	-0.011367
5.6	-0.011013
5.625	-0.011013
5.65	-0.010669
5.675	-0.010669
5.7	-0.010334
5.725	-0.010334
5.75	-0.010009
5.775	-0.010009
5.8	-0.0096926
5.825	-0.0096926
5.85	-0.0093861
5.875	-0.0093861
5.9	-0.0090889
5.925	-0.0090889
5.95	-0.0088011
5.975	-0.0088011
6	-0.0085224
6.025	-0.0085224
6.05	-0.0082529
6.075	-0.0082529
6.1	-0.0079924
6.125	-0.0079924
6.15	-0.0077407
6.175	-0.0077407
6.2	-0.0074979
6.225	-0.0074979
6.25	-0.0072636
6.275	-0.0072636
6.3	-0.0070379
6.325	-0.0070379
6.35	-0.0068206
6.375	-0.0068206
6.4	-0.0066114
6.425	-0.0066114
6.45	-0.0064103
6.475	-0.0064103
6.5	-0.0062171
6.525	-0.0062171
6.55	-0.0060316
6.575	-0.0060316
6.6	-0.0058536
6.625	-0.0058536
6.65	-0.005683
6.675	-0.005683
6.7	-0.0055195
6.725	-0.0055195
6.75	-0.005363
6.775	-0.005363
6.8	-0.0052133
6.825	-0.0052133
6.85	-0.0050702
6.875	-0.0050702
6.9	-0.0049335
6.925	-0.0049335
6.95	-0.0048029
6.975	-0.0048029
7	-0.0046783
7.025	-0.0046783
7.05	-0.0045594
7.075	-0.0045594
7.1	-0.0044461
7.125	-0.0044461
7.15	-0.0043381
7.175	-0.0043381
7.2	-0.0042351
7.225	-0.0042351
7.25	-0.004137
7.275	-0.004137
7.3	-0.0040435
7.325	-0.0040435
7.35	-0.0039543
7.375	-0.0039543
7.4	-0.0038693
7.425	-0.0038693
7.45	-0.0037882
7.475	-0.0037882
7.5	-0.0037106
7.525	-0.0037106
7.55	-0.0036365
7.575	-0.0036365
7.6	-0.0035654
7.625	-0.0035654
7.65	-0.0034971
7.675	-0.0034971
7.7	-0.0034313
7.725	-0.0034313
7.75	-0.0033678
7.775	-0.0033678
7.8	-0.0033062
7.825	-0.0033062
7.85	-0.0032463
7.875	-0.0032463
7.9	-0.0031877
7.925	-0.0031877
7.95	-0.0031302
7.975	-0.0031302
8	-0.0030735
8.025	-0.0030735
8.05	-0.0030171
8.075	-0.0030171
8.1	-0.0029608
8.125	-0.0029608
8.15	-0.0029043
8.175	-0.0029043
8.2	-0.0028473
8.225	-0.0028473
8.25	-0.0027893
8.275	-0.0027893
8.3	-0.0027301
8.325	-0.0027301
8.35	-0.0026694
8.375	-0.0026694
8.4	-0.0026067
8.425	-0.0026067
8.45	-0.0025418
8.475	-0.0025418
8.5	-0.0024743
8.525	-0.0024743
8.55	-0.002404
8.575	-0.002404
8.6	-0.0023305
8.625	-0.0023305
8.65	-0.0022534
8.675	-0.0022534
8.7	-0.0021726
8.725	-0.0021726
8.75	-0.0020876
8.775	-0.0020876
8.8	-0.0019983
8.825	-0.0019983
8.85	-0.0019045
8.875	-0.0019045
8.9	-0.0018058
8.925	-0.0018058
8.95	-0.0017021
8.975	-0.0017021
9	-0.0015933
9.025	-0.0015933
9.05	-0.0014791
9.075	-0.0014791
9.1	-0.0013597
9.125	-0.0013597
9.15	-0.0012347
9.175	-0.0012347
9.2	-0.0011044
9.225	-0.0011044
9.25	-0.00096878
9.275	-0.00096878
9.3	-0.00082789
9.325	-0.00082789
9.35	-0.00068196
9.375	-0.00068196
9.4	-0.00053124
9.425	-0.00053124
9.45	-0.00037606
9.475	-0.00037606
9.5	-0.00021683
9.525	-0.00021683
9.55	-5.4035e-05
9.575	-5.4035e-05
9.6	0.00011172
9.625	0.00011172
9.65	0.00027975
9.675	0.00027975
9.7	0.00044925
9.725	0.00044925
9.75	0.00061932
9.775	0.00061932
9.8	0.0007889
9.825	0.0007889
9.85	0.00095679
9.875	0.00095679
9.9	0.0011216
9.925	0.0011216
9.95	0.0012817
9.975	0.0012817
10	0


==> immagini/simulazione4/simulazione1_u_unc_ru1.txt <==
0	0.86418
0.025	0.86418
0.05	0.86418
0.05	0.77637
0.075	0.77637
0.1	0.77637
0.1	-0.10738
0.125	-0.10738
0.15	-0.10738
0.15	-0.11896
0.175	-0.11896
0.2	-0.11896
0.2	0.28626
0.225	0.28626
0.25	0.28626
0.25	0.22958
0.275	0.22958
0.3	0.22958
0.3	0.28647
0.325	0.28647
0.35	0.28647
0.35	0.22562
0.375	0.22562
0.4	0.22562
0.4	0.020349
0.425	0.020349
0.45	0.020349
0.45	-0.0036441
0.475	-0.0036441
0.5	-0.0036441
0.5	-0.085521
0.525	-0.085521
0.55	-0.085521
0.55	-0.087304
0.575	-0.087304
0.6	-0.087304
0.6	-0.090265
0.625	-0.090265
0.65	-0.090265
0.65	-0.090457
0.675	-0.090457
0.7	-0.090457
0.7	-0.090461
0.725	-0.090461
0.75	-0.090461
0.75	-0.089801
0.775	-0.089801
0.8	-0.089801
0.8	-0.088783
0.825	-0.088783
0.85	-0.088783
0.85	-0.087426
0.875	-0.087426
0.9	-0.087426
0.9	-0.085771
0.925	-0.085771
0.95	-0.085771
0.95	-0.083815
0.975	-0.083815
1	-0.083815
1	-0.081719
1.025	-0.081719
1.05	-0.081719
1.05	-0.07925
1.075	-0.07925
1.1	-0.07925
1.1	-0.076772
1.125	-0.076772
1.15	-0.076772
1.15	-0.073888
1.175	-0.073888
1.2	-0.073888
1.2	-0.071033
1.225	-0.071033
1.25	-0.071033
1.25	-0.06784
1.275	-0.06784
1.3	-0.06784
1.3	-0.064673
1.325	-0.064673
1.35	-0.064673
1.35	-0.061281
1.375	-0.061281
1.4	-0.061281
1.4	-0.057913
1.425	-0.057913
1.45	-0.057913
1.45	-0.05442
1.475	-0.05442
1.5	-0.05442
1.5	-0.05096
1.525	-0.05096
1.55	-0.05096
1.55	-0.04745
1.575	-0.04745
1.6	-0.04745
1.6	-0.04399
1.625	-0.04399
1.65	-0.04399
1.65	-0.040535
1.675	-0.040535
1.7	-0.040535
1.7	-0.037149
1.725	-0.037149
1.75	-0.037149
1.75	-0.033808
1.775	-0.033808
1.8	-0.033808
1.8	-0.030554
1.825	-0.030554
1.85	-0.030554
1.85	-0.027375
1.875	-0.027375
1.9	-0.027375
1.9	-0.024298
1.925	-0.024298
1.95	-0.024298
1.95	-0.021317
1.975	-0.021317
2	-0.021317
2	-0.018451
2.025	-0.018451
2.05	-0.018451
2.05	-0.015697
2.075	-0.015697
2.1	-0.015697
2.1	-0.013065
2.125	-0.013065
2.15	-0.013065
2.15	-0.010555
2.175	-0.010555
2.2	-0.010555
2.2	-0.0081731
2.225	-0.0081731
2.25	-0.0081731
2.25	-0.0059178
2.275	-0.0059178
2.3	-0.0059178
2.3	-0.0037928
2.325	-0.0037928
2.35	-0.0037928
2.35	-0.0017962
2.375	-0.0017962
2.4	-0.0017962
2.4	7.0867e-05
2.425	7.0867e-05
2.45	7.0867e-05
2.45	0.0018108
2.475	0.0018108
2.5	0.0018108
2.5	0.0034244
2.525	0.0034244
2.55	0.0034244
2.55	0.0049145
2.575	0.0049145
2.6	0.0049145
2.6	0.0062834
2.625	0.0062834
2.65	0.0062834
2.65	0.0075345
2.675	0.0075345
2.7	0.0075345
2.7	0.0086711
2.725	0.0086711
2.75	0.0086711
2.75	0.009697
2.775	0.009697
2.8	0.009697
2.8	0.010616
2.825	0.010616
2.85	0.010616
2.85	0.011433
2.875	0.011433
2.9	0.011433
2.9	0.012151
2.925	0.012151
2.95	0.012151
2.95	0.012776
2.975	0.012776
3	0.012776
3	0.013312
3.025	0.013312
3.05	0.013312
3.05	0.013764
3.075	0.013764
3.1	0.013764
3.1	0.014136
3.125	0.014136
3.15	0.014136
3.15	0.014433
3.175	0.014433
3.2	0.014433
3.2	0.014661
3.225	0.014661
3.25	0.014661
3.25	0.014822
3.275	0.014822
3.3	0.014822
3.3	0.014923
3.325	0.014923
3.35	0.014923
3.35	0.014968
3.375	0.014968
3.4	0.014968
3.4	0.01496
3.425	0.01496
3.45	0.01496
3.45	0.014904
3.475	0.014904
3.5	0.014904
3.5	0.014805
3.525	0.014805
3.55	0.014805
3.55	0.014667
3.575	0.014667
3.6	0.014667
3.6	0.014492
3.625	0.014492
3.65	0.014492
3.65	0.014285
3.675	0.014285
3.7	0.014285
3.7	0.01405
3.725	0.01405
3.75	0.01405
3.75	0.013789
3.775	0.013789
3.8	0.013789
3.8	0.013507
3.825	0.013507
3.85	0.013507
3.85	0.013205
3.875	0.013205
3.9	0.013205
3.9	0.012887
3.925	0.012887
3.95	0.012887
3.95	0.012556
3.975	0.012556
4	0.012556
4	0.012214
4.025	0.012214
4.05	0.012214
4.05	0.011863
4.075	0.011863
4.1	0.011863
4.1	0.011506
4.125	0.011506
4.15	0.011506
4.15	0.011144
4.175	0.011144
4.2	0.011144
4.2	0.01078
4.225	0.01078
4.25	0.01078
4.25	0.010414
4.275	0.010414
4.3	0.010414
4.3	0.01005
4.325	0.01005
4.35	0.01005
4.35	0.0096875
4.375	0.0096875
4.4	0.0096875
4.4	0.0093285
4.425	0.0093285
4.45	0.0093285
4.45	0.008974
4.475	0.008974
4.5	0.008974
4.5	0.008625
4.525	0.008625
4.55	0.008625
4.55	0.0082826
4.575	0.0082826
4.6	0.0082826
4.6	0.0079474
4.625	0.0079474
4.65	0.0079474
4.65	0.0076202
4.675	0.0076202
4.7	0.0076202
4.7	0.0073016
4.725	0.0073016
4.75	0.0073016
4.75	0.0069921
4.775	0.0069921
4.8	0.0069921
4.8	0.0066921
4.825	0.0066921
4.85	0.0066921
4.85	0.0064019
4.875	0.0064019
4.9	0.0064019
4.9	0.0061218
4.925	0.0061218
4.95	0.0061218
4.95	0.005852
4.975	0.005852
5	0.005852
5	0.0055926
5.025	0.0055926
5.05	0.0055926
5.05	0.0053436
5.075	0.0053436
5.1	0.0053436
5.1	0.0051052
5.125	0.0051052
5.15	0.0051052
5.15	0.0048773
5.175	0.0048773
5.2	0.0048773
5.2	0.0046598
5.225	0.0046598
5.25	0.0046598
5.25	0.0044525
5.275	0.0044525
5.3	0.0044525
5.3	0.0042555
5.325	0.0042555
5.35	0.0042555
5.35	0.0040683
5.375	0.0040683
5.4	0.0040683
5.4	0.003891
5.425	0.003891
5.45	0.003891
5.45	0.0037231
5.475	0.0037231
5.5	0.0037231
5.5	0.0035646
5.525	0.0035646
5.55	0.0035646
5.55	0.003415
5.575	0.003415
5.6	0.003415
5.6	0.0032742
5.625	0.0032742
5.65	0.0032742
5.65	0.0031419
5.675	0.0031419
5.7	0.0031419
5.7	0.0030177
5.725	0.0030177
5.75	0.0030177
5.75	0.0029013
5.775	0.0029013
5.8	0.0029013
5.8	0.0027925
5.825	0.0027925
5.85	0.0027925
5.85	0.0026909
5.875	0.0026909
5.9	0.0026909
5.9	0.0025962
5.925	0.0025962
5.95	0.0025962
5.95	0.0025081
5.975	0.0025081
6	0.0025081
6	0.0024262
6.025	0.0024262
6.05	0.0024262
6.05	0.0023503
6.075	0.0023503
6.1	0.0023503
6.1	0.0022801
6.125	0.0022801
6.15	0.0022801
6.15	0.0022152
6.175	0.0022152
6.2	0.0022152
6.2	0.0021553
6.225	0.0021553
6.25	0.0021553
6.25	0.0021002
6.275	0.0021002
6.3	0.0021002
6.3	0.0020495
6.325	0.0020495
6.35	0.0020495
6.35	0.002003
6.375	0.002003
6.4	0.002003
6.4	0.0019604
6.425	0.0019604
6.45	0.0019604
6.45	0.0019215
6.475	0.0019215
6.5	0.0019215
6.5	0.0018859
6.525	0.0018859
6.55	0.0018859
6.55	0.0018534
6.575	0.0018534
6.6	0.0018534
6.6	0.0018237
6.625	0.0018237
6.65	0.0018237
6.65	0.0017966
6.675	0.0017966
6.7	0.0017966
6.7	0.0017719
6.725	0.0017719
6.75	0.0017719
6.75	0.0017494
6.775	0.0017494
6.8	0.0017494
6.8	0.0017287
6.825	0.0017287
6.85	0.0017287
6.85	0.0017097
6.875	0.0017097
6.9	0.0017097
6.9	0.0016922
6.925	0.0016922
6.95	0.0016922
6.95	0.0016759
6.975	0.0016759
7	0.0016759
7	0.0016607
7.025	0.0016607
7.05	0.0016607
7.05	0.0016463
7.075	0.0016463
7.1	0.0016463
7.1	0.0016326
7.125	0.0016326
7.15	0.0016326
7.15	0.0016193
7.175	0.0016193
7.2	0.0016193
7.2	0.0016063
7.225	0.0016063
7.25	0.0016063
7.25	0.0015935
7.275	0.0015935
7.3	0.0015935
7.3	0.0015805
7.325	0.0015805
7.35	0.0015805
7.35	0.0015672
7.375	0.0015672
7.4	0.0015672
7.4	0.0015536
7.425	0.0015536
7.45	0.0015536
7.45	0.0015394
7.475	0.0015394
7.5	0.0015394
7.5	0.0015244
7.525	0.0015244
7.55	0.0015244
7.55	0.0015085
7.575	0.0015085
7.6	0.0015085
7.6	0.0014916
7.625	0.0014916
7.65	0.0014916
7.65	0.0014736
7.675	0.0014736
7.7	0.0014736
7.7	0.0014543
7.725	0.0014543
7.75	0.0014543
7.75	0.0014336
7.775	0.0014336
7.8	0.0014336
7.8	0.0014113
7.825	0.0014113
7.85	0.0014113
7.85	0.0013875
7.875	0.0013875
7.9	0.0013875
7.9	0.0013621
7.925	0.0013621
7.95	0.0013621
7.95	0.0013348
7.975	0.0013348
8	0.0013348
8	0.0013058
8.025	0.0013058
8.05	0.0013058
8.05	0.001275
8.075	0.001275
8.1	0.001275
8.1	0.0012424
8.125	0.0012424
8.15	0.0012424
8.15	0.0012079
8.175	0.0012079
8.2	0.0012079
8.2	0.0011717
8.225	0.0011717
8.25	0.0011717
8.25	0.0011338
8.275	0.0011338
8.3	0.0011338
8.3	0.0010942
8.325	0.0010942
8.35	0.0010942
8.35	0.0010532
8.375	0.0010532
8.4	0.0010532
8.4	0.0010109
8.425	0.0010109
8.45	0.0010109
8.45	0.00096735
8.475	0.00096735
8.5	0.00096735
8.5	0.00092297
8.525	0.00092297
8.55	0.00092297
8.55	0.00087798
8.575	0.00087798
8.6	0.00087798
8.6	0.00083272
8.625	0.00083272
8.65	0.00083272
8.65	0.00078757
8.675	0.00078757
8.7	0.00078757
8.7	0.00074296
8.725	0.00074296
8.75	0.00074296
8.75	0.00069941
8.775	0.00069941
8.8	0.00069941
8.8	0.00065745
8.825	0.00065745
8.85	0.00065745
8.85	0.00061774
8.875	0.00061774
8.9	0.00061774
8.9	0.00058096
8.925	0.00058096
8.95	0.00058096
8.95	0.0005479
8.975	0.0005479
9	0.0005479
9	0.00051941
9.025	0.00051941
9.05	0.00051941
9.05	0.00049642
9.075	0.00049642
9.1	0.00049642
9.1	0.00047996
9.125	0.00047996
9.15	0.00047996
9.15	0.00047116
9.175	0.00047116
9.2	0.00047116
9.2	0.00047123
9.225	0.00047123
9.25	0.00047123
9.25	0.0004815
9.275	0.0004815
9.3	0.0004815
9.3	0.00050338
9.325	0.00050338
9.35	0.00050338
9.35	0.00053844
9.375	0.00053844
9.4	0.00053844
9.4	0.00058832
9.425	0.00058832
9.45	0.00058832
9.45	0.00065484
9.475	0.00065484
9.5	0.00065484
9.5	0.00073991
9.525	0.00073991
9.55	0.00073991
9.55	0.00084566
9.575	0.00084566
9.6	0.00084566
9.6	0.00097434
9.625	0.00097434
9.65	0.00097434
9.65	0.0011285
9.675	0.0011285
9.7	0.0011285
9.7	0.0013108
9.725	0.0013108
9.75	0.0013108
9.75	0.0015244
9.775	0.0015244
9.8	0.0015244
9.8	0.0017729
9.825	0.0017729
9.85	0.0017729
9.85	0.0020607
9.875	0.0020607
9.9	0.0020607
9.9	0.0023933
9.925	0.0023933
9.95	0.0023933
9.95	0.0027791
9.975	0.0027791
10	0.0027791
10	0


==> immagini/simulazione4/simulazione1_u_unc_ru2.txt <==
0	-0.24254
0.025	-0.24254
0.05	-0.24254
0.05	-0.20159
0.075	-0.20159
0.1	-0.20159
0.1	0.21147
0.125	0.21147
0.15	0.21147
0.15	0.21218
0.175	0.21218
0.2	0.21218
0.2	0.17824
0.225	0.17824
0.25	0.17824
0.25	0.17893
0.275	0.17893
0.3	0.17893
0.3	0.039406
0.325	0.039406
0.35	0.039406
0.35	0.03997
0.375	0.03997
0.4	0.03997
0.4	-0.23483
0.425	-0.23483
0.45	-0.23483
0.45	-0.22317
0.475	-0.22317
0.5	-0.22317
0.5	-0.33649
0.525	-0.33649
0.55	-0.33649
0.55	-0.31712
0.575	-0.31712
0.6	-0.31712
0.6	-0.30253
0.625	-0.30253
0.65	-0.30253
0.65	-0.28555
0.675	-0.28555
0.7	-0.28555
0.7	-0.27019
0.725	-0.27019
0.75	-0.27019
0.75	-0.25566
0.775	-0.25566
0.8	-0.25566
0.8	-0.24227
0.825	-0.24227
0.85	-0.24227
0.85	-0.2299
0.875	-0.2299
0.9	-0.2299
0.9	-0.21851
0.925	-0.21851
0.95	-0.21851
0.95	-0.20802
0.975	-0.20802
1	-0.20802
1	-0.19843
1.025	-0.19843
1.05	-0.19843
1.05	-0.18956
1.075	-0.18956
1.1	-0.18956
1.1	-0.18152
1.125	-0.18152
1.15	-0.18152
1.15	-0.17401
1.175	-0.17401
1.2	-0.17401
1.2	-0.16722
1.225	-0.16722
1.25	-0.16722
1.25	-0.16086
1.275	-0.16086
1.3	-0.16086
1.3	-0.15509
1.325	-0.15509
1.35	-0.15509
1.35	-0.1497
1.375	-0.1497
1.4	-0.1497
1.4	-0.14478
1.425	-0.14478
1.45	-0.14478
1.45	-0.14018
1.475	-0.14018
1.5	-0.14018
1.5	-0.13597
1.525	-0.13597
1.55	-0.13597
1.55	-0.13203
1.575	-0.13203
1.6	-0.13203
1.6	-0.12839
1.625	-0.12839
1.65	-0.12839
1.65	-0.12498
1.675	-0.12498
1.7	-0.12498
1.7	-0.1218
1.725	-0.1218
1.75	-0.1218
1.75	-0.11882
1.775	-0.11882
1.8	-0.11882
1.8	-0.11601
1.825	-0.11601
1.85	-0.11601
1.85	-0.11336
1.875	-0.11336
1.9	-0.11336
1.9	-0.11084
1.925	-0.11084
1.95	-0.11084
1.95	-0.10845
1.975	-0.10845
2	-0.10845
2	-0.10616
2.025	-0.10616
2.05	-0.10616
2.05	-0.10396
2.075	-0.10396
2.1	-0.10396
2.1	-0.10183
2.125	-0.10183
2.15	-0.10183
2.15	-0.099779
2.175	-0.099779
2.2	-0.099779
2.2	-0.097783
2.225	-0.097783
2.25	-0.097783
2.25	-0.095834
2.275	-0.095834
2.3	-0.095834
2.3	-0.093928
2.325	-0.093928
2.35	-0.093928
2.35	-0.092057
2.375	-0.092057
2.4	-0.092057
2.4	-0.090215
2.425	-0.090215
2.45	-0.090215
2.45	-0.088398
2.475	-0.088398
2.5	-0.088398
2.5	-0.086602
2.525	-0.086602
2.55	-0.086602
2.55	-0.084824
2.575	-0.084824
2.6	-0.084824
2.6	-0.08306
2.625	-0.08306
2.65	-0.08306
2.65	-0.081309
2.675	-0.081309
2.7	-0.081309
2.7	-0.079569
2.725	-0.079569
2.75	-0.079569
2.75	-0.07784
2.775	-0.07784
2.8	-0.07784
2.8	-0.07612
2.825	-0.07612
2.85	-0.07612
2.85	-0.074409
2.875	-0.074409
2.9	-0.074409
2.9	-0.072707
2.925	-0.072707
2.95	-0.072707
2.95	-0.071014
2.975	-0.071014
3	-0.071014
3	-0.069331
3.025	-0.069331
3.05	-0.069331
3.05	-0.067659
3.075	-0.067659
3.1	-0.067659
3.1	-0.065997
3.125	-0.065997
3.15	-0.065997
3.15	-0.064348
3.175	-0.064348
3.2	-0.064348
3.2	-0.062711
3.225	-0.062711
3.25	-0.062711
3.25	-0.061089
3.275	-0.061089
3.3	-0.061089
3.3	-0.059482
3.325	-0.059482
3.35	-0.059482
3.35	-0.057891
3.375	-0.057891
3.4	-0.057891
3.4	-0.056318
3.425	-0.056318
3.45	-0.056318
3.45	-0.054764
3.475	-0.054764
3.5	-0.054764
3.5	-0.05323
3.525	-0.05323
3.55	-0.05323
3.55	-0.051716
3.575	-0.051716
3.6	-0.051716
3.6	-0.050225
3.625	-0.050225
3.65	-0.050225
3.65	-0.048757
3.675	-0.048757
3.7	-0.048757
3.7	-0.047313
3.725	-0.047313
3.75	-0.047313
3.75	-0.045894
3.775	-0.045894
3.8	-0.045894
3.8	-0.044501
3.825	-0.044501
3.85	-0.044501
3.85	-0.043135
3.875	-0.043135
3.9	-0.043135
3.9	-0.041796
3.925	-0.041796
3.95	-0.041796
3.95	-0.040485
3.975	-0.040485
4	-0.040485
4	-0.039202
4.025	-0.039202
4.05	-0.039202
4.05	-0.037949
4.075	-0.037949
4.1	-0.037949
4.1	-0.036724
4.125	-0.036724
4.15	-0.036724
4.15	-0.035529
4.175	-0.035529
4.2	-0.035529
4.2	-0.034365
4.225	-0.034365
4.25	-0.034365
4.25	-0.03323
4.275	-0.03323
4.3	-0.03323
4.3	-0.032125
4.325	-0.032125
4.35	-0.032125
4.35	-0.03105
4.375	-0.03105
4.4	-0.03105
4.4	-0.030006
4.425	-0.030006
4.45	-0.030006
4.45	-0.028991
4.475	-0.028991
4.5	-0.028991
4.5	-0.028006
4.525	-0.028006
4.55	-0.028006
4.55	-0.02705
4.575	-0.02705
4.6	-0.02705
4.6	-0.026124
4.625	-0.026124
4.65	-0.026124
4.65	-0.025227
4.675	-0.025227
4.7	-0.025227
4.7	-0.024358
4.725	-0.024358
4.75	-0.024358
4.75	-0.023518
4.775	-0.023518
4.8	-0.023518
4.8	-0.022705
4.825	-0.022705
4.85	-0.022705
4.85	-0.02192
4.875	-0.02192
4.9	-0.02192
4.9	-0.021161
4.925	-0.021161
4.95	-0.021161
4.95	-0.020428
4.975	-0.020428
5	-0.020428
5	-0.019721
5.025	-0.019721
5.05	-0.019721
5.05	-0.019039
5.075	-0.019039
5.1	-0.019039
5.1	-0.018381
5.125	-0.018381
5.15	-0.018381
5.15	-0.017747
5.175	-0.017747
5.2	-0.017747
5.2	-0.017136
5.225	-0.017136
5.25	-0.017136
5.25	-0.016548
5.275	-0.016548
5.3	-0.016548
5.3	-0.015982
5.325	-0.015982
5.35	-0.015982
5.35	-0.015437
5.375	-0.015437
5.4	-0.015437
5.4	-0.014912
5.425	-0.014912
5.45	-0.014912
5.45	-0.014408
5.475	-0.014408
5.5	-0.014408
5.5	-0.013922
5.525	-0.013922
5.55	-0.013922
5.55	-0.013456
5.575	-0.013456
5.6	-0.013456
5.6	-0.013008
5.625	-0.013008
5.65	-0.013008
5.65	-0.012576
5.675	-0.012576
5.7	-0.012576
5.7	-0.012162
5.725	-0.012162
5.75	-0.012162
5.75	-0.011764
5.775	-0.011764
5.8	-0.011764
5.8	-0.011382
5.825	-0.011382
5.85	-0.011382
5.85	-0.011014
5.875	-0.011014
5.9	-0.011014
5.9	-0.010661
5.925	-0.010661
5.95	-0.010661
5.95	-0.010322
5.975	-0.010322
6	-0.010322
6	-0.0099958
6.025	-0.0099958
6.05	-0.0099958
6.05	-0.0096826
6.075	-0.0096826
6.1	-0.0096826
6.1	-0.0093815
6.125	-0.0093815
6.15	-0.0093815
6.15	-0.0090922
6.175	-0.0090922
6.2	-0.0090922
6.2	-0.008814
6.225	-0.008814
6.25	-0.008814
6.25	-0.0085465
6.275	-0.0085465
6.3	-0.0085465
6.3	-0.0082891
6.325	-0.0082891
6.35	-0.0082891
6.35	-0.0080416
6.375	-0.0080416
6.4	-0.0080416
6.4	-0.0078033
6.425	-0.0078033
6.45	-0.0078033
6.45	-0.0075738
6.475	-0.0075738
6.5	-0.0075738
6.5	-0.0073528
6.525	-0.0073528
6.55	-0.0073528
6.55	-0.0071398
6.575	-0.0071398
6.6	-0.0071398
6.6	-0.0069343
6.625	-0.0069343
6.65	-0.0069343
6.65	-0.0067361
6.675	-0.0067361
6.7	-0.0067361
6.7	-0.0065446
6.725	-0.0065446
6.75	-0.0065446
6.75	-0.0063597
6.775	-0.0063597
6.8	-0.0063597
6.8	-0.0061808
6.825	-0.0061808
6.85	-0.0061808
6.85	-0.0060077
6.875	-0.0060077
6.9	-0.0060077
6.9	-0.00584
6.925	-0.00584
6.95	-0.00584
6.95	-0.0056773
6.975	-0.0056773
7	-0.0056773
7	-0.0055194
7.025	-0.0055194
7.05	-0.0055194
7.05	-0.005366
7.075	-0.005366
7.1	-0.005366
7.1	-0.0052168
7.125	-0.0052168
7.15	-0.0052168
7.15	-0.0050714
7.175	-0.0050714
7.2	-0.0050714
7.2	-0.0049296
7.225	-0.0049296
7.25	-0.0049296
7.25	-0.0047911
7.275	-0.0047911
7.3	-0.0047911
7.3	-0.0046557
7.325	-0.0046557
7.35	-0.0046557
7.35	-0.0045231
7.375	-0.0045231
7.4	-0.0045231
7.4	-0.0043931
7.425	-0.0043931
7.45	-0.0043931
7.45	-0.0042655
7.475	-0.0042655
7.5	-0.0042655
7.5	-0.00414
7.525	-0.00414
7.55	-0.00414
7.55	-0.0040164
7.575	-0.0040164
7.6	-0.0040164
7.6	-0.0038946
7.625	-0.0038946
7.65	-0.0038946
7.65	-0.0037743
7.675	-0.0037743
7.7	-0.0037743
7.7	-0.0036555
7.725	-0.0036555
7.75	-0.0036555
7.75	-0.0035379
7.775	-0.0035379
7.8	-0.0035379
7.8	-0.0034214
7.825	-0.0034214
7.85	-0.0034214
7.85	-0.0033058
7.875	-0.0033058
7.9	-0.0033058
7.9	-0.0031912
7.925	-0.0031912
7.95	-0.0031912
7.95	-0.0030774
7.975	-0.0030774
8	-0.0030774
8	-0.0029643
8.025	-0.0029643
8.05	-0.0029643
8.05	-0.0028519
8.075	-0.0028519
8.1	-0.0028519
8.1	-0.0027402
8.125	-0.0027402
8.15	-0.0027402
8.15	-0.0026292
8.175	-0.0026292
8.2	-0.0026292
8.2	-0.0025189
8.225	-0.0025189
8.25	-0.0025189
8.25	-0.0024093
8.275	-0.0024093
8.3	-0.0024093
8.3	-0.0023006
8.325	-0.0023006
8.35	-0.0023006
8.35	-0.0021928
8.375	-0.0021928
8.4	-0.0021928
8.4	-0.0020862
8.425	-0.0020862
8.45	-0.0020862
8.45	-0.0019808
8.475	-0.0019808
8.5	-0.0019808
8.5	-0.0018769
8.525	-0.0018769
8.55	-0.0018769
8.55	-0.0017748
8.575	-0.0017748
8.6	-0.0017748
8.6	-0.0016747
8.625	-0.0016747
8.65	-0.0016747
8.65	-0.001577
8.675	-0.001577
8.7	-0.001577
8.7	-0.001482
8.725	-0.001482
8.75	-0.001482
8.75	-0.0013903
8.775	-0.0013903
8.8	-0.0013903
8.8	-0.0013021
8.825	-0.0013021
8.85	-0.0013021
8.85	-0.0012181
8.875	-0.0012181
8.9	-0.0012181
8.9	-0.0011389
8.925	-0.0011389
8.95	-0.0011389
8.95	-0.0010649
8.975	-0.0010649
9	-0.0010649
9	-0.00099694
9.025	-0.00099694
9.05	-0.00099694
9.05	-0.00093567
9.075	-0.00093567
9.1	-0.00093567
9.1	-0.00088185
9.125	-0.00088185
9.15	-0.00088185
9.15	-0.00083632
9.175	-0.00083632
9.2	-0.00083632
9.2	-0.00079993
9.225	-0.00079993
9.25	-0.00079993
9.25	-0.00077362
9.275	-0.00077362
9.3	-0.00077362
9.3	-0.00075835
9.325	-0.00075835
9.35	-0.00075835
9.35	-0.00075518
9.375	-0.00075518
9.4	-0.00075518
9.4	-0.00076516
9.425	-0.00076516
9.45	-0.00076516
9.45	-0.00078947
9.475	-0.00078947
9.5	-0.00078947
9.5	-0.00082928
9.525	-0.00082928
9.55	-0.00082928
9.55	-0.00088588
9.575	-0.00088588
9.6	-0.00088588
9.6	-0.00096057
9.625	-0.00096057
9.65	-0.00096057
9.65	-0.0010548
9.675	-0.0010548
9.7	-0.0010548
9.7	-0.00117
9.725	-0.00117
9.75	-0.00117
9.75	-0.0013079
9.775	-0.0013079
9.8	-0.0013079
9.8	-0.0014703
9.825	-0.0014703
9.85	-0.0014703
9.85	-0.0016592
9.875	-0.0016592
9.9	-0.0016592
9.9	-0.0018774
9.925	-0.0018774
9.95	-0.0018774
9.95	-0.0021283
9.975	-0.0021283
10	-0.0021283
10	0


==> immagini/simulazione4/simulazione1_u_unc_ru3.txt <==
0	-0.11696
0.025	-0.11696
0.05	-0.11696
0.05	-0.12461
0.075	-0.12461
0.1	-0.12461
0.1	-0.12281
0.125	-0.12281
0.15	-0.12281
0.15	-0.12011
0.175	-0.12011
0.2	-0.12011
0.2	-0.31346
0.225	-0.31346
0.25	-0.31346
0.25	-0.30412
0.275	-0.30412
0.3	-0.30412
0.3	-0.41647
0.325	-0.41647
0.35	-0.41647
0.35	-0.40383
0.375	-0.40383
0.4	-0.40383
0.4	-0.48957
0.425	-0.48957
0.45	-0.48957
0.45	-0.47313
0.475	-0.47313
0.5	-0.47313
0.5	-0.46607
0.525	-0.46607
0.55	-0.46607
0.55	-0.44608
0.575	-0.44608
0.6	-0.44608
0.6	-0.42616
0.625	-0.42616
0.65	-0.42616
0.65	-0.40699
0.675	-0.40699
0.7	-0.40699
0.7	-0.38828
0.725	-0.38828
0.75	-0.38828
0.75	-0.37016
0.775	-0.37016
0.8	-0.37016
0.8	-0.3526
0.825	-0.3526
0.85	-0.3526
0.85	-0.33562
0.875	-0.33562
0.9	-0.33562
0.9	-0.31921
0.925	-0.31921
0.95	-0.31921
0.95	-0.30342
0.975	-0.30342
1	-0.30342
1	-0.28819
1.025	-0.28819
1.05	-0.28819
1.05	-0.27359
1.075	-0.27359
1.1	-0.27359
1.1	-0.25957
1.125	-0.25957
1.15	-0.25957
1.15	-0.24616
1.175	-0.24616
1.2	-0.24616
1.2	-0.23334
1.225	-0.23334
1.25	-0.23334
1.25	-0.22111
1.275	-0.22111
1.3	-0.22111
1.3	-0.20944
1.325	-0.20944
1.35	-0.20944
1.35	-0.19835
1.375	-0.19835
1.4	-0.19835
1.4	-0.18781
1.425	-0.18781
1.45	-0.18781
1.45	-0.1778
1.475	-0.1778
1.5	-0.1778
1.5	-0.16832
1.525	-0.16832
1.55	-0.16832
1.55	-0.15934
1.575	-0.15934
1.6	-0.15934
1.6	-0.15086
1.625	-0.15086
1.65	-0.15086
1.65	-0.14285
1.675	-0.14285
1.7	-0.14285
1.7	-0.13529
1.725	-0.13529
1.75	-0.13529
1.75	-0.12818
1.775	-0.12818
1.8	-0.12818
1.8	-0.12148
1.825	-0.12148
1.85	-0.12148
1.85	-0.11519
1.875	-0.11519
1.9	-0.11519
1.9	-0.10928
1.925	-0.10928
1.95	-0.10928
1.95	-0.10374
1.975	-0.10374
2	-0.10374
2	-0.09855
2.025	-0.09855
2.05	-0.09855
2.05	-0.093688
2.075	-0.093688
2.1	-0.093688
2.1	-0.08914
2.125	-0.08914
2.15	-0.08914
2.15	-0.084888
2.175	-0.084888
2.2	-0.084888
2.2	-0.080917
2.225	-0.080917
2.25	-0.080917
2.25	-0.077208
2.275	-0.077208
2.3	-0.077208
2.3	-0.073748
2.325	-0.073748
2.35	-0.073748
2.35	-0.07052
2.375	-0.07052
2.4	-0.07052
2.4	-0.06751
2.425	-0.06751
2.45	-0.06751
2.45	-0.064702
2.475	-0.064702
2.5	-0.064702
2.5	-0.062085
2.525	-0.062085
2.55	-0.062085
2.55	-0.059645
2.575	-0.059645
2.6	-0.059645
2.6	-0.057369
2.625	-0.057369
2.65	-0.057369
2.65	-0.055245
2.675	-0.055245
2.7	-0.055245
2.7	-0.053262
2.725	-0.053262
2.75	-0.053262
2.75	-0.05141
2.775	-0.05141
2.8	-0.05141
2.8	-0.049678
2.825	-0.049678
2.85	-0.049678
2.85	-0.048056
2.875	-0.048056
2.9	-0.048056
2.9	-0.046537
2.925	-0.046537
2.95	-0.046537
2.95	-0.04511
2.975	-0.04511
3	-0.04511
3	-0.043769
3.025	-0.043769
3.05	-0.043769
3.05	-0.042505
3.075	-0.042505
3.1	-0.042505
3.1	-0.041313
3.125	-0.041313
3.15	-0.041313
3.15	-0.040185
3.175	-0.040185
3.2	-0.040185
3.2	-0.039116
3.225	-0.039116
3.25	-0.039116
3.25	-0.0381
3.275	-0.0381
3.3	-0.0381
3.3	-0.037133
3.325	-0.037133
3.35	-0.037133
3.35	-0.036209
3.375	-0.036209
3.4	-0.036209
3.4	-0.035324
3.425	-0.035324
3.45	-0.035324
3.45	-0.034474
3.475	-0.034474
3.5	-0.034474
3.5	-0.033657
3.525	-0.033657
3.55	-0.033657
3.55	-0.032868
3.575	-0.032868
3.6	-0.032868
3.6	-0.032105
3.625	-0.032105
3.65	-0.032105
3.65	-0.031366
3.675	-0.031366
3.7	-0.031366
3.7	-0.030647
3.725	-0.030647
3.75	-0.030647
3.75	-0.029947
3.775	-0.029947
3.8	-0.029947
3.8	-0.029264
3.825	-0.029264
3.85	-0.029264
3.85	-0.028596
3.875	-0.028596
3.9	-0.028596
3.9	-0.027943
3.925	-0.027943
3.95	-0.027943
3.95	-0.027302
3.975	-0.027302
4	-0.027302
4	-0.026672
4.025	-0.026672
4.05	-0.026672
4.05	-0.026054
4.075	-0.026054
4.1	-0.026054
4.1	-0.025446
4.125	-0.025446
4.15	-0.025446
4.15	-0.024847
4.175	-0.024847
4.2	-0.024847
4.2	-0.024256
4.225	-0.024256
4.25	-0.024256
4.25	-0.023675
4.275	-0.023675
4.3	-0.023675
4.3	-0.023101
4.325	-0.023101
4.35	-0.023101
4.35	-0.022535
4.375	-0.022535
4.4	-0.022535
4.4	-0.021977
4.425	-0.021977
4.45	-0.021977
4.45	-0.021427
4.475	-0.021427
4.5	-0.021427
4.5	-0.020883
4.525	-0.020883
4.55	-0.020883
4.55	-0.020348
4.575	-0.020348
4.6	-0.020348
4.6	-0.01982
4.625	-0.01982
4.65	-0.01982
4.65	-0.0193
4.675	-0.0193
4.7	-0.0193
4.7	-0.018787
4.725	-0.018787
4.75	-0.018787
4.75	-0.018282
4.775	-0.018282
4.8	-0.018282
4.8	-0.017785
4.825	-0.017785
4.85	-0.017785
4.85	-0.017296
4.875	-0.017296
4.9	-0.017296
4.9	-0.016815
4.925	-0.016815
4.95	-0.016815
4.95	-0.016343
4.975	-0.016343
5	-0.016343
5	-0.015878
5.025	-0.015878
5.05	-0.015878
5.05	-0.015423
5.075	-0.015423
5.1	-0.015423
5.1	-0.014976
5.125	-0.014976
5.15	-0.014976
5.15	-0.014538
5.175	-0.014538
5.2	-0.014538
5.2	-0.01411
5.225	-0.01411
5.25	-0.01411
5.25	-0.01369
5.275	-0.01369
5.3	-0.01369
5.3	-0.013279
5.325	-0.013279
5.35	-0.013279
5.35	-0.012878
5.375	-0.012878
5.4	-0.012878
5.4	-0.012486
5.425	-0.012486
5.45	-0.012486
5.45	-0.012104
5.475	-0.012104
5.5	-0.012104
5.5	-0.011731
5.525	-0.011731
5.55	-0.011731
5.55	-0.011367
5.575	-0.011367
5.6	-0.011367
5.6	-0.011013
5.625	-0.011013
5.65	-0.011013
5.65	-0.010669
5.675	-0.010669
5.7	-0.010669
5.7	-0.010334
5.725	-0.010334
5.75	-0.010334
5.75	-0.010009
5.775	-0.010009
5.8	-0.010009
5.8	-0.0096926
5.825	-0.0096926
5.85	-0.0096926
5.85	-0.0093861
5.875	-0.0093861
5.9	-0.0093861
5.9	-0.0090889
5.925	-0.0090889
5.95	-0.0090889
5.95	-0.0088011
5.975	-0.0088011
6	-0.0088011
6	-0.0085224
6.025	-0.0085224
6.05	-0.0085224
6.05	-0.0082529
6.075	-0.0082529
6.1	-0.0082529
6.1	-0.0079924
6.125	-0.0079924
6.15	-0.0079924
6.15	-0.0077407
6.175	-0.0077407
6.2	-0.0077407
6.2	-0.0074979
6.225	-0.0074979
6.25	-0.0074979
6.25	-0.0072636
6.275	-0.0072636
6.3	-0.0072636
6.3	-0.0070379
6.325	-0.0070379
6.35	-0.0070379
6.35	-0.0068206
6.375	-0.0068206
6.4	-0.0068206
6.4	-0.0066114
6.425	-0.0066114
6.45	-0.0066114
6.45	-0.0064103
6.475	-0.0064103
6.5	-0.0064103
6.5	-0.0062171
6.525	-0.0062171
6.55	-0.0062171
6.55	-0.0060316
6.575	-0.0060316
6.6	-0.0060316
6.6	-0.0058536
6.625	-0.0058536
6.65	-0.0058536
6.65	-0.005683
6.675	-0.005683
6.7	-0.005683
6.7	-0.0055195
6.725	-0.0055195
6.75	-0.0055195
6.75	-0.005363
6.775	-0.005363
6.8	-0.005363
6.8	-0.0052133
6.825	-0.0052133
6.85	-0.0052133
6.85	-0.0050702
6.875	-0.0050702
6.9	-0.0050702
6.9	-0.0049335
6.925	-0.0049335
6.95	-0.0049335
6.95	-0.0048029
6.975	-0.0048029
7	-0.0048029
7	-0.0046783
7.025	-0.0046783
7.05	-0.0046783
7.05	-0.0045594
7.075	-0.0045594
7.1	-0.0045594
7.1	-0.0044461
7.125	-0.0044461
7.15	-0.0044461
7.15	-0.0043381
7.175	-0.0043381
7.2	-0.0043381
7.2	-0.0042351
7.225	-0.0042351
7.25	-0.0042351
7.25	-0.004137
7.275	-0.004137
7.3	-0.004137
7.3	-0.0040435
7.325	-0.0040435
7.35	-0.0040435
7.35	-0.0039543
7.375	-0.0039543
7.4	-0.0039543
7.4	-0.0038693
7.425	-0.0038693
7.45	-0.0038693
7.45	-0.0037882
7.475	-0.0037882
7.5	-0.0037882
7.5	-0.0037106
7.525	-0.0037106
7.55	-0.0037106
7.55	-0.0036365
7.575	-0.0036365
7.6	-0.0036365
7.6	-0.0035654
7.625	-0.0035654
7.65	-0.0035654
7.65	-0.0034971
7.675	-0.0034971
7.7	-0.0034971
7.7	-0.0034313
7.725	-0.0034313
7.75	-0.0034313
7.75	-0.0033678
7.775	-0.0033678
7.8	-0.0033678
7.8	-0.0033062
7.825	-0.0033062
7.85	-0.0033062
7.85	-0.0032463
7.875	-0.0032463
7.9	-0.0032463
7.9	-0.0031877
7.925	-0.0031877
7.95	-0.0031877
7.95	-0.0031302
7.975	-0.0031302
8	-0.0031302
8	-0.0030735
8.025	-0.0030735
8.05	-0.0030735
8.05	-0.0030171
8.075	-0.0030171
8.1	-0.0030171
8.1	-0.0029608
8.125	-0.0029608
8.15	-0.0029608
8.15	-0.0029043
8.175	-0.0029043
8.2	-0.0029043
8.2	-0.0028473
8.225	-0.0028473
8.25	-0.0028473
8.25	-0.0027893
8.275	-0.0027893
8.3	-0.0027893
8.3	-0.0027301
8.325	-0.0027301
8.35	-0.0027301
8.35	-0.0026694
8.375	-0.0026694
8.4	-0.0026694
8.4	-0.0026067
8.425	-0.0026067
8.45	-0.0026067
8.45	-0.0025418
8.475	-0.0025418
8.5	-0.0025418
8.5	-0.0024743
8.525	-0.0024743
8.55	-0.0024743
8.55	-0.002404
8.575	-0.002404
8.6	-0.002404
8.6	-0.0023305
8.625	-0.0023305
8.65	-0.0023305
8.65	-0.0022534
8.675	-0.0022534
8.7	-0.0022534
8.7	-0.0021726
8.725	-0.0021726
8.75	-0.0021726
8.75	-0.0020876
8.775	-0.0020876
8.8	-0.0020876
8.8	-0.0019983
8.825	-0.0019983
8.85	-0.0019983
8.85	-0.0019045
8.875	-0.0019045
8.9	-0.0019045
8.9	-0.0018058
8.925	-0.0018058
8.95	-0.0018058
8.95	-0.0017021
8.975	-0.0017021
9	-0.0017021
9	-0.0015933
9.025	-0.0015933
9.05	-0.0015933
9.05	-0.0014791
9.075	-0.0014791
9.1	-0.0014791
9.1	-0.0013597
9.125	-0.0013597
9.15	-0.0013597
9.15	-0.0012347
9.175	-0.0012347
9.2	-0.0012347
9.2	-0.0011044
9.225	-0.0011044
9.25	-0.0011044
9.25	-0.00096878
9.275	-0.00096878
9.3	-0.00096878
9.3	-0.00082789
9.325	-0.00082789
9.35	-0.00082789
9.35	-0.00068196
9.375	-0.00068196
9.4	-0.00068196
9.4	-0.00053124
9.425	-0.00053124
9.45	-0.00053124
9.45	-0.00037606
9.475	-0.00037606
9.5	-0.00037606
9.5	-0.00021683
9.525	-0.00021683
9.55	-0.00021683
9.55	-5.4035e-05
9.575	-5.4035e-05
9.6	-5.4035e-05
9.6	0.00011172
9.625	0.00011172
9.65	0.00011172
9.65	0.00027975
9.675	0.00027975
9.7	0.00027975
9.7	0.00044925
9.725	0.00044925
9.75	0.00044925
9.75	0.00061932
9.775	0.00061932
9.8	0.00061932
9.8	0.0007889
9.825	0.0007889
9.85	0.0007889
9.85	0.00095679
9.875	0.00095679
9.9	0.00095679
9.9	0.0011216
9.925	0.0011216
9.95	0.0011216
9.95	0.0012817
9.975	0.0012817
10	0.0012817
10	0


==> immagini/simulazione4/simulazione1_x_tru12.txt <==
1	1
1.002	0.99257
1.0036	0.98533
1.0048	0.97824
1.0056	0.9713
1.0059	0.96448
1.0059	0.95777
1.0054	0.95115
1.0045	0.94462
1.0032	0.93815
1.0015	0.93174
0.99936	0.92537
0.99686	0.91903
0.99397	0.91272
0.99069	0.90642
0.98704	0.90013
0.98303	0.89383
0.97865	0.88753
0.97393	0.88121
0.96887	0.87486
0.96348	0.8685
0.95778	0.8621
0.95176	0.85566
0.94544	0.84919
0.93884	0.84268
0.93196	0.83612
0.92481	0.82952
0.91741	0.82286
0.90976	0.81616
0.90188	0.80941
0.89378	0.80261
0.88547	0.79576
0.87696	0.78885
0.86826	0.7819
0.85938	0.77489
0.85034	0.76784
0.84114	0.76074
0.8318	0.75359
0.82232	0.74639
0.81272	0.73915
0.80301	0.73187
0.79319	0.72454
0.78328	0.71718
0.77329	0.70979
0.76322	0.70236
0.75309	0.6949
0.74291	0.68741
0.73268	0.67989
0.72241	0.67235
0.71211	0.66479
0.70179	0.65722
0.69146	0.64963
0.68112	0.64202
0.67079	0.63441
0.66046	0.62679
0.65016	0.61917
0.63988	0.61155
0.62962	0.60393
0.61941	0.59631
0.60923	0.58871
0.59911	0.58111
0.58904	0.57353
0.57903	0.56597
0.56908	0.55843
0.55921	0.55091
0.5494	0.54341
0.53968	0.53594
0.53003	0.5285
0.52048	0.52109
0.51101	0.51372
0.50164	0.50639
0.49237	0.49909
0.48319	0.49184
0.47412	0.48463
0.46515	0.47747
0.45629	0.47035
0.44754	0.46329
0.4389	0.45627
0.43038	0.44932
0.42197	0.44241
0.41368	0.43556
0.4055	0.42877
0.39745	0.42205
0.38952	0.41538
0.38171	0.40877
0.37402	0.40223
0.36645	0.39576
0.35901	0.38935
0.35169	0.38301
0.34449	0.37674
0.33742	0.37053
0.33047	0.3644
0.32365	0.35833
0.31695	0.35234
0.31037	0.34642
0.30392	0.34058
0.29758	0.3348
0.29137	0.3291
0.28528	0.32348
0.27931	0.31793
0.27345	0.31245
0.26772	0.30705
0.2621	0.30172
0.2566	0.29647
0.25121	0.29129
0.24593	0.28619
0.24077	0.28116
0.23572	0.27621
0.23077	0.27133
0.22594	0.26653
0.22121	0.2618
0.21658	0.25714
0.21206	0.25256
0.20764	0.24805
0.20332	0.24361
0.1991	0.23925
0.19498	0.23496
0.19095	0.23074
0.18702	0.22659
0.18318	0.22251
0.17942	0.2185
0.17576	0.21455
0.17219	0.21068
0.1687	0.20688
0.16529	0.20314
0.16196	0.19947
0.15872	0.19586
0.15556	0.19232
0.15247	0.18884
0.14945	0.18543
0.14651	0.18208
0.14365	0.17879
0.14085	0.17556
0.13812	0.17239
0.13546	0.16928
0.13287	0.16623
0.13033	0.16324
0.12786	0.1603
0.12546	0.15742
0.12311	0.1546
0.12082	0.15183
0.11858	0.14911
0.1164	0.14645
0.11428	0.14383
0.11221	0.14127
0.11018	0.13876
0.10821	0.13629
0.10628	0.13388
0.10441	0.13151
0.10257	0.12919
0.10078	0.12692
0.099039	0.12468
0.097335	0.1225
0.095672	0.12035
0.094048	0.11825
0.092462	0.11619
0.090914	0.11418
0.089402	0.1122
0.087924	0.11026
0.086481	0.10836
0.085071	0.10649
0.083692	0.10467
0.082345	0.10288
0.081028	0.10112
0.079739	0.099402
0.07848	0.097715
0.077247	0.096062
0.076042	0.094441
0.074862	0.092852
0.073707	0.091294
0.072576	0.089767
0.071469	0.088269
0.070384	0.086801
0.069322	0.085361
0.068281	0.083949
0.06726	0.082564
0.06626	0.081206
0.065279	0.079874
0.064317	0.078567
0.063373	0.077285
0.062447	0.076028
0.061538	0.074794
0.060646	0.073584
0.05977	0.072396
0.05891	0.07123
0.058064	0.070087
0.057234	0.068964
0.056418	0.067862
0.055615	0.066781
0.054827	0.065719
0.054051	0.064676
0.053288	0.063653
0.052537	0.062648
0.051798	0.061661
0.051071	0.060691
0.050356	0.059739
0.049651	0.058804
0.048957	0.057885
0.048273	0.056982
0.0476	0.056095
0.046937	0.055224
0.046283	0.054367
0.045638	0.053525
0.045003	0.052697
0.044377	0.051884
0.043759	0.051084
0.043151	0.050298
0.04255	0.049524
0.041957	0.048764
0.041373	0.048016
0.040796	0.047281
0.040227	0.046557
0.039666	0.045845
0.039111	0.045145
0.038564	0.044456
0.038024	0.043778
0.037491	0.043111
0.036965	0.042455
0.036445	0.041809
0.035932	0.041173
0.035426	0.040547
0.034925	0.03993
0.034431	0.039324
0.033943	0.038726
0.033461	0.038138
0.032986	0.037559
0.032515	0.036989
0.032051	0.036427
0.031592	0.035874
0.031139	0.035329
0.030692	0.034793
0.03025	0.034264
0.029814	0.033743
0.029382	0.03323
0.028956	0.032725
0.028536	0.032227
0.02812	0.031736
0.02771	0.031253
0.027304	0.030777
0.026904	0.030307
0.026508	0.029845
0.026118	0.029389
0.025732	0.02894
0.025351	0.028498
0.024975	0.028061
0.024603	0.027631
0.024236	0.027208
0.023874	0.02679
0.023516	0.026379
0.023163	0.025973
0.022814	0.025573
0.02247	0.025179
0.02213	0.024791
0.021794	0.024408
0.021463	0.02403
0.021136	0.023658
0.020813	0.023292
0.020494	0.02293
0.020179	0.022574
0.019869	0.022223
0.019562	0.021877
0.01926	0.021535
0.018962	0.021199
0.018667	0.020868
0.018376	0.020541
0.01809	0.020219
0.017807	0.019901
0.017527	0.019589
0.017252	0.01928
0.01698	0.018976
0.016712	0.018677
0.016447	0.018381
0.016186	0.01809
0.015929	0.017804
0.015675	0.017521
0.015425	0.017242
0.015177	0.016968
0.014934	0.016697
0.014693	0.016431
0.014456	0.016168
0.014223	0.015909
0.013992	0.015654
0.013764	0.015403
0.01354	0.015155
0.013319	0.014911
0.013101	0.01467
0.012886	0.014434
0.012673	0.0142
0.012464	0.01397
0.012258	0.013743
0.012054	0.01352
0.011854	0.0133
0.011656	0.013083
0.011461	0.01287
0.011268	0.012659
0.011078	0.012452
0.010891	0.012248
0.010707	0.012047
0.010525	0.011849
0.010345	0.011653
0.010168	0.011461
0.0099933	0.011272
0.0098211	0.011085
0.0096512	0.010901
0.0094837	0.01072
0.0093184	0.010542
0.0091555	0.010366
0.0089947	0.010193
0.0088362	0.010023
0.0086798	0.0098549
0.0085255	0.0096895
0.0083734	0.0095266
0.0082233	0.0093661
0.0080753	0.009208
0.0079292	0.0090522
0.0077852	0.0088988
0.007643	0.0087476
0.0075029	0.0085987
0.0073646	0.008452
0.0072282	0.0083074
0.0070936	0.008165
0.0069608	0.0080247
0.0068299	0.0078865
0.0067007	0.0077503
0.0065733	0.0076161
0.0064476	0.0074839
0.0063236	0.0073536
0.0062014	0.0072252
0.0060808	0.0070987
0.0059618	0.006974
0.0058445	0.0068511
0.0057288	0.00673
0.0056148	0.0066106
0.0055023	0.0064929
0.0053914	0.006377
0.0052821	0.0062626
0.0051744	0.0061499
0.0050682	0.0060388
0.0049635	0.0059293
0.0048604	0.0058213
0.0047588	0.0057149
0.0046587	0.0056099
0.0045601	0.0055065
0.004463	0.0054045
0.0043675	0.0053039
0.0042734	0.0052047
0.0041808	0.0051069
0.0040897	0.0050106
0.0040001	0.0049155
0.003912	0.0048218
0.0038254	0.0047295
0.0037402	0.0046385
0.0036566	0.0045487
0.0035744	0.0044603
0.0034938	0.0043732
0.0034146	0.0042873
0.0033369	0.0042028
0.0032607	0.0041195
0.003186	0.0040375
0.0031128	0.0039568
0.0030412	0.0038773
0.002971	0.0037991
0.0029023	0.0037223
0.0028351	0.0036467
0.0027694	0.0035725
0.0027052	0.0034996
0.0026425	0.003428
0.0025813	0.0033578
0.0025216	0.0032891
0.0024634	0.0032217
0.0024067	0.0031558
0.0023515	0.0030914
0.0022977	0.0030285
0.0022454	0.0029672
0.0021945	0.0029075
0.002145	0.0028495
0.002097	0.0027932
0.0020503	0.0027386
0.002005	0.0026859
0.0019611	0.0026351
0.0019184	0.0025863
0.001877	0.0025396
0.0018369	0.002495
0.0017979	0.0024526
0.0017601	0.0024125
0.0017233	0.0023749
0.0016877	0.0023397
0.0016529	0.0023073
0.0016191	0.0022776
0.0015861	0.0022508
0.0015539	0.002227
0.0015223	0.0022064
0.0014913	0.0021891
0.0014607	0.0021753
0.0014305	0.0021652
0.0014005	0.0021589
0.0013706	0.0021567
0.0013407	0.0021587
0.0013106	0.0021652
0.0012801	0.0021763
0.0012491	0.0021925


==> immagini/simulazione4/simulazione1_x_tru34.txt <==
1	1
0.96575	0.97036
0.93345	0.94115
0.90302	0.91239
0.87439	0.88409
0.84747	0.85627
0.82219	0.82894
0.79846	0.80212
0.77623	0.7758
0.75542	0.74999
0.73597	0.72471
0.71779	0.69997
0.70084	0.67576
0.68505	0.65208
0.67036	0.62895
0.65671	0.60637
0.64405	0.58433
0.63231	0.56284
0.62145	0.54189
0.61142	0.52149
0.60217	0.50163
0.59364	0.48232
0.5858	0.46354
0.5786	0.4453
0.572	0.42759
0.56596	0.4104
0.56044	0.39373
0.5554	0.37758
0.55081	0.36194
0.54663	0.3468
0.54283	0.33216
0.53937	0.318
0.53624	0.30433
0.5334	0.29113
0.53081	0.27839
0.52847	0.26612
0.52634	0.25429
0.5244	0.2429
0.52262	0.23194
0.521	0.22141
0.51949	0.21128
0.5181	0.20156
0.5168	0.19224
0.51557	0.1833
0.5144	0.17474
0.51327	0.16654
0.51218	0.1587
0.5111	0.15121
0.51002	0.14406
0.50894	0.13723
0.50785	0.13072
0.50673	0.12453
0.50557	0.11863
0.50438	0.11302
0.50313	0.1077
0.50183	0.10265
0.50047	0.097864
0.49904	0.093332
0.49753	0.089047
0.49595	0.084999
0.49429	0.081181
0.49255	0.077583
0.49072	0.074197
0.4888	0.071016
0.48679	0.068031
0.48469	0.065234
0.48249	0.062618
0.4802	0.060176
0.47782	0.057899
0.47534	0.055781
0.47276	0.053814
0.4701	0.051992
0.46734	0.050309
0.46448	0.048756
0.46154	0.047329
0.45851	0.046021
0.45538	0.044825
0.45218	0.043737
0.44889	0.04275
0.44551	0.041858
0.44206	0.041058
0.43853	0.040342
0.43492	0.039706
0.43124	0.039146
0.42749	0.038657
0.42368	0.038233
0.4198	0.037872
0.41586	0.037567
0.41187	0.037317
0.40781	0.037116
0.40371	0.03696
0.39956	0.036847
0.39536	0.036772
0.39112	0.036733
0.38684	0.036726
0.38252	0.036749
0.37817	0.036797
0.37379	0.036869
0.36938	0.036962
0.36494	0.037073
0.36049	0.0372
0.35602	0.03734
0.35153	0.037492
0.34703	0.037654
0.34252	0.037823
0.338	0.037998
0.33348	0.038176
0.32895	0.038357
0.32443	0.038539
0.31991	0.03872
0.3154	0.0389
0.31089	0.039076
0.3064	0.039247
0.30191	0.039413
0.29745	0.039573
0.293	0.039726
0.28857	0.03987
0.28416	0.040005
0.27977	0.040131
0.27541	0.040246
0.27107	0.040351
0.26677	0.040444
0.26249	0.040525
0.25824	0.040595
0.25403	0.040651
0.24985	0.040695
0.24571	0.040726
0.24161	0.040743
0.23754	0.040747
0.23351	0.040738
0.22953	0.040715
0.22558	0.040678
0.22168	0.040628
0.21782	0.040564
0.214	0.040486
0.21023	0.040395
0.2065	0.040291
0.20282	0.040174
0.19919	0.040043
0.1956	0.0399
0.19206	0.039744
0.18857	0.039576
0.18513	0.039396
0.18173	0.039203
0.17839	0.039
0.17509	0.038785
0.17184	0.038559
0.16864	0.038322
0.16549	0.038075
0.16239	0.037818
0.15934	0.037551
0.15634	0.037275
0.15339	0.03699
0.15048	0.036697
0.14763	0.036395
0.14482	0.036086
0.14206	0.035769
0.13935	0.035444
0.13669	0.035113
0.13407	0.034776
0.13151	0.034432
0.12898	0.034083
0.12651	0.033729
0.12408	0.033369
0.1217	0.033005
0.11936	0.032637
0.11707	0.032265
0.11482	0.031889
0.11261	0.03151
0.11045	0.031128
0.10833	0.030744
0.10625	0.030357
0.10421	0.029968
0.10222	0.029578
0.10026	0.029186
0.098347	0.028793
0.096471	0.0284
0.094634	0.028006
0.092834	0.027611
0.091072	0.027217
0.089346	0.026823
0.087657	0.026429
0.086003	0.026036
0.084384	0.025644
0.0828	0.025254
0.081249	0.024864
0.079732	0.024477
0.078247	0.024091
0.076794	0.023707
0.075372	0.023325
0.07398	0.022945
0.072619	0.022569
0.071287	0.022194
0.069984	0.021823
0.06871	0.021454
0.067463	0.021089
0.066243	0.020726
0.06505	0.020367
0.063882	0.020012
0.06274	0.01966
0.061623	0.019311
0.06053	0.018966
0.059461	0.018625
0.058414	0.018288
0.057391	0.017955
0.05639	0.017626
0.05541	0.017301
0.054451	0.01698
0.053513	0.016663
0.052595	0.016351
0.051697	0.016042
0.050818	0.015738
0.049957	0.015439
0.049115	0.015143
0.048291	0.014852
0.047483	0.014566
0.046693	0.014283
0.045919	0.014005
0.045162	0.013732
0.04442	0.013462
0.043693	0.013198
0.042981	0.012937
0.042284	0.012681
0.041601	0.012429
0.040931	0.012181
0.040275	0.011938
0.039632	0.011699
0.039002	0.011464
0.038384	0.011233
0.037778	0.011007
0.037184	0.010784
0.036601	0.010566
0.03603	0.010352
0.035469	0.010141
0.034919	0.0099347
0.034379	0.0097321
0.03385	0.0095333
0.03333	0.0093383
0.03282	0.009147
0.032318	0.0089595
0.031826	0.0087755
0.031343	0.0085951
0.030869	0.0084183
0.030402	0.0082449
0.029944	0.0080749
0.029494	0.0079083
0.029052	0.0077449
0.028617	0.0075848
0.02819	0.0074279
0.02777	0.0072741
0.027356	0.0071234
0.02695	0.0069757
0.026551	0.0068309
0.026158	0.0066891
0.025771	0.00655
0.02539	0.0064137
0.025016	0.0062802
0.024648	0.0061493
0.024285	0.006021
0.023928	0.0058952
0.023577	0.005772
0.023231	0.0056511
0.02289	0.0055327
0.022555	0.0054166
0.022225	0.0053027
0.021899	0.0051911
0.021579	0.0050817
0.021263	0.0049743
0.020952	0.0048691
0.020646	0.0047659
0.020344	0.0046646
0.020047	0.0045653
0.019753	0.0044679
0.019465	0.0043723
0.01918	0.0042785
0.0189	0.0041864
0.018623	0.0040961
0.018351	0.0040074
0.018082	0.0039204
0.017817	0.0038349
0.017556	0.003751
0.017299	0.0036686
0.017045	0.0035877
0.016795	0.0035083
0.016549	0.0034303
0.016306	0.0033537
0.016066	0.0032784
0.01583	0.0032044
0.015598	0.0031318
0.015368	0.0030604
0.015142	0.0029903
0.014919	0.0029215
0.014699	0.0028538
0.014482	0.0027873
0.014269	0.002722
0.014058	0.0026578
0.01385	0.0025947
0.013646	0.0025328
0.013444	0.0024719
0.013245	0.0024122
0.013049	0.0023535
0.012856	0.0022958
0.012666	0.0022392
0.012478	0.0021836
0.012294	0.002129
0.012112	0.0020755
0.011932	0.0020229
0.011755	0.0019714
0.011581	0.0019209
0.01141	0.0018713
0.011241	0.0018227
0.011074	0.0017752
0.01091	0.0017286
0.010748	0.001683
0.010589	0.0016383
0.010433	0.0015947
0.010278	0.0015521
0.010126	0.0015104
0.0099768	0.0014698
0.0098295	0.0014301
0.0096844	0.0013915
0.0095416	0.0013538
0.009401	0.0013172
0.0092626	0.0012816
0.0091263	0.001247
0.0089922	0.0012134
0.0088601	0.0011808
0.0087301	0.0011493
0.0086021	0.0011188
0.0084762	0.0010894
0.0083522	0.001061
0.0082302	0.0010337
0.0081101	0.0010075
0.0079918	0.00098237
0.0078755	0.00095832
0.0077609	0.00093536
0.0076481	0.00091349
0.0075371	0.00089272
0.0074277	0.00087304
0.00732	0.00085446
0.007214	0.00083698
0.0071095	0.0008206
0.0070066	0.00080532
0.0069052	0.00079115
0.0068053	0.00077807
0.0067069	0.00076609
0.0066098	0.00075521
0.006514	0.00074541
0.0064196	0.00073669
0.0063265	0.00072904
0.0062345	0.00072244
0.0061437	0.00071687
0.0060541	0.00071233
0.0059655	0.00070878
0.0058779	0.00070621
0.0057912	0.00070459
0.0057055	0.0007039
0.0056206	0.00070411
0.0055365	0.00070519
0.0054532	0.00070709
0.0053705	0.00070978
0.0052885	0.00071322
0.005207	0.00071735
0.0051259	0.00072212
0.0050453	0.00072748
0.0049651	0.00073336
0.0048851	0.00073971
0.0048053	0.00074646
0.0047257	0.00075353
0.0046462	0.00076085
0.0045666	0.00076832
0.0044869	0.00077586
0.0044071	0.00078337
0.004327	0.00079075
0.0042465	0.00079789
0.0041656	0.00080468
0.0040842	0.000811
0.0040022	0.00081673
0.0039195	0.00082173
0.003836	0.00082585
0.0037515	0.00082895
0.0036661	0.00083087
0.0035796	0.00083144
0.0034919	0.00083051
0.0034029	0.00082788
0.0033124	0.00082336
0.0032204	0.00081675
0.0031267	0.00080784
0.0030313	0.00079642
0.002934	0.00078226
0.0028346	0.00076511
0.0027331	0.00074473
0.0026293	0.00072085
0.0025231	0.0006932
0.0024143	0.00066149
0.0023028	0.00062542
0.0021884	0.00058467
0.002071	0.0005389
0.0019503	0.00048776
0.0018263	0.00043087
0.0016987	0.00036783


==> immagini/simulazione4/simulazione1_x_unc12.txt <==
1	1
0.9957	1.0017
0.9908	1.0043
0.98529	1.0067
0.97917	1.0098
0.97239	1.0023
0.96558	0.99499
0.95881	0.98769
0.95202	0.98055
0.94309	0.97949
0.93378	0.9788
0.92448	0.97759
0.91481	0.9767
0.90691	0.97575
0.89855	0.97513
0.89017	0.97385
0.88136	0.97285
0.87846	0.96648
0.87526	0.9602
0.87171	0.95372
0.86788	0.94729
0.86626	0.93874
0.86443	0.93017
0.86203	0.92174
0.85942	0.91327
0.85636	0.90488
0.8531	0.89644
0.84934	0.88812
0.8454	0.87975
0.84099	0.87149
0.83642	0.86317
0.83142	0.85495
0.82626	0.84667
0.8207	0.83848
0.81501	0.83024
0.80894	0.82207
0.80275	0.81385
0.79622	0.8057
0.78959	0.79749
0.78265	0.78936
0.77562	0.78116
0.7683	0.77304
0.76092	0.76485
0.75328	0.75673
0.74559	0.74855
0.73767	0.74045
0.72971	0.73228
0.72154	0.72418
0.71335	0.71603
0.70499	0.70794
0.69661	0.6998
0.68807	0.69174
0.67954	0.68363
0.67087	0.67559
0.66222	0.6675
0.65346	0.65949
0.64472	0.65144
0.63589	0.64347
0.6271	0.63546
0.61822	0.62753
0.60941	0.61957
0.60052	0.61169
0.59171	0.60379
0.58284	0.59597
0.57405	0.58813
0.56522	0.58037
0.55648	0.5726
0.54771	0.56491
0.53904	0.55722
0.53035	0.54961
0.52177	0.542
0.51319	0.53448
0.5047	0.52696
0.49624	0.51954
0.48788	0.51211
0.47955	0.50478
0.47133	0.49746
0.46315	0.49024
0.45507	0.48303
0.44705	0.47591
0.43914	0.46881
0.43128	0.46181
0.42354	0.45484
0.41586	0.44796
0.4083	0.4411
0.4008	0.43435
0.39343	0.42762
0.38612	0.421
0.37894	0.4144
0.37183	0.40791
0.36485	0.40145
0.35794	0.39509
0.35116	0.38877
0.34445	0.38255
0.33787	0.37637
0.33137	0.37029
0.325	0.36425
0.3187	0.35831
0.31254	0.35242
0.30645	0.34663
0.30049	0.34088
0.29461	0.33523
0.28885	0.32963
0.28317	0.32412
0.27762	0.31867
0.27215	0.31331
0.2668	0.30801
0.26153	0.30279
0.25638	0.29764
0.2513	0.29257
0.24635	0.28756
0.24147	0.28263
0.2367	0.27777
0.23201	0.27299
0.22744	0.26827
0.22294	0.26363
0.21855	0.25905
0.21423	0.25456
0.21001	0.25012
0.20587	0.24577
0.20184	0.24147
0.19787	0.23725
0.194	0.2331
0.1902	0.22901
0.18649	0.22499
0.18286	0.22104
0.17931	0.21715
0.17583	0.21334
0.17244	0.20957
0.16911	0.20589
0.16587	0.20225
0.16268	0.19869
0.15959	0.19518
0.15654	0.19174
0.15358	0.18836
0.15067	0.18504
0.14784	0.18177
0.14507	0.17857
0.14236	0.17542
0.13971	0.17233
0.13713	0.16929
0.13459	0.16632
0.13213	0.16339
0.12971	0.16052
0.12736	0.1577
0.12504	0.15493
0.1228	0.15221
0.12059	0.14955
0.11844	0.14693
0.11633	0.14436
0.11428	0.14184
0.11227	0.13937
0.11031	0.13694
0.10838	0.13457
0.10651	0.13223
0.10467	0.12994
0.10288	0.12769
0.10113	0.12549
0.099416	0.12332
0.097733	0.1212
0.096098	0.11912
0.094489	0.11707
0.092924	0.11507
0.091384	0.1131
0.089886	0.11117
0.088411	0.10928
0.086977	0.10743
0.085564	0.10561
0.08419	0.10382
0.082835	0.10207
0.081517	0.10035
0.080218	0.098662
0.078954	0.097007
0.077708	0.095384
0.076495	0.093791
0.075298	0.092229
0.074132	0.090694
0.072982	0.089191
0.071862	0.087713
0.070756	0.086265
0.069679	0.084843
0.068615	0.083448
0.067579	0.082078
0.066554	0.080735
0.065556	0.079415
0.064569	0.07812
0.063607	0.076849
0.062655	0.075601
0.061727	0.074376
0.060809	0.073174
0.059914	0.071992
0.059027	0.070833
0.058163	0.069694
0.057306	0.068576
0.056471	0.067477
0.055643	0.066399
0.054835	0.065339
0.054034	0.064299
0.053252	0.063276
0.052477	0.062272
0.05172	0.061285
0.05097	0.060316
0.050236	0.059363
0.049509	0.058427
0.048798	0.057506
0.048093	0.056602
0.047403	0.055713
0.046719	0.054839
0.04605	0.05398
0.045387	0.053136
0.044737	0.052305
0.044093	0.051489
0.043462	0.050686
0.042836	0.049897
0.042223	0.04912
0.041614	0.048357
0.041019	0.047605
0.040427	0.046867
0.039848	0.046139
0.039273	0.045425
0.03871	0.044721
0.03815	0.044029
0.037602	0.043347
0.037058	0.042677
0.036525	0.042017
0.035995	0.041369
0.035476	0.040729
0.03496	0.040101
0.034455	0.039481
0.033953	0.038872
0.033461	0.038272
0.032972	0.037682
0.032493	0.0371
0.032017	0.036528
0.031551	0.035964
0.031087	0.035409
0.030633	0.034862
0.030181	0.034324
0.029739	0.033794
0.029299	0.033272
0.028868	0.032758
0.02844	0.032252
0.02802	0.031752
0.027603	0.031262
0.027194	0.030777
0.026787	0.030301
0.026389	0.029831
0.025993	0.029369
0.025605	0.028913
0.02522	0.028465
0.024842	0.028022
0.024467	0.027587
0.024099	0.027157
0.023733	0.026735
0.023375	0.026318
0.023019	0.025908
0.02267	0.025503
0.022323	0.025105
0.021983	0.024712
0.021646	0.024326
0.021315	0.023944
0.020987	0.023569
0.020664	0.023199
0.020345	0.022835
0.020031	0.022475
0.01972	0.022121
0.019414	0.021772
0.019112	0.021429
0.018814	0.02109
0.01852	0.020757
0.01823	0.020428
0.017944	0.020105
0.017662	0.019785
0.017383	0.019471
0.017109	0.019161
0.016837	0.018857
0.016571	0.018556
0.016307	0.01826
0.016047	0.017967
0.01579	0.01768
0.015538	0.017397
0.015288	0.017118
0.015042	0.016843
0.014799	0.016572
0.01456	0.016305
0.014323	0.016042
0.014091	0.015783
0.013861	0.015528
0.013635	0.015276
0.01341	0.015029
0.01319	0.014785
0.012972	0.014545
0.012758	0.014308
0.012546	0.014075
0.012338	0.013845
0.012132	0.013619
0.011929	0.013396
0.011728	0.013176
0.011531	0.01296
0.011335	0.012747
0.011144	0.012537
0.010953	0.01233
0.010767	0.012126
0.010581	0.011926
0.0104	0.011728
0.010219	0.011534
0.010043	0.011342
0.0098672	0.011153
0.009695	0.010967
0.0095242	0.010784
0.0093566	0.010603
0.0091903	0.010425
0.0090272	0.01025
0.0088652	0.010078
0.0087064	0.0099075
0.0085487	0.0097402
0.0083941	0.009575
0.0082406	0.0094126
0.00809	0.0092523
0.0079405	0.0090946
0.0077939	0.008939
0.0076484	0.0087859
0.0075056	0.0086349
0.0073639	0.0084862
0.0072249	0.0083396
0.0070869	0.0081952
0.0069517	0.0080528
0.0068173	0.0079126
0.0066857	0.0077743
0.0065549	0.0076381
0.0064268	0.0075037
0.0062996	0.0073714
0.0061749	0.0072409
0.0060512	0.0071123
0.0059299	0.0069854
0.0058096	0.0068605
0.0056917	0.0067372
0.0055747	0.0066158
0.0054602	0.0064959
0.0053465	0.0063779
0.0052353	0.0062613
0.0051249	0.0061466
0.0050169	0.0060333
0.0049098	0.0059217
0.0048051	0.0058115
0.0047013	0.005703
0.0045998	0.0055959
0.0044992	0.0054904
0.0044009	0.0053862
0.0043036	0.0052836
0.0042085	0.0051824
0.0041144	0.0050827
0.0040227	0.0049843
0.0039318	0.0048874
0.0038432	0.0047918
0.0037556	0.0046977
0.0036703	0.0046049
0.003586	0.0045136
0.0035039	0.0044235
0.0034229	0.004335
0.0033441	0.0042477
0.0032664	0.0041619
0.0031908	0.0040774
0.0031164	0.0039945
0.0030441	0.0039128
0.002973	0.0038328
0.002904	0.003754
0.0028361	0.0036769
0.0027704	0.0036011
0.0027058	0.0035271
0.0026434	0.0034544
0.0025821	0.0033837
0.0025228	0.0033142
0.0024647	0.0032468
0.0024086	0.0031808
0.0023537	0.003117
0.0023007	0.0030546
0.0022489	0.0029946
0.0021988	0.0029361
0.00215	0.0028803
0.0021029	0.0028259
0.002057	0.0027745
0.0020125	0.0027246
0.0019693	0.002678
0.0019274	0.0026331
0.0018867	0.0025917
0.0018472	0.0025521
0.0018087	0.0025164
0.0017712	0.0024826
0.0017347	0.0024532
0.0016989	0.0024257
0.001664	0.0024032
0.0016295	0.0023828
0.0015958	0.0023678
0.0015623	0.0023552
0.0015293	0.0023485
0.0014961	0.0023444
0.0014632	0.0023471
0.0014297	0.0023525
0.0013963	0.0023655
0.0013618	0.0023815


==> immagini/simulazione4/simulazione1_x_unc34.txt <==
1	1
0.95229	0.96612
0.90608	0.93165
0.864	0.89888
0.82327	0.86562
0.80958	0.8554
0.79627	0.84515
0.78359	0.83519
0.77126	0.82522
0.7512	0.80333
0.73181	0.78138
0.71433	0.76078
0.69744	0.74015
0.67935	0.7158
0.66196	0.69144
0.64658	0.66865
0.63181	0.64589
0.62034	0.62484
0.6095	0.60392
0.59982	0.58398
0.59071	0.56421
0.58276	0.54573
0.57538	0.52746
0.56858	0.50981
0.56229	0.49238
0.55652	0.47559
0.55119	0.45903
0.5463	0.44306
0.54182	0.42734
0.5377	0.4122
0.53395	0.39731
0.53049	0.38299
0.52736	0.36892
0.52447	0.3554
0.52187	0.34214
0.51945	0.32941
0.51729	0.31694
0.51527	0.30498
0.51346	0.29329
0.51175	0.28208
0.51023	0.27114
0.50877	0.26066
0.50747	0.25045
0.5062	0.24069
0.50506	0.23118
0.50391	0.22209
0.50288	0.21326
0.50181	0.20484
0.50083	0.19666
0.4998	0.18886
0.49884	0.1813
0.4978	0.1741
0.49682	0.16714
0.49574	0.16051
0.4947	0.15411
0.49355	0.14803
0.49243	0.14216
0.49119	0.13659
0.48996	0.13122
0.4886	0.12614
0.48725	0.12125
0.48576	0.11662
0.48426	0.11217
0.48262	0.10797
0.48098	0.10395
0.47918	0.10015
0.47737	0.096512
0.47542	0.093085
0.47344	0.089815
0.47132	0.086736
0.46917	0.083804
0.46687	0.081048
0.46455	0.078429
0.46208	0.07597
0.45959	0.07364
0.45695	0.071457
0.45429	0.069392
0.45149	0.067461
0.44866	0.065639
0.4457	0.06394
0.44271	0.06234
0.4396	0.060851
0.43646	0.059453
0.4332	0.058155
0.42992	0.056939
0.42652	0.055814
0.4231	0.054764
0.41957	0.053794
0.41602	0.052891
0.41237	0.05206
0.40871	0.051289
0.40495	0.050581
0.40118	0.049927
0.39733	0.049329
0.39346	0.048777
0.38952	0.048276
0.38556	0.047813
0.38154	0.047395
0.37751	0.047011
0.37343	0.046665
0.36934	0.046348
0.3652	0.046064
0.36105	0.045802
0.35686	0.04557
0.35268	0.045356
0.34846	0.045167
0.34424	0.044991
0.33999	0.044837
0.33575	0.044693
0.33149	0.044566
0.32724	0.044446
0.32297	0.04434
0.31872	0.044237
0.31446	0.044147
0.31021	0.044056
0.30596	0.043976
0.30173	0.043892
0.2975	0.043817
0.29329	0.043735
0.28909	0.043662
0.28491	0.043579
0.28074	0.043503
0.2766	0.043416
0.27248	0.043334
0.26838	0.04324
0.2643	0.04315
0.26026	0.043046
0.25624	0.042946
0.25225	0.042831
0.24829	0.042719
0.24436	0.04259
0.24046	0.042465
0.2366	0.042322
0.23277	0.042182
0.22898	0.042023
0.22522	0.041868
0.2215	0.041694
0.21783	0.041523
0.21418	0.041332
0.21059	0.041145
0.20702	0.040938
0.20351	0.040734
0.20003	0.040511
0.19659	0.040291
0.1932	0.040052
0.18985	0.039817
0.18654	0.039561
0.18328	0.039311
0.18006	0.03904
0.17688	0.038775
0.17375	0.03849
0.17067	0.038211
0.16762	0.037912
0.16462	0.037619
0.16167	0.037307
0.15876	0.037002
0.15589	0.036679
0.15308	0.036362
0.1503	0.036027
0.14757	0.0357
0.14488	0.035355
0.14224	0.035018
0.13963	0.034665
0.13708	0.034319
0.13456	0.033957
0.1321	0.033604
0.12966	0.033236
0.12728	0.032876
0.12493	0.032501
0.12263	0.032136
0.12037	0.031757
0.11815	0.031387
0.11597	0.031004
0.11383	0.030631
0.11173	0.030244
0.10967	0.029869
0.10764	0.02948
0.10566	0.029103
0.10371	0.028714
0.1018	0.028336
0.099923	0.027946
0.098089	0.027568
0.096283	0.02718
0.094519	0.026802
0.092783	0.026415
0.091088	0.02604
0.08942	0.025655
0.087791	0.025282
0.086188	0.0249
0.084623	0.02453
0.083084	0.024152
0.081582	0.023786
0.080103	0.023412
0.078661	0.02305
0.077242	0.022681
0.075858	0.022323
0.074496	0.02196
0.073167	0.021608
0.07186	0.02125
0.070585	0.020903
0.069331	0.020552
0.068107	0.020212
0.066904	0.019866
0.06573	0.019533
0.064575	0.019195
0.063449	0.018868
0.062341	0.018537
0.06126	0.018217
0.060198	0.017893
0.059161	0.017581
0.058141	0.017265
0.057145	0.01696
0.056167	0.016652
0.055212	0.016355
0.054272	0.016054
0.053355	0.015765
0.052454	0.015473
0.051573	0.015191
0.050708	0.014907
0.049862	0.014633
0.049031	0.014357
0.048219	0.014091
0.04742	0.013823
0.04664	0.013565
0.045873	0.013305
0.045123	0.013055
0.044386	0.012803
0.043665	0.01256
0.042956	0.012317
0.042263	0.012082
0.041581	0.011846
0.040914	0.011619
0.040258	0.011391
0.039616	0.011171
0.038984	0.01095
0.038367	0.010738
0.037759	0.010525
0.037163	0.01032
0.036578	0.010114
0.036004	0.0099165
0.03544	0.0097181
0.034887	0.009527
0.034343	0.0093355
0.03381	0.0091512
0.033285	0.0089666
0.032771	0.0087888
0.032265	0.0086108
0.031769	0.0084394
0.03128	0.0082679
0.030801	0.0081026
0.030329	0.0079373
0.029866	0.0077781
0.02941	0.0076188
0.028963	0.0074653
0.028522	0.0073118
0.02809	0.007164
0.027663	0.0070161
0.027245	0.0068736
0.026833	0.0067312
0.026429	0.0065939
0.02603	0.0064567
0.025639	0.0063243
0.025253	0.0061921
0.024874	0.0060646
0.0245	0.0059372
0.024133	0.0058143
0.023771	0.0056915
0.023415	0.005573
0.023065	0.0054547
0.02272	0.0053404
0.02238	0.0052263
0.022046	0.0051162
0.021717	0.0050061
0.021393	0.0048999
0.021074	0.0047938
0.02076	0.0046912
0.02045	0.0045888
0.020146	0.0044899
0.019845	0.0043911
0.01955	0.0042956
0.019259	0.0042002
0.018972	0.004108
0.018689	0.004016
0.018411	0.0039269
0.018137	0.003838
0.017867	0.0037521
0.017601	0.0036662
0.017339	0.0035832
0.017081	0.0035002
0.016827	0.00342
0.016576	0.0033399
0.016329	0.0032625
0.016086	0.0031851
0.015847	0.0031103
0.01561	0.0030355
0.015378	0.0029633
0.015149	0.0028911
0.014924	0.0028214
0.014701	0.0027517
0.014482	0.0026844
0.014267	0.0026172
0.014054	0.0025522
0.013845	0.0024874
0.013639	0.0024248
0.013436	0.0023623
0.013236	0.0023021
0.013039	0.0022419
0.012846	0.0021839
0.012654	0.002126
0.012467	0.0020703
0.012281	0.0020147
0.012099	0.0019613
0.01192	0.0019079
0.011743	0.0018567
0.011569	0.0018056
0.011398	0.0017566
0.011229	0.0017078
0.011063	0.0016611
0.0109	0.0016145
0.010739	0.0015701
0.01058	0.0015258
0.010425	0.0014837
0.010271	0.0014416
0.01012	0.0014018
0.0099715	0.0013621
0.0098257	0.0013246
0.0096814	0.0012872
0.0095401	0.0012521
0.0094003	0.0012171
0.0092635	0.0011844
0.0091281	0.0011517
0.0089957	0.0011215
0.0088645	0.0010912
0.0087362	0.0010634
0.0086091	0.0010355
0.0084848	0.0010102
0.0083617	0.0009848
0.0082412	0.00096191
0.0081219	0.000939
0.0080051	0.00091862
0.0078894	0.00089818
0.0077762	0.00088029
0.0076639	0.00086234
0.007554	0.00084695
0.007445	0.00083147
0.0073383	0.00081856
0.0072324	0.00080554
0.0071287	0.00079509
0.0070257	0.0007845
0.0069248	0.00077646
0.0068245	0.00076825
0.0067261	0.00076256
0.0066284	0.00075668
0.0065323	0.00075327
0.0064369	0.00074962
0.006343	0.00074839
0.0062496	0.00074688
0.0061575	0.0007477
0.006066	0.0007482
0.0059756	0.00075092
0.0058856	0.00075327
0.0057965	0.00075772
0.0057079	0.00076174
0.0056199	0.00076769
0.0055323	0.00077317
0.005445	0.00078038
0.0053583	0.00078706
0.0052714	0.00079524
0.0051851	0.00080283
0.0050984	0.00081165
0.0050122	0.00081981
0.0049253	0.00082889
0.004839	0.00083724
0.0047514	0.00084616
0.0046646	0.00085427
0.0045761	0.00086255
0.0044883	0.00086994
0.0043984	0.00087704
0.0043093	0.00088316
0.0042177	0.00088848
0.0041269	0.00089274
0.004033	0.00089561
0.0039401	0.00089734
0.0038435	0.00089702
0.003748	0.00089547
0.0036482	0.00089116
0.0035497	0.00088551
0.0034461	0.0008763
0.0033441	0.00086565
0.0032362	0.00085056
0.0031301	0.00083392
0.0030173	0.00081185
0.0029066	0.00078812
0.0027883	0.00075786
0.0026723	0.00072582
0.0025478	0.00068603
0.0024258	0.00064434
0.0022943	0.00059349
0.0021656	0.00054062
0.002026	0.00047694
0.0018897	0.00041111


==> immagini/simulazione4_Qf_NULLA/componente1.txt <==
0	1
0.025	0.9957
0.05	0.9908
0.075	0.98529
0.1	0.97917
0.125	0.9724
0.15	0.9656
0.175	0.95885
0.2	0.95207
0.225	0.94316
0.25	0.93386
0.275	0.92457
0.3	0.91492
0.325	0.90707
0.35	0.89878
0.375	0.89045
0.4	0.8817
0.425	0.87884
0.45	0.87568
0.475	0.87217
0.5	0.86837
0.525	0.86673
0.55	0.86487
0.575	0.86245
0.6	0.85983
0.625	0.85674
0.65	0.85346
0.675	0.84967
0.7	0.84571
0.725	0.84128
0.75	0.8367
0.775	0.83167
0.8	0.82649
0.825	0.82091
0.85	0.8152
0.875	0.80911
0.9	0.80291
0.925	0.79636
0.95	0.78971
0.975	0.78275
1	0.77571
1.025	0.76838
1.05	0.76098
1.075	0.75333
1.1	0.74562
1.125	0.73768
1.15	0.72971
1.175	0.72153
1.2	0.71333
1.225	0.70495
1.25	0.69656
1.275	0.68802
1.3	0.67948
1.325	0.6708
1.35	0.66214
1.375	0.65336
1.4	0.64462
1.425	0.63578
1.45	0.62698
1.475	0.6181
1.5	0.60927
1.525	0.60039
1.55	0.59156
1.575	0.58269
1.6	0.57389
1.625	0.56506
1.65	0.55631
1.675	0.54754
1.7	0.53886
1.725	0.53017
1.75	0.52158
1.775	0.513
1.8	0.50451
1.825	0.49605
1.85	0.48769
1.875	0.47935
1.9	0.47113
1.925	0.46294
1.95	0.45487
1.975	0.44684
2	0.43893
2.025	0.43107
2.05	0.42333
2.075	0.41565
2.1	0.40809
2.125	0.40059
2.15	0.39322
2.175	0.38591
2.2	0.37873
2.225	0.37162
2.25	0.36464
2.275	0.35773
2.3	0.35095
2.325	0.34425
2.35	0.33767
2.375	0.33117
2.4	0.3248
2.425	0.31851
2.45	0.31234
2.475	0.30625
2.5	0.30029
2.525	0.29441
2.55	0.28866
2.575	0.28299
2.6	0.27744
2.625	0.27197
2.65	0.26662
2.675	0.26135
2.7	0.2562
2.725	0.25113
2.75	0.24617
2.775	0.24129
2.8	0.23653
2.825	0.23185
2.85	0.22727
2.875	0.22277
2.9	0.21838
2.925	0.21407
2.95	0.20986
2.975	0.20572
3	0.20168
3.025	0.19772
3.05	0.19385
3.075	0.19005
3.1	0.18635
3.125	0.18271
3.15	0.17917
3.175	0.17569
3.2	0.17231
3.225	0.16898
3.25	0.16574
3.275	0.16256
3.3	0.15946
3.325	0.15642
3.35	0.15346
3.375	0.15055
3.4	0.14773
3.425	0.14495
3.45	0.14225
3.475	0.1396
3.5	0.13702
3.525	0.13448
3.55	0.13202
3.575	0.1296
3.6	0.12725
3.625	0.12494
3.65	0.12269
3.675	0.12049
3.7	0.11834
3.725	0.11623
3.75	0.11418
3.775	0.11217
3.8	0.11021
3.825	0.10829
3.85	0.10642
3.875	0.10458
3.9	0.10279
3.925	0.10103
3.95	0.099325
3.975	0.097644
4	0.096009
4.025	0.0944
4.05	0.092836
4.075	0.091296
4.1	0.089799
4.125	0.088325
4.15	0.086891
4.175	0.085478
4.2	0.084104
4.225	0.08275
4.25	0.081432
4.275	0.080133
4.3	0.078869
4.325	0.077623
4.35	0.076409
4.375	0.075212
4.4	0.074047
4.425	0.072896
4.45	0.071776
4.475	0.07067
4.5	0.069592
4.525	0.068528
4.55	0.067491
4.575	0.066466
4.6	0.065467
4.625	0.064479
4.65	0.063516
4.675	0.062564
4.7	0.061635
4.725	0.060716
4.75	0.05982
4.775	0.058933
4.8	0.058067
4.825	0.05721
4.85	0.056373
4.875	0.055544
4.9	0.054735
4.925	0.053933
4.95	0.053149
4.975	0.052373
5	0.051615
5.025	0.050863
5.05	0.050128
5.075	0.049399
5.1	0.048687
5.125	0.04798
5.15	0.047289
5.175	0.046603
5.2	0.045932
5.225	0.045267
5.25	0.044615
5.275	0.043969
5.3	0.043336
5.325	0.042708
5.35	0.042093
5.375	0.041483
5.4	0.040885
5.425	0.040292
5.45	0.03971
5.475	0.039133
5.5	0.038568
5.525	0.038006
5.55	0.037456
5.575	0.036909
5.6	0.036374
5.625	0.035842
5.65	0.03532
5.675	0.034802
5.7	0.034295
5.725	0.033791
5.75	0.033296
5.775	0.032805
5.8	0.032324
5.825	0.031845
5.85	0.031376
5.875	0.030911
5.9	0.030454
5.925	0.03
5.95	0.029555
5.975	0.029113
6	0.02868
6.025	0.028249
6.05	0.027827
6.075	0.027408
6.1	0.026996
6.125	0.026588
6.15	0.026187
6.175	0.02579
6.2	0.025399
6.225	0.025012
6.25	0.024632
6.275	0.024255
6.3	0.023885
6.325	0.023518
6.35	0.023157
6.375	0.0228
6.4	0.022449
6.425	0.022101
6.45	0.02176
6.475	0.021421
6.5	0.021089
6.525	0.020759
6.55	0.020436
6.575	0.020116
6.6	0.019801
6.625	0.019489
6.65	0.019184
6.675	0.01888
6.7	0.018583
6.725	0.018288
6.75	0.017999
6.775	0.017712
6.8	0.017431
6.825	0.017152
6.85	0.016879
6.875	0.016608
6.9	0.016343
6.925	0.01608
6.95	0.015822
6.975	0.015566
7	0.015316
7.025	0.015068
7.05	0.014825
7.075	0.014584
7.1	0.014348
7.125	0.014114
7.15	0.013885
7.175	0.013658
7.2	0.013435
7.225	0.013215
7.25	0.012999
7.275	0.012786
7.3	0.012576
7.325	0.012369
7.35	0.012166
7.375	0.011965
7.4	0.011768
7.425	0.011574
7.45	0.011383
7.475	0.011194
7.5	0.011009
7.525	0.010826
7.55	0.010647
7.575	0.01047
7.6	0.010296
7.625	0.010124
7.65	0.0099559
7.675	0.0097894
7.7	0.0096265
7.725	0.0094653
7.75	0.0093075
7.775	0.0091514
7.8	0.0089986
7.825	0.0088474
7.85	0.0086994
7.875	0.008553
7.9	0.0084098
7.925	0.008268
7.95	0.0081294
7.975	0.0079921
8	0.0078579
8.025	0.007725
8.05	0.007595
8.075	0.0074664
8.1	0.0073406
8.125	0.007216
8.15	0.0070942
8.175	0.0069736
8.2	0.0068557
8.225	0.0067389
8.25	0.0066247
8.275	0.0065116
8.3	0.006401
8.325	0.0062914
8.35	0.0061842
8.375	0.0060781
8.4	0.0059742
8.425	0.0058714
8.45	0.0057707
8.475	0.0056709
8.5	0.0055733
8.525	0.0054765
8.55	0.0053817
8.575	0.0052878
8.6	0.0051958
8.625	0.0051046
8.65	0.0050152
8.675	0.0049265
8.7	0.0048396
8.725	0.0047534
8.75	0.0046687
8.775	0.0045848
8.8	0.0045023
8.825	0.0044204
8.85	0.00434
8.875	0.0042601
8.9	0.0041816
8.925	0.0041035
8.95	0.0040266
8.975	0.0039502
9	0.0038749
9.025	0.0037999
9.05	0.003726
9.075	0.0036523
9.1	0.0035797
9.125	0.0035071
9.15	0.0034355
9.175	0.0033639
9.2	0.0032932
9.225	0.0032224
9.25	0.0031523
9.275	0.0030821
9.3	0.0030126
9.325	0.0029428
9.35	0.0028735
9.375	0.0028039
9.4	0.0027348
9.425	0.0026652
9.45	0.0025959
9.475	0.0025261
9.5	0.0024565
9.525	0.0023862
9.55	0.0023161
9.575	0.0022452
9.6	0.0021743
9.625	0.0021025
9.65	0.0020306
9.675	0.0019576
9.7	0.0018844
9.725	0.00181
9.75	0.0017353
9.775	0.0016593
9.8	0.0015828
9.825	0.0015048
9.85	0.0014262
9.875	0.001346
9.9	0.0012651
9.925	0.0011823
9.95	0.0010988
9.975	0.0010132
10	0.00092673


==> immagini/simulazione4_Qf_NULLA/componente2.txt <==
0	1
0.025	1.0017
0.05	1.0043
0.075	1.0067
0.1	1.0098
0.125	1.0023
0.15	0.995
0.175	0.9877
0.2	0.98056
0.225	0.97953
0.25	0.97888
0.275	0.97769
0.3	0.97684
0.325	0.97586
0.35	0.9752
0.375	0.97389
0.4	0.97286
0.425	0.96645
0.45	0.96012
0.475	0.95361
0.5	0.94715
0.525	0.9386
0.55	0.93004
0.575	0.92161
0.6	0.91315
0.625	0.90476
0.65	0.89632
0.675	0.88801
0.7	0.87964
0.725	0.87138
0.75	0.86306
0.775	0.85485
0.8	0.84657
0.825	0.83838
0.85	0.83014
0.875	0.82198
0.9	0.81375
0.925	0.8056
0.95	0.79739
0.975	0.78926
1	0.78106
1.025	0.77294
1.05	0.76475
1.075	0.75663
1.1	0.74845
1.125	0.74034
1.15	0.73217
1.175	0.72408
1.2	0.71592
1.225	0.70784
1.25	0.6997
1.275	0.69163
1.3	0.68352
1.325	0.67548
1.35	0.66739
1.375	0.65938
1.4	0.65133
1.425	0.64335
1.45	0.63534
1.475	0.62741
1.5	0.61945
1.525	0.61157
1.55	0.60366
1.575	0.59584
1.6	0.588
1.625	0.58024
1.65	0.57247
1.675	0.56478
1.7	0.55709
1.725	0.54948
1.75	0.54187
1.775	0.53435
1.8	0.52683
1.825	0.5194
1.85	0.51198
1.875	0.50465
1.9	0.49733
1.925	0.4901
1.95	0.48289
1.975	0.47578
2	0.46868
2.025	0.46168
2.05	0.4547
2.075	0.44782
2.1	0.44097
2.125	0.43422
2.15	0.42749
2.175	0.42086
2.2	0.41427
2.225	0.40778
2.25	0.40132
2.275	0.39496
2.3	0.38864
2.325	0.38242
2.35	0.37624
2.375	0.37016
2.4	0.36413
2.425	0.35819
2.45	0.3523
2.475	0.34651
2.5	0.34076
2.525	0.33511
2.55	0.32952
2.575	0.32401
2.6	0.31856
2.625	0.3132
2.65	0.3079
2.675	0.30269
2.7	0.29753
2.725	0.29247
2.75	0.28746
2.775	0.28254
2.8	0.27767
2.825	0.2729
2.85	0.26818
2.875	0.26354
2.9	0.25897
2.925	0.25448
2.95	0.25004
2.975	0.24569
3	0.24139
3.025	0.23718
3.05	0.23302
3.075	0.22894
3.1	0.22492
3.125	0.22098
3.15	0.21709
3.175	0.21328
3.2	0.20952
3.225	0.20583
3.25	0.2022
3.275	0.19864
3.3	0.19514
3.325	0.1917
3.35	0.18832
3.375	0.185
3.4	0.18174
3.425	0.17854
3.45	0.17539
3.475	0.1723
3.5	0.16927
3.525	0.16629
3.55	0.16337
3.575	0.1605
3.6	0.15768
3.625	0.15492
3.65	0.1522
3.675	0.14954
3.7	0.14693
3.725	0.14436
3.75	0.14184
3.775	0.13938
3.8	0.13695
3.825	0.13458
3.85	0.13224
3.875	0.12995
3.9	0.12771
3.925	0.12551
3.95	0.12334
3.975	0.12123
4	0.11914
4.025	0.11711
4.05	0.1151
4.075	0.11314
4.1	0.11121
4.125	0.10933
4.15	0.10747
4.175	0.10566
4.2	0.10387
4.225	0.10212
4.25	0.10041
4.275	0.098723
4.3	0.097071
4.325	0.095451
4.35	0.09386
4.375	0.092301
4.4	0.09077
4.425	0.089269
4.45	0.087795
4.475	0.08635
4.5	0.084931
4.525	0.083539
4.55	0.082172
4.575	0.080832
4.6	0.079515
4.625	0.078224
4.65	0.076955
4.675	0.075711
4.7	0.074489
4.725	0.07329
4.75	0.072111
4.775	0.070956
4.8	0.06982
4.825	0.068705
4.85	0.06761
4.875	0.066535
4.9	0.065478
4.925	0.064442
4.95	0.063422
4.975	0.062422
5	0.061438
5.025	0.060472
5.05	0.059522
5.075	0.05859
5.1	0.057673
5.125	0.056773
5.15	0.055887
5.175	0.055017
5.2	0.054161
5.225	0.053321
5.25	0.052494
5.275	0.051682
5.3	0.050882
5.325	0.050097
5.35	0.049324
5.375	0.048565
5.4	0.047817
5.425	0.047083
5.45	0.046359
5.475	0.045649
5.5	0.044949
5.525	0.044261
5.55	0.043583
5.575	0.042918
5.6	0.042262
5.625	0.041617
5.65	0.040982
5.675	0.040358
5.7	0.039743
5.725	0.039138
5.75	0.038542
5.775	0.037956
5.8	0.037379
5.825	0.036811
5.85	0.036251
5.875	0.035701
5.9	0.035159
5.925	0.034625
5.95	0.034099
5.975	0.033582
6	0.033072
6.025	0.032571
6.05	0.032077
6.075	0.031591
6.1	0.031111
6.125	0.03064
6.15	0.030174
6.175	0.029717
6.2	0.029266
6.225	0.028822
6.25	0.028385
6.275	0.027954
6.3	0.02753
6.325	0.027112
6.35	0.0267
6.375	0.026295
6.4	0.025895
6.425	0.025502
6.45	0.025115
6.475	0.024733
6.5	0.024357
6.525	0.023987
6.55	0.023622
6.575	0.023263
6.6	0.022909
6.625	0.02256
6.65	0.022217
6.675	0.021879
6.7	0.021545
6.725	0.021217
6.75	0.020894
6.775	0.020576
6.8	0.020262
6.825	0.019953
6.85	0.019649
6.875	0.01935
6.9	0.019054
6.925	0.018764
6.95	0.018477
6.975	0.018196
7	0.017918
7.025	0.017645
7.05	0.017376
7.075	0.017111
7.1	0.01685
7.125	0.016593
7.15	0.01634
7.175	0.016091
7.2	0.015845
7.225	0.015604
7.25	0.015366
7.275	0.015132
7.3	0.014902
7.325	0.014675
7.35	0.014452
7.375	0.014232
7.4	0.014016
7.425	0.013803
7.45	0.013593
7.475	0.013387
7.5	0.013184
7.525	0.012985
7.55	0.012788
7.575	0.012595
7.6	0.012405
7.625	0.012218
7.65	0.012034
7.675	0.011853
7.7	0.011675
7.725	0.0115
7.75	0.011328
7.775	0.011159
7.8	0.010992
7.825	0.010828
7.85	0.010667
7.875	0.010509
7.9	0.010354
7.925	0.010201
7.95	0.01005
7.975	0.0099028
8	0.0097576
8.025	0.0096152
8.05	0.009475
8.075	0.0093376
8.1	0.0092023
8.125	0.0090698
8.15	0.0089393
8.175	0.0088115
8.2	0.0086858
8.225	0.0085627
8.25	0.0084416
8.275	0.008323
8.3	0.0082065
8.325	0.0080923
8.35	0.0079802
8.375	0.0078705
8.4	0.0077627
8.425	0.0076573
8.45	0.0075538
8.475	0.0074526
8.5	0.0073533
8.525	0.0072563
8.55	0.0071611
8.575	0.0070682
8.6	0.0069771
8.625	0.0068882
8.65	0.0068011
8.675	0.0067162
8.7	0.0066331
8.725	0.0065521
8.75	0.0064729
8.775	0.0063958
8.8	0.0063204
8.825	0.0062472
8.85	0.0061757
8.875	0.0061063
8.9	0.0060386
8.925	0.005973
8.95	0.005909
8.975	0.0058472
9	0.005787
9.025	0.005729
9.05	0.0056726
9.075	0.0056183
9.1	0.0055656
9.125	0.0055151
9.15	0.0054662
9.175	0.0054194
9.2	0.0053743
9.225	0.0053313
9.25	0.00529
9.275	0.0052508
9.3	0.0052132
9.325	0.0051779
9.35	0.0051442
9.375	0.0051127
9.4	0.0050829
9.425	0.0050553
9.45	0.0050294
9.475	0.0050058
9.5	0.0049839
9.525	0.0049643
9.55	0.0049465
9.575	0.004931
9.6	0.0049172
9.625	0.0049059
9.65	0.0048964
9.675	0.0048893
9.7	0.004884
9.725	0.0048812
9.75	0.0048804
9.775	0.004882
9.8	0.0048857
9.825	0.0048919
9.85	0.0049001
9.875	0.0049111
9.9	0.004924
9.925	0.0049397
9.95	0.0049576
9.975	0.0049783
10	0.0050011


==> immagini/simulazione4_Qf_NULLA/componente3.txt <==
0	1
0.025	0.95229
0.05	0.90608
0.075	0.864
0.1	0.82327
0.125	0.80954
0.15	0.7962
0.175	0.78348
0.2	0.77112
0.225	0.75099
0.25	0.73153
0.275	0.71399
0.3	0.69705
0.325	0.67896
0.35	0.66157
0.375	0.6462
0.4	0.63144
0.425	0.61999
0.45	0.60918
0.475	0.59953
0.5	0.59044
0.525	0.58252
0.55	0.57516
0.575	0.56839
0.6	0.56212
0.625	0.55637
0.65	0.55107
0.675	0.5462
0.7	0.54173
0.725	0.53764
0.75	0.5339
0.775	0.53046
0.8	0.52734
0.825	0.52447
0.85	0.52188
0.875	0.51948
0.9	0.51732
0.925	0.51531
0.95	0.51351
0.975	0.51182
1	0.5103
1.025	0.50886
1.05	0.50756
1.075	0.5063
1.1	0.50516
1.125	0.50402
1.15	0.50299
1.175	0.50193
1.2	0.50095
1.225	0.49993
1.25	0.49897
1.275	0.49793
1.3	0.49695
1.325	0.49587
1.35	0.49483
1.375	0.49369
1.4	0.49256
1.425	0.49132
1.45	0.49009
1.475	0.48873
1.5	0.48737
1.525	0.48588
1.55	0.48438
1.575	0.48275
1.6	0.48109
1.625	0.4793
1.65	0.47748
1.675	0.47553
1.7	0.47354
1.725	0.47142
1.75	0.46926
1.775	0.46696
1.8	0.46464
1.825	0.46217
1.85	0.45967
1.875	0.45703
1.9	0.45436
1.925	0.45156
1.95	0.44872
1.975	0.44576
2	0.44277
2.025	0.43965
2.05	0.4365
2.075	0.43324
2.1	0.42995
2.125	0.42655
2.15	0.42312
2.175	0.41959
2.2	0.41603
2.225	0.41238
2.25	0.40871
2.275	0.40495
2.3	0.40118
2.325	0.39732
2.35	0.39345
2.375	0.3895
2.4	0.38554
2.425	0.38152
2.45	0.37749
2.475	0.3734
2.5	0.3693
2.525	0.36516
2.55	0.36101
2.575	0.35682
2.6	0.35263
2.625	0.3484
2.65	0.34418
2.675	0.33993
2.7	0.33569
2.725	0.33143
2.75	0.32717
2.775	0.3229
2.8	0.31865
2.825	0.31438
2.85	0.31013
2.875	0.30588
2.9	0.30164
2.925	0.29741
2.95	0.2932
2.975	0.289
3	0.28482
3.025	0.28065
3.05	0.27651
3.075	0.27238
3.1	0.26828
3.125	0.26421
3.15	0.26016
3.175	0.25614
3.2	0.25215
3.225	0.24819
3.25	0.24426
3.275	0.24036
3.3	0.2365
3.325	0.23267
3.35	0.22888
3.375	0.22512
3.4	0.2214
3.425	0.21772
3.45	0.21408
3.475	0.21048
3.5	0.20692
3.525	0.2034
3.55	0.19992
3.575	0.19649
3.6	0.19309
3.625	0.18975
3.65	0.18643
3.675	0.18318
3.7	0.17995
3.725	0.17678
3.75	0.17365
3.775	0.17056
3.8	0.16752
3.825	0.16452
3.85	0.16156
3.875	0.15866
3.9	0.15579
3.925	0.15298
3.95	0.1502
3.975	0.14747
4	0.14478
4.025	0.14214
4.05	0.13954
4.075	0.13698
4.1	0.13447
4.125	0.132
4.15	0.12957
4.175	0.12719
4.2	0.12484
4.225	0.12254
4.25	0.12028
4.275	0.11806
4.3	0.11588
4.325	0.11374
4.35	0.11164
4.375	0.10958
4.4	0.10755
4.425	0.10557
4.45	0.10362
4.475	0.10172
4.5	0.099839
4.525	0.098006
4.55	0.096201
4.575	0.094438
4.6	0.092702
4.625	0.091008
4.65	0.08934
4.675	0.087712
4.7	0.08611
4.725	0.084546
4.75	0.083007
4.775	0.081506
4.8	0.080028
4.825	0.078587
4.85	0.077168
4.875	0.075785
4.9	0.074423
4.925	0.073095
4.95	0.071789
4.975	0.070514
5	0.069261
5.025	0.068038
5.05	0.066835
5.075	0.065662
5.1	0.064508
5.125	0.063382
5.15	0.062275
5.175	0.061195
5.2	0.060133
5.225	0.059096
5.25	0.058077
5.275	0.057083
5.3	0.056104
5.325	0.05515
5.35	0.054211
5.375	0.053295
5.4	0.052394
5.425	0.051514
5.45	0.050649
5.475	0.049804
5.5	0.048973
5.525	0.048162
5.55	0.047364
5.575	0.046584
5.6	0.045817
5.625	0.045068
5.65	0.044331
5.675	0.043611
5.7	0.042902
5.725	0.042209
5.75	0.041528
5.775	0.040861
5.8	0.040206
5.825	0.039564
5.85	0.038933
5.875	0.038316
5.9	0.037708
5.925	0.037114
5.95	0.036528
5.975	0.035955
6	0.035391
6.025	0.034839
6.05	0.034295
6.075	0.033762
6.1	0.033238
6.125	0.032724
6.15	0.032218
6.175	0.031722
6.2	0.031233
6.225	0.030755
6.25	0.030283
6.275	0.02982
6.3	0.029364
6.325	0.028917
6.35	0.028476
6.375	0.028044
6.4	0.027618
6.425	0.0272
6.45	0.026788
6.475	0.026383
6.5	0.025984
6.525	0.025593
6.55	0.025207
6.575	0.024827
6.6	0.024453
6.625	0.024086
6.65	0.023723
6.675	0.023368
6.7	0.023016
6.725	0.022671
6.75	0.022331
6.775	0.021996
6.8	0.021666
6.825	0.021341
6.85	0.021021
6.875	0.020706
6.9	0.020395
6.925	0.020089
6.95	0.019787
6.975	0.019491
7	0.019198
7.025	0.01891
7.05	0.018625
7.075	0.018345
7.1	0.018069
7.125	0.017797
7.15	0.017528
7.175	0.017264
7.2	0.017003
7.225	0.016747
7.25	0.016493
7.275	0.016244
7.3	0.015997
7.325	0.015755
7.35	0.015515
7.375	0.01528
7.4	0.015047
7.425	0.014818
7.45	0.014591
7.475	0.014368
7.5	0.014148
7.525	0.013931
7.55	0.013717
7.575	0.013507
7.6	0.013298
7.625	0.013093
7.65	0.012891
7.675	0.012691
7.7	0.012494
7.725	0.012301
7.75	0.012109
7.775	0.01192
7.8	0.011734
7.825	0.01155
7.85	0.011369
7.875	0.01119
7.9	0.011014
7.925	0.01084
7.95	0.010669
7.975	0.0105
8	0.010333
8.025	0.010168
8.05	0.010006
8.075	0.0098459
8.1	0.0096878
8.125	0.0095322
8.15	0.0093783
8.175	0.0092269
8.2	0.0090771
8.225	0.0089297
8.25	0.008784
8.275	0.0086406
8.3	0.0084988
8.325	0.0083591
8.35	0.0082211
8.375	0.0080852
8.4	0.0079508
8.425	0.0078185
8.45	0.0076877
8.475	0.0075589
8.5	0.0074315
8.525	0.007306
8.55	0.007182
8.575	0.0070598
8.6	0.006939
8.625	0.00682
8.65	0.0067024
8.675	0.0065864
8.7	0.0064718
8.725	0.0063588
8.75	0.0062471
8.775	0.006137
8.8	0.0060281
8.825	0.0059208
8.85	0.0058147
8.875	0.00571
8.9	0.0056065
8.925	0.0055044
8.95	0.0054035
8.975	0.0053039
9	0.0052054
9.025	0.0051082
9.05	0.0050121
9.075	0.0049172
9.1	0.0048233
9.125	0.0047307
9.15	0.004639
9.175	0.0045485
9.2	0.004459
9.225	0.0043706
9.25	0.0042831
9.275	0.0041966
9.3	0.0041111
9.325	0.0040265
9.35	0.0039428
9.375	0.0038601
9.4	0.0037782
9.425	0.0036973
9.45	0.0036171
9.475	0.0035378
9.5	0.0034593
9.525	0.0033816
9.55	0.0033047
9.575	0.0032286
9.6	0.0031532
9.625	0.0030785
9.65	0.0030046
9.675	0.0029314
9.7	0.0028587
9.725	0.0027869
9.75	0.0027156
9.775	0.002645
9.8	0.0025749
9.825	0.0025056
9.85	0.0024367
9.875	0.0023685
9.9	0.0023007
9.925	0.0022337
9.95	0.0021669
9.975	0.0021009
10	0.0020351


==> immagini/simulazione4_Qf_NULLA/componente4.txt <==
0	1
0.025	0.96612
0.05	0.93165
0.075	0.89888
0.1	0.86562
0.125	0.8554
0.15	0.84514
0.175	0.83518
0.2	0.82521
0.225	0.8032
0.25	0.78112
0.275	0.76042
0.3	0.73968
0.325	0.71528
0.35	0.69088
0.375	0.66804
0.4	0.64524
0.425	0.62419
0.45	0.60327
0.475	0.58333
0.5	0.56356
0.525	0.54509
0.55	0.52682
0.575	0.50918
0.6	0.49175
0.625	0.47497
0.65	0.45842
0.675	0.44246
0.7	0.42674
0.725	0.41161
0.75	0.39673
0.775	0.38242
0.8	0.36836
0.825	0.35485
0.85	0.3416
0.875	0.32889
0.9	0.31643
0.925	0.30448
0.95	0.2928
0.975	0.2816
1	0.27067
1.025	0.26021
1.05	0.25001
1.075	0.24025
1.1	0.23076
1.125	0.22169
1.15	0.21287
1.175	0.20445
1.2	0.19628
1.225	0.1885
1.25	0.18095
1.275	0.17377
1.3	0.16681
1.325	0.1602
1.35	0.15381
1.375	0.14773
1.4	0.14188
1.425	0.13632
1.45	0.13096
1.475	0.12589
1.5	0.12101
1.525	0.11639
1.55	0.11196
1.575	0.10776
1.6	0.10375
1.625	0.099957
1.65	0.096332
1.675	0.092914
1.7	0.089653
1.725	0.086582
1.75	0.083659
1.775	0.08091
1.8	0.078299
1.825	0.075848
1.85	0.073526
1.875	0.07135
1.9	0.069292
1.925	0.067368
1.95	0.065553
1.975	0.063859
2	0.062266
2.025	0.060783
2.05	0.059391
2.075	0.058098
2.1	0.056889
2.125	0.055768
2.15	0.054723
2.175	0.053758
2.2	0.05286
2.225	0.052034
2.25	0.051267
2.275	0.050564
2.3	0.049913
2.325	0.049319
2.35	0.048771
2.375	0.048273
2.4	0.047815
2.425	0.0474
2.45	0.047019
2.475	0.046676
2.5	0.046361
2.525	0.04608
2.55	0.045822
2.575	0.045592
2.6	0.04538
2.625	0.045194
2.65	0.04502
2.675	0.044868
2.7	0.044726
2.725	0.044601
2.75	0.044482
2.775	0.044379
2.8	0.044277
2.825	0.044189
2.85	0.044099
2.875	0.04402
2.9	0.043937
2.925	0.043864
2.95	0.043784
2.975	0.043711
3	0.043629
3.025	0.043554
3.05	0.043468
3.075	0.043388
3.1	0.043294
3.125	0.043205
3.15	0.043102
3.175	0.043003
3.2	0.042888
3.225	0.042777
3.25	0.042649
3.275	0.042524
3.3	0.042382
3.325	0.042242
3.35	0.042084
3.375	0.04193
3.4	0.041756
3.425	0.041585
3.45	0.041395
3.475	0.041208
3.5	0.041002
3.525	0.040799
3.55	0.040576
3.575	0.040357
3.6	0.040118
3.625	0.039883
3.65	0.039628
3.675	0.039378
3.7	0.039108
3.725	0.038843
3.75	0.038559
3.775	0.03828
3.8	0.037981
3.825	0.037689
3.85	0.037378
3.875	0.037073
3.9	0.03675
3.925	0.036434
3.95	0.0361
3.975	0.035773
4	0.035429
4.025	0.035093
4.05	0.03474
4.075	0.034395
4.1	0.034034
4.125	0.033681
4.15	0.033313
4.175	0.032955
4.2	0.032581
4.225	0.032217
4.25	0.031838
4.275	0.031469
4.3	0.031087
4.325	0.030714
4.35	0.030329
4.375	0.029954
4.4	0.029567
4.425	0.029191
4.45	0.028803
4.475	0.028426
4.5	0.028038
4.525	0.027661
4.55	0.027274
4.575	0.026898
4.6	0.026512
4.625	0.026138
4.65	0.025755
4.675	0.025383
4.7	0.025003
4.725	0.024634
4.75	0.024258
4.775	0.023893
4.8	0.023521
4.825	0.023161
4.85	0.022794
4.875	0.022439
4.9	0.022077
4.925	0.021727
4.95	0.021371
4.975	0.021027
5	0.020678
5.025	0.02034
5.05	0.019998
5.075	0.019667
5.1	0.019331
5.125	0.019007
5.15	0.018679
5.175	0.018362
5.2	0.018041
5.225	0.017732
5.25	0.017419
5.275	0.017117
5.3	0.016813
5.325	0.016519
5.35	0.016222
5.375	0.015936
5.4	0.015648
5.425	0.01537
5.45	0.01509
5.475	0.01482
5.5	0.014548
5.525	0.014287
5.55	0.014023
5.575	0.01377
5.6	0.013515
5.625	0.01327
5.65	0.013023
5.675	0.012786
5.7	0.012547
5.725	0.012318
5.75	0.012088
5.775	0.011866
5.8	0.011644
5.825	0.011431
5.85	0.011216
5.875	0.011011
5.9	0.010804
5.925	0.010606
5.95	0.010407
5.975	0.010217
6	0.010025
6.025	0.0098421
6.05	0.0096582
6.075	0.009482
6.1	0.0093053
6.125	0.009136
6.15	0.0089664
6.175	0.0088038
6.2	0.008641
6.225	0.0084851
6.25	0.0083289
6.275	0.0081794
6.3	0.0080297
6.325	0.0078864
6.35	0.0077429
6.375	0.0076056
6.4	0.0074682
6.425	0.0073367
6.45	0.0072051
6.475	0.0070793
6.5	0.0069534
6.525	0.006833
6.55	0.0067125
6.575	0.0065974
6.6	0.0064821
6.625	0.006372
6.65	0.0062618
6.675	0.0061566
6.7	0.0060512
6.725	0.0059507
6.75	0.00585
6.775	0.005754
6.8	0.0056578
6.825	0.005566
6.85	0.0054742
6.875	0.0053866
6.9	0.0052988
6.925	0.0052152
6.95	0.0051313
6.975	0.0050515
7	0.0049715
7.025	0.0048953
7.05	0.0048189
7.075	0.0047461
7.1	0.0046732
7.125	0.0046038
7.15	0.0045341
7.175	0.0044679
7.2	0.0044014
7.225	0.0043382
7.25	0.0042747
7.275	0.0042143
7.3	0.0041537
7.325	0.0040962
7.35	0.0040383
7.375	0.0039833
7.4	0.0039281
7.425	0.0038756
7.45	0.0038228
7.475	0.0037727
7.5	0.0037223
7.525	0.0036745
7.55	0.0036263
7.575	0.0035806
7.6	0.0035346
7.625	0.0034909
7.65	0.0034469
7.675	0.0034052
7.7	0.0033631
7.725	0.0033232
7.75	0.0032829
7.775	0.0032448
7.8	0.0032062
7.825	0.0031697
7.85	0.0031327
7.875	0.0030977
7.9	0.0030623
7.925	0.0030288
7.95	0.0029948
7.975	0.0029626
8	0.00293
8.025	0.0028991
8.05	0.0028678
8.075	0.0028381
8.1	0.0028079
8.125	0.0027793
8.15	0.0027503
8.175	0.0027227
8.2	0.0026947
8.225	0.0026681
8.25	0.002641
8.275	0.0026153
8.3	0.002589
8.325	0.0025641
8.35	0.0025387
8.375	0.0025145
8.4	0.0024898
8.425	0.0024663
8.45	0.0024422
8.475	0.0024192
8.5	0.0023957
8.525	0.0023732
8.55	0.0023502
8.575	0.0023282
8.6	0.0023055
8.625	0.0022839
8.65	0.0022616
8.675	0.0022402
8.7	0.0022182
8.725	0.002197
8.75	0.0021752
8.775	0.0021541
8.8	0.0021325
8.825	0.0021115
8.85	0.0020898
8.875	0.0020688
8.9	0.0020472
8.925	0.0020261
8.95	0.0020044
8.975	0.0019831
9	0.0019612
9.025	0.0019397
9.05	0.0019176
9.075	0.0018959
9.1	0.0018735
9.125	0.0018513
9.15	0.0018285
9.175	0.001806
9.2	0.0017828
9.225	0.0017597
9.25	0.001736
9.275	0.0017123
9.3	0.0016881
9.325	0.0016638
9.35	0.0016389
9.375	0.001614
9.4	0.0015884
9.425	0.0015628
9.45	0.0015365
9.475	0.00151
9.5	0.0014829
9.525	0.0014556
9.55	0.0014277
9.575	0.0013995
9.6	0.0013707
9.625	0.0013416
9.65	0.0013118
9.675	0.0012818
9.7	0.001251
9.725	0.00122
9.75	0.0011883
9.775	0.0011563
9.8	0.0011235
9.825	0.0010905
9.85	0.0010567
9.875	0.0010226
9.9	0.00098781
9.925	0.00095266
9.95	0.00091682
9.975	0.00088063
10	0.00084375


==> immagini/simulazione4_Qf_NULLA/componente_mod1.txt <==
0	1
0.025	0.9957
0.05	0.9908
0.075	0.98529
0.1	0.97917
0.125	0.9724
0.15	0.9656
0.175	0.95885
0.2	0.95207
0.225	0.94316
0.25	0.93386
0.275	0.92457
0.3	0.91492
0.325	0.90707
0.35	0.89878
0.375	0.89045
0.4	0.8817
0.425	0.87884
0.45	0.87568
0.475	0.87217
0.5	0.86837
0.525	0.86673
0.55	0.86487
0.575	0.86245
0.6	0.85983
0.625	0.85674
0.65	0.85346
0.675	0.84967
0.7	0.84571
0.725	0.84128
0.75	0.8367
0.775	0.83167
0.8	0.82649
0.825	0.82091
0.85	0.8152
0.875	0.80911
0.9	0.80291
0.925	0.79636
0.95	0.78971
0.975	0.78275
1	0.77571
1.025	0.76838
1.05	0.76098
1.075	0.75333
1.1	0.74562
1.125	0.73768
1.15	0.72971
1.175	0.72153
1.2	0.71333
1.225	0.70495
1.25	0.69656
1.275	0.68802
1.3	0.67948
1.325	0.6708
1.35	0.66214
1.375	0.65336
1.4	0.64462
1.425	0.63578
1.45	0.62698
1.475	0.6181
1.5	0.60927
1.525	0.60039
1.55	0.59156
1.575	0.58269
1.6	0.57389
1.625	0.56506
1.65	0.55631
1.675	0.54754
1.7	0.53886
1.725	0.53017
1.75	0.52158
1.775	0.513
1.8	0.50451
1.825	0.49605
1.85	0.48769
1.875	0.47935
1.9	0.47113
1.925	0.46294
1.95	0.45487
1.975	0.44684
2	0.43893
2.025	0.43107
2.05	0.42333
2.075	0.41565
2.1	0.40809
2.125	0.40059
2.15	0.39322
2.175	0.38591
2.2	0.37873
2.225	0.37162
2.25	0.36464
2.275	0.35773
2.3	0.35095
2.325	0.34425
2.35	0.33767
2.375	0.33117
2.4	0.3248
2.425	0.31851
2.45	0.31234
2.475	0.30625
2.5	0.30029
2.525	0.29441
2.55	0.28866
2.575	0.28299
2.6	0.27744
2.625	0.27197
2.65	0.26662
2.675	0.26135
2.7	0.2562
2.725	0.25113
2.75	0.24617
2.775	0.24129
2.8	0.23653
2.825	0.23185
2.85	0.22727
2.875	0.22277
2.9	0.21838
2.925	0.21407
2.95	0.20986
2.975	0.20572
3	0.20168
3.025	0.19772
3.05	0.19385
3.075	0.19005
3.1	0.18635
3.125	0.18271
3.15	0.17917
3.175	0.17569
3.2	0.17231
3.225	0.16898
3.25	0.16574
3.275	0.16256
3.3	0.15946
3.325	0.15642
3.35	0.15346
3.375	0.15055
3.4	0.14773
3.425	0.14495
3.45	0.14225
3.475	0.1396
3.5	0.13702
3.525	0.13448
3.55	0.13202
3.575	0.1296
3.6	0.12725
3.625	0.12494
3.65	0.12269
3.675	0.12049
3.7	0.11834
3.725	0.11623
3.75	0.11418
3.775	0.11217
3.8	0.11021
3.825	0.10829
3.85	0.10642
3.875	0.10458
3.9	0.10279
3.925	0.10103
3.95	0.099325
3.975	0.097644
4	0.096009
4.025	0.0944
4.05	0.092836
4.075	0.091296
4.1	0.089799
4.125	0.088325
4.15	0.086891
4.175	0.085478
4.2	0.084104
4.225	0.08275
4.25	0.081432
4.275	0.080133
4.3	0.078869
4.325	0.077623
4.35	0.076409
4.375	0.075212
4.4	0.074047
4.425	0.072896
4.45	0.071776
4.475	0.07067
4.5	0.069592
4.525	0.068528
4.55	0.067491
4.575	0.066466
4.6	0.065467
4.625	0.064479
4.65	0.063516
4.675	0.062564
4.7	0.061635
4.725	0.060716
4.75	0.05982
4.775	0.058933
4.8	0.058067
4.825	0.05721
4.85	0.056373
4.875	0.055544
4.9	0.054735
4.925	0.053933
4.95	0.053149
4.975	0.052373
5	0.051615
5.025	0.050863
5.05	0.050128
5.075	0.049399
5.1	0.048687
5.125	0.04798
5.15	0.047289
5.175	0.046603
5.2	0.045932
5.225	0.045267
5.25	0.044615
5.275	0.043969
5.3	0.043336
5.325	0.042708
5.35	0.042093
5.375	0.041483
5.4	0.040885
5.425	0.040292
5.45	0.03971
5.475	0.039133
5.5	0.038568
5.525	0.038006
5.55	0.037456
5.575	0.036909
5.6	0.036374
5.625	0.035842
5.65	0.03532
5.675	0.034802
5.7	0.034295
5.725	0.033791
5.75	0.033296
5.775	0.032805
5.8	0.032324
5.825	0.031845
5.85	0.031376
5.875	0.030911
5.9	0.030454
5.925	0.03
5.95	0.029555
5.975	0.029113
6	0.02868
6.025	0.028249
6.05	0.027827
6.075	0.027408
6.1	0.026996
6.125	0.026588
6.15	0.026187
6.175	0.02579
6.2	0.025399
6.225	0.025012
6.25	0.024632
6.275	0.024255
6.3	0.023885
6.325	0.023518
6.35	0.023157
6.375	0.0228
6.4	0.022449
6.425	0.022101
6.45	0.02176
6.475	0.021421
6.5	0.021089
6.525	0.020759
6.55	0.020436
6.575	0.020116
6.6	0.019801
6.625	0.019489
6.65	0.019184
6.675	0.01888
6.7	0.018583
6.725	0.018288
6.75	0.017999
6.775	0.017712
6.8	0.017431
6.825	0.017152
6.85	0.016879
6.875	0.016608
6.9	0.016343
6.925	0.01608
6.95	0.015822
6.975	0.015566
7	0.015316
7.025	0.015068
7.05	0.014825
7.075	0.014584
7.1	0.014348
7.125	0.014114
7.15	0.013885
7.175	0.013658
7.2	0.013435
7.225	0.013215
7.25	0.012999
7.275	0.012786
7.3	0.012576
7.325	0.012369
7.35	0.012166
7.375	0.011965
7.4	0.011768
7.425	0.011574
7.45	0.011383
7.475	0.011194
7.5	0.011009
7.525	0.010826
7.55	0.010647
7.575	0.01047
7.6	0.010296
7.625	0.010124
7.65	0.0099559
7.675	0.0097894
7.7	0.0096265
7.725	0.0094653
7.75	0.0093075
7.775	0.0091514
7.8	0.0089986
7.825	0.0088474
7.85	0.0086994
7.875	0.008553
7.9	0.0084098
7.925	0.008268
7.95	0.0081294
7.975	0.0079921
8	0.0078579
8.025	0.007725
8.05	0.007595
8.075	0.0074664
8.1	0.0073406
8.125	0.007216
8.15	0.0070942
8.175	0.0069736
8.2	0.0068557
8.225	0.0067389
8.25	0.0066247
8.275	0.0065116
8.3	0.006401
8.325	0.0062914
8.35	0.0061842
8.375	0.0060781
8.4	0.0059742
8.425	0.0058714
8.45	0.0057707
8.475	0.0056709
8.5	0.0055733
8.525	0.0054765
8.55	0.0053817
8.575	0.0052878
8.6	0.0051958
8.625	0.0051046
8.65	0.0050152
8.675	0.0049265
8.7	0.0048396
8.725	0.0047534
8.75	0.0046687
8.775	0.0045848
8.8	0.0045023
8.825	0.0044204
8.85	0.00434
8.875	0.0042601
8.9	0.0041816
8.925	0.0041035
8.95	0.0040266
8.975	0.0039502
9	0.0038749
9.025	0.0037999
9.05	0.003726
9.075	0.0036523
9.1	0.0035797
9.125	0.0035071
9.15	0.0034355
9.175	0.0033639
9.2	0.0032932
9.225	0.0032224
9.25	0.0031523
9.275	0.0030821
9.3	0.0030126
9.325	0.0029428
9.35	0.0028735
9.375	0.0028039
9.4	0.0027348
9.425	0.0026652
9.45	0.0025959
9.475	0.0025261
9.5	0.0024565
9.525	0.0023862
9.55	0.0023161
9.575	0.0022452
9.6	0.0021743
9.625	0.0021025
9.65	0.0020306
9.675	0.0019576
9.7	0.0018844
9.725	0.00181
9.75	0.0017353
9.775	0.0016593
9.8	0.0015828
9.825	0.0015048
9.85	0.0014262
9.875	0.001346
9.9	0.0012651
9.925	0.0011823
9.95	0.0010988
9.975	0.0010132
10	0.00092673


==> immagini/simulazione4_Qf_NULLA/componente_mod2.txt <==
0	1
0.025	1.0017
0.05	1.0043
0.075	1.0067
0.1	1.0098
0.125	1.0023
0.15	0.995
0.175	0.9877
0.2	0.98056
0.225	0.97953
0.25	0.97888
0.275	0.97769
0.3	0.97684
0.325	0.97586
0.35	0.9752
0.375	0.97389
0.4	0.97286
0.425	0.96645
0.45	0.96012
0.475	0.95361
0.5	0.94715
0.525	0.9386
0.55	0.93004
0.575	0.92161
0.6	0.91315
0.625	0.90476
0.65	0.89632
0.675	0.88801
0.7	0.87964
0.725	0.87138
0.75	0.86306
0.775	0.85485
0.8	0.84657
0.825	0.83838
0.85	0.83014
0.875	0.82198
0.9	0.81375
0.925	0.8056
0.95	0.79739
0.975	0.78926
1	0.78106
1.025	0.77294
1.05	0.76475
1.075	0.75663
1.1	0.74845
1.125	0.74034
1.15	0.73217
1.175	0.72408
1.2	0.71592
1.225	0.70784
1.25	0.6997
1.275	0.69163
1.3	0.68352
1.325	0.67548
1.35	0.66739
1.375	0.65938
1.4	0.65133
1.425	0.64335
1.45	0.63534
1.475	0.62741
1.5	0.61945
1.525	0.61157
1.55	0.60366
1.575	0.59584
1.6	0.588
1.625	0.58024
1.65	0.57247
1.675	0.56478
1.7	0.55709
1.725	0.54948
1.75	0.54187
1.775	0.53435
1.8	0.52683
1.825	0.5194
1.85	0.51198
1.875	0.50465
1.9	0.49733
1.925	0.4901
1.95	0.48289
1.975	0.47578
2	0.46868
2.025	0.46168
2.05	0.4547
2.075	0.44782
2.1	0.44097
2.125	0.43422
2.15	0.42749
2.175	0.42086
2.2	0.41427
2.225	0.40778
2.25	0.40132
2.275	0.39496
2.3	0.38864
2.325	0.38242
2.35	0.37624
2.375	0.37016
2.4	0.36413
2.425	0.35819
2.45	0.3523
2.475	0.34651
2.5	0.34076
2.525	0.33511
2.55	0.32952
2.575	0.32401
2.6	0.31856
2.625	0.3132
2.65	0.3079
2.675	0.30269
2.7	0.29753
2.725	0.29247
2.75	0.28746
2.775	0.28254
2.8	0.27767
2.825	0.2729
2.85	0.26818
2.875	0.26354
2.9	0.25897
2.925	0.25448
2.95	0.25004
2.975	0.24569
3	0.24139
3.025	0.23718
3.05	0.23302
3.075	0.22894
3.1	0.22492
3.125	0.22098
3.15	0.21709
3.175	0.21328
3.2	0.20952
3.225	0.20583
3.25	0.2022
3.275	0.19864
3.3	0.19514
3.325	0.1917
3.35	0.18832
3.375	0.185
3.4	0.18174
3.425	0.17854
3.45	0.17539
3.475	0.1723
3.5	0.16927
3.525	0.16629
3.55	0.16337
3.575	0.1605
3.6	0.15768
3.625	0.15492
3.65	0.1522
3.675	0.14954
3.7	0.14693
3.725	0.14436
3.75	0.14184
3.775	0.13938
3.8	0.13695
3.825	0.13458
3.85	0.13224
3.875	0.12995
3.9	0.12771
3.925	0.12551
3.95	0.12334
3.975	0.12123
4	0.11914
4.025	0.11711
4.05	0.1151
4.075	0.11314
4.1	0.11121
4.125	0.10933
4.15	0.10747
4.175	0.10566
4.2	0.10387
4.225	0.10212
4.25	0.10041
4.275	0.098723
4.3	0.097071
4.325	0.095451
4.35	0.09386
4.375	0.092301
4.4	0.09077
4.425	0.089269
4.45	0.087795
4.475	0.08635
4.5	0.084931
4.525	0.083539
4.55	0.082172
4.575	0.080832
4.6	0.079515
4.625	0.078224
4.65	0.076955
4.675	0.075711
4.7	0.074489
4.725	0.07329
4.75	0.072111
4.775	0.070956
4.8	0.06982
4.825	0.068705
4.85	0.06761
4.875	0.066535
4.9	0.065478
4.925	0.064442
4.95	0.063422
4.975	0.062422
5	0.061438
5.025	0.060472
5.05	0.059522
5.075	0.05859
5.1	0.057673
5.125	0.056773
5.15	0.055887
5.175	0.055017
5.2	0.054161
5.225	0.053321
5.25	0.052494
5.275	0.051682
5.3	0.050882
5.325	0.050097
5.35	0.049324
5.375	0.048565
5.4	0.047817
5.425	0.047083
5.45	0.046359
5.475	0.045649
5.5	0.044949
5.525	0.044261
5.55	0.043583
5.575	0.042918
5.6	0.042262
5.625	0.041617
5.65	0.040982
5.675	0.040358
5.7	0.039743
5.725	0.039138
5.75	0.038542
5.775	0.037956
5.8	0.037379
5.825	0.036811
5.85	0.036251
5.875	0.035701
5.9	0.035159
5.925	0.034625
5.95	0.034099
5.975	0.033582
6	0.033072
6.025	0.032571
6.05	0.032077
6.075	0.031591
6.1	0.031111
6.125	0.03064
6.15	0.030174
6.175	0.029717
6.2	0.029266
6.225	0.028822
6.25	0.028385
6.275	0.027954
6.3	0.02753
6.325	0.027112
6.35	0.0267
6.375	0.026295
6.4	0.025895
6.425	0.025502
6.45	0.025115
6.475	0.024733
6.5	0.024357
6.525	0.023987
6.55	0.023622
6.575	0.023263
6.6	0.022909
6.625	0.02256
6.65	0.022217
6.675	0.021879
6.7	0.021545
6.725	0.021217
6.75	0.020894
6.775	0.020576
6.8	0.020262
6.825	0.019953
6.85	0.019649
6.875	0.01935
6.9	0.019054
6.925	0.018764
6.95	0.018477
6.975	0.018196
7	0.017918
7.025	0.017645
7.05	0.017376
7.075	0.017111
7.1	0.01685
7.125	0.016593
7.15	0.01634
7.175	0.016091
7.2	0.015845
7.225	0.015604
7.25	0.015366
7.275	0.015132
7.3	0.014902
7.325	0.014675
7.35	0.014452
7.375	0.014232
7.4	0.014016
7.425	0.013803
7.45	0.013593
7.475	0.013387
7.5	0.013184
7.525	0.012985
7.55	0.012788
7.575	0.012595
7.6	0.012405
7.625	0.012218
7.65	0.012034
7.675	0.011853
7.7	0.011675
7.725	0.0115
7.75	0.011328
7.775	0.011159
7.8	0.010992
7.825	0.010828
7.85	0.010667
7.875	0.010509
7.9	0.010354
7.925	0.010201
7.95	0.01005
7.975	0.0099028
8	0.0097576
8.025	0.0096152
8.05	0.009475
8.075	0.0093376
8.1	0.0092023
8.125	0.0090698
8.15	0.0089393
8.175	0.0088115
8.2	0.0086858
8.225	0.0085627
8.25	0.0084416
8.275	0.008323
8.3	0.0082065
8.325	0.0080923
8.35	0.0079802
8.375	0.0078705
8.4	0.0077627
8.425	0.0076573
8.45	0.0075538
8.475	0.0074526
8.5	0.0073533
8.525	0.0072563
8.55	0.0071611
8.575	0.0070682
8.6	0.0069771
8.625	0.0068882
8.65	0.0068011
8.675	0.0067162
8.7	0.0066331
8.725	0.0065521
8.75	0.0064729
8.775	0.0063958
8.8	0.0063204
8.825	0.0062472
8.85	0.0061757
8.875	0.0061063
8.9	0.0060386
8.925	0.005973
8.95	0.005909
8.975	0.0058472
9	0.005787
9.025	0.005729
9.05	0.0056726
9.075	0.0056183
9.1	0.0055656
9.125	0.0055151
9.15	0.0054662
9.175	0.0054194
9.2	0.0053743
9.225	0.0053313
9.25	0.00529
9.275	0.0052508
9.3	0.0052132
9.325	0.0051779
9.35	0.0051442
9.375	0.0051127
9.4	0.0050829
9.425	0.0050553
9.45	0.0050294
9.475	0.0050058
9.5	0.0049839
9.525	0.0049643
9.55	0.0049465
9.575	0.004931
9.6	0.0049172
9.625	0.0049059
9.65	0.0048964
9.675	0.0048893
9.7	0.004884
9.725	0.0048812
9.75	0.0048804
9.775	0.004882
9.8	0.0048857
9.825	0.0048919
9.85	0.0049001
9.875	0.0049111
9.9	0.004924
9.925	0.0049397
9.95	0.0049576
9.975	0.0049783
10	0.0050011


==> immagini/simulazione4_Qf_NULLA/componente_mod3.txt <==
0	1
0.025	0.95229
0.05	0.90608
0.075	0.864
0.1	0.82327
0.125	0.80954
0.15	0.7962
0.175	0.78348
0.2	0.77112
0.225	0.75099
0.25	0.73153
0.275	0.71399
0.3	0.69705
0.325	0.67896
0.35	0.66157
0.375	0.6462
0.4	0.63144
0.425	0.61999
0.45	0.60918
0.475	0.59953
0.5	0.59044
0.525	0.58252
0.55	0.57516
0.575	0.56839
0.6	0.56212
0.625	0.55637
0.65	0.55107
0.675	0.5462
0.7	0.54173
0.725	0.53764
0.75	0.5339
0.775	0.53046
0.8	0.52734
0.825	0.52447
0.85	0.52188
0.875	0.51948
0.9	0.51732
0.925	0.51531
0.95	0.51351
0.975	0.51182
1	0.5103
1.025	0.50886
1.05	0.50756
1.075	0.5063
1.1	0.50516
1.125	0.50402
1.15	0.50299
1.175	0.50193
1.2	0.50095
1.225	0.49993
1.25	0.49897
1.275	0.49793
1.3	0.49695
1.325	0.49587
1.35	0.49483
1.375	0.49369
1.4	0.49256
1.425	0.49132
1.45	0.49009
1.475	0.48873
1.5	0.48737
1.525	0.48588
1.55	0.48438
1.575	0.48275
1.6	0.48109
1.625	0.4793
1.65	0.47748
1.675	0.47553
1.7	0.47354
1.725	0.47142
1.75	0.46926
1.775	0.46696
1.8	0.46464
1.825	0.46217
1.85	0.45967
1.875	0.45703
1.9	0.45436
1.925	0.45156
1.95	0.44872
1.975	0.44576
2	0.44277
2.025	0.43965
2.05	0.4365
2.075	0.43324
2.1	0.42995
2.125	0.42655
2.15	0.42312
2.175	0.41959
2.2	0.41603
2.225	0.41238
2.25	0.40871
2.275	0.40495
2.3	0.40118
2.325	0.39732
2.35	0.39345
2.375	0.3895
2.4	0.38554
2.425	0.38152
2.45	0.37749
2.475	0.3734
2.5	0.3693
2.525	0.36516
2.55	0.36101
2.575	0.35682
2.6	0.35263
2.625	0.3484
2.65	0.34418
2.675	0.33993
2.7	0.33569
2.725	0.33143
2.75	0.32717
2.775	0.3229
2.8	0.31865
2.825	0.31438
2.85	0.31013
2.875	0.30588
2.9	0.30164
2.925	0.29741
2.95	0.2932
2.975	0.289
3	0.28482
3.025	0.28065
3.05	0.27651
3.075	0.27238
3.1	0.26828
3.125	0.26421
3.15	0.26016
3.175	0.25614
3.2	0.25215
3.225	0.24819
3.25	0.24426
3.275	0.24036
3.3	0.2365
3.325	0.23267
3.35	0.22888
3.375	0.22512
3.4	0.2214
3.425	0.21772
3.45	0.21408
3.475	0.21048
3.5	0.20692
3.525	0.2034
3.55	0.19992
3.575	0.19649
3.6	0.19309
3.625	0.18975
3.65	0.18643
3.675	0.18318
3.7	0.17995
3.725	0.17678
3.75	0.17365
3.775	0.17056
3.8	0.16752
3.825	0.16452
3.85	0.16156
3.875	0.15866
3.9	0.15579
3.925	0.15298
3.95	0.1502
3.975	0.14747
4	0.14478
4.025	0.14214
4.05	0.13954
4.075	0.13698
4.1	0.13447
4.125	0.132
4.15	0.12957
4.175	0.12719
4.2	0.12484
4.225	0.12254
4.25	0.12028
4.275	0.11806
4.3	0.11588
4.325	0.11374
4.35	0.11164
4.375	0.10958
4.4	0.10755
4.425	0.10557
4.45	0.10362
4.475	0.10172
4.5	0.099839
4.525	0.098006
4.55	0.096201
4.575	0.094438
4.6	0.092702
4.625	0.091008
4.65	0.08934
4.675	0.087712
4.7	0.08611
4.725	0.084546
4.75	0.083007
4.775	0.081506
4.8	0.080028
4.825	0.078587
4.85	0.077168
4.875	0.075785
4.9	0.074423
4.925	0.073095
4.95	0.071789
4.975	0.070514
5	0.069261
5.025	0.068038
5.05	0.066835
5.075	0.065662
5.1	0.064508
5.125	0.063382
5.15	0.062275
5.175	0.061195
5.2	0.060133
5.225	0.059096
5.25	0.058077
5.275	0.057083
5.3	0.056104
5.325	0.05515
5.35	0.054211
5.375	0.053295
5.4	0.052394
5.425	0.051514
5.45	0.050649
5.475	0.049804
5.5	0.048973
5.525	0.048162
5.55	0.047364
5.575	0.046584
5.6	0.045817
5.625	0.045068
5.65	0.044331
5.675	0.043611
5.7	0.042902
5.725	0.042209
5.75	0.041528
5.775	0.040861
5.8	0.040206
5.825	0.039564
5.85	0.038933
5.875	0.038316
5.9	0.037708
5.925	0.037114
5.95	0.036528
5.975	0.035955
6	0.035391
6.025	0.034839
6.05	0.034295
6.075	0.033762
6.1	0.033238
6.125	0.032724
6.15	0.032218
6.175	0.031722
6.2	0.031233
6.225	0.030755
6.25	0.030283
6.275	0.02982
6.3	0.029364
6.325	0.028917
6.35	0.028476
6.375	0.028044
6.4	0.027618
6.425	0.0272
6.45	0.026788
6.475	0.026383
6.5	0.025984
6.525	0.025593
6.55	0.025207
6.575	0.024827
6.6	0.024453
6.625	0.024086
6.65	0.023723
6.675	0.023368
6.7	0.023016
6.725	0.022671
6.75	0.022331
6.775	0.021996
6.8	0.021666
6.825	0.021341
6.85	0.021021
6.875	0.020706
6.9	0.020395
6.925	0.020089
6.95	0.019787
6.975	0.019491
7	0.019198
7.025	0.01891
7.05	0.018625
7.075	0.018345
7.1	0.018069
7.125	0.017797
7.15	0.017528
7.175	0.017264
7.2	0.017003
7.225	0.016747
7.25	0.016493
7.275	0.016244
7.3	0.015997
7.325	0.015755
7.35	0.015515
7.375	0.01528
7.4	0.015047
7.425	0.014818
7.45	0.014591
7.475	0.014368
7.5	0.014148
7.525	0.013931
7.55	0.013717
7.575	0.013507
7.6	0.013298
7.625	0.013093
7.65	0.012891
7.675	0.012691
7.7	0.012494
7.725	0.012301
7.75	0.012109
7.775	0.01192
7.8	0.011734
7.825	0.01155
7.85	0.011369
7.875	0.01119
7.9	0.011014
7.925	0.01084
7.95	0.010669
7.975	0.0105
8	0.010333
8.025	0.010168
8.05	0.010006
8.075	0.0098459
8.1	0.0096878
8.125	0.0095322
8.15	0.0093783
8.175	0.0092269
8.2	0.0090771
8.225	0.0089297
8.25	0.008784
8.275	0.0086406
8.3	0.0084988
8.325	0.0083591
8.35	0.0082211
8.375	0.0080852
8.4	0.0079508
8.425	0.0078185
8.45	0.0076877
8.475	0.0075589
8.5	0.0074315
8.525	0.007306
8.55	0.007182
8.575	0.0070598
8.6	0.006939
8.625	0.00682
8.65	0.0067024
8.675	0.0065864
8.7	0.0064718
8.725	0.0063588
8.75	0.0062471
8.775	0.006137
8.8	0.0060281
8.825	0.0059208
8.85	0.0058147
8.875	0.00571
8.9	0.0056065
8.925	0.0055044
8.95	0.0054035
8.975	0.0053039
9	0.0052054
9.025	0.0051082
9.05	0.0050121
9.075	0.0049172
9.1	0.0048233
9.125	0.0047307
9.15	0.004639
9.175	0.0045485
9.2	0.004459
9.225	0.0043706
9.25	0.0042831
9.275	0.0041966
9.3	0.0041111
9.325	0.0040265
9.35	0.0039428
9.375	0.0038601
9.4	0.0037782
9.425	0.0036973
9.45	0.0036171
9.475	0.0035378
9.5	0.0034593
9.525	0.0033816
9.55	0.0033047
9.575	0.0032286
9.6	0.0031532
9.625	0.0030785
9.65	0.0030046
9.675	0.0029314
9.7	0.0028587
9.725	0.0027869
9.75	0.0027156
9.775	0.002645
9.8	0.0025749
9.825	0.0025056
9.85	0.0024367
9.875	0.0023685
9.9	0.0023007
9.925	0.0022337
9.95	0.0021669
9.975	0.0021009
10	0.0020351


==> immagini/simulazione4_Qf_NULLA/componente_mod4.txt <==
0	1
0.025	0.96612
0.05	0.93165
0.075	0.89888
0.1	0.86562
0.125	0.8554
0.15	0.84514
0.175	0.83518
0.2	0.82521
0.225	0.8032
0.25	0.78112
0.275	0.76042
0.3	0.73968
0.325	0.71528
0.35	0.69088
0.375	0.66804
0.4	0.64524
0.425	0.62419
0.45	0.60327
0.475	0.58333
0.5	0.56356
0.525	0.54509
0.55	0.52682
0.575	0.50918
0.6	0.49175
0.625	0.47497
0.65	0.45842
0.675	0.44246
0.7	0.42674
0.725	0.41161
0.75	0.39673
0.775	0.38242
0.8	0.36836
0.825	0.35485
0.85	0.3416
0.875	0.32889
0.9	0.31643
0.925	0.30448
0.95	0.2928
0.975	0.2816
1	0.27067
1.025	0.26021
1.05	0.25001
1.075	0.24025
1.1	0.23076
1.125	0.22169
1.15	0.21287
1.175	0.20445
1.2	0.19628
1.225	0.1885
1.25	0.18095
1.275	0.17377
1.3	0.16681
1.325	0.1602
1.35	0.15381
1.375	0.14773
1.4	0.14188
1.425	0.13632
1.45	0.13096
1.475	0.12589
1.5	0.12101
1.525	0.11639
1.55	0.11196
1.575	0.10776
1.6	0.10375
1.625	0.099957
1.65	0.096332
1.675	0.092914
1.7	0.089653
1.725	0.086582
1.75	0.083659
1.775	0.08091
1.8	0.078299
1.825	0.075848
1.85	0.073526
1.875	0.07135
1.9	0.069292
1.925	0.067368
1.95	0.065553
1.975	0.063859
2	0.062266
2.025	0.060783
2.05	0.059391
2.075	0.058098
2.1	0.056889
2.125	0.055768
2.15	0.054723
2.175	0.053758
2.2	0.05286
2.225	0.052034
2.25	0.051267
2.275	0.050564
2.3	0.049913
2.325	0.049319
2.35	0.048771
2.375	0.048273
2.4	0.047815
2.425	0.0474
2.45	0.047019
2.475	0.046676
2.5	0.046361
2.525	0.04608
2.55	0.045822
2.575	0.045592
2.6	0.04538
2.625	0.045194
2.65	0.04502
2.675	0.044868
2.7	0.044726
2.725	0.044601
2.75	0.044482
2.775	0.044379
2.8	0.044277
2.825	0.044189
2.85	0.044099
2.875	0.04402
2.9	0.043937
2.925	0.043864
2.95	0.043784
2.975	0.043711
3	0.043629
3.025	0.043554
3.05	0.043468
3.075	0.043388
3.1	0.043294
3.125	0.043205
3.15	0.043102
3.175	0.043003
3.2	0.042888
3.225	0.042777
3.25	0.042649
3.275	0.042524
3.3	0.042382
3.325	0.042242
3.35	0.042084
3.375	0.04193
3.4	0.041756
3.425	0.041585
3.45	0.041395
3.475	0.041208
3.5	0.041002
3.525	0.040799
3.55	0.040576
3.575	0.040357
3.6	0.040118
3.625	0.039883
3.65	0.039628
3.675	0.039378
3.7	0.039108
3.725	0.038843
3.75	0.038559
3.775	0.03828
3.8	0.037981
3.825	0.037689
3.85	0.037378
3.875	0.037073
3.9	0.03675
3.925	0.036434
3.95	0.0361
3.975	0.035773
4	0.035429
4.025	0.035093
4.05	0.03474
4.075	0.034395
4.1	0.034034
4.125	0.033681
4.15	0.033313
4.175	0.032955
4.2	0.032581
4.225	0.032217
4.25	0.031838
4.275	0.031469
4.3	0.031087
4.325	0.030714
4.35	0.030329
4.375	0.029954
4.4	0.029567
4.425	0.029191
4.45	0.028803
4.475	0.028426
4.5	0.028038
4.525	0.027661
4.55	0.027274
4.575	0.026898
4.6	0.026512
4.625	0.026138
4.65	0.025755
4.675	0.025383
4.7	0.025003
4.725	0.024634
4.75	0.024258
4.775	0.023893
4.8	0.023521
4.825	0.023161
4.85	0.022794
4.875	0.022439
4.9	0.022077
4.925	0.021727
4.95	0.021371
4.975	0.021027
5	0.020678
5.025	0.02034
5.05	0.019998
5.075	0.019667
5.1	0.019331
5.125	0.019007
5.15	0.018679
5.175	0.018362
5.2	0.018041
5.225	0.017732
5.25	0.017419
5.275	0.017117
5.3	0.016813
5.325	0.016519
5.35	0.016222
5.375	0.015936
5.4	0.015648
5.425	0.01537
5.45	0.01509
5.475	0.01482
5.5	0.014548
5.525	0.014287
5.55	0.014023
5.575	0.01377
5.6	0.013515
5.625	0.01327
5.65	0.013023
5.675	0.012786
5.7	0.012547
5.725	0.012318
5.75	0.012088
5.775	0.011866
5.8	0.011644
5.825	0.011431
5.85	0.011216
5.875	0.011011
5.9	0.010804
5.925	0.010606
5.95	0.010407
5.975	0.010217
6	0.010025
6.025	0.0098421
6.05	0.0096582
6.075	0.009482
6.1	0.0093053
6.125	0.009136
6.15	0.0089664
6.175	0.0088038
6.2	0.008641
6.225	0.0084851
6.25	0.0083289
6.275	0.0081794
6.3	0.0080297
6.325	0.0078864
6.35	0.0077429
6.375	0.0076056
6.4	0.0074682
6.425	0.0073367
6.45	0.0072051
6.475	0.0070793
6.5	0.0069534
6.525	0.006833
6.55	0.0067125
6.575	0.0065974
6.6	0.0064821
6.625	0.006372
6.65	0.0062618
6.675	0.0061566
6.7	0.0060512
6.725	0.0059507
6.75	0.00585
6.775	0.005754
6.8	0.0056578
6.825	0.005566
6.85	0.0054742
6.875	0.0053866
6.9	0.0052988
6.925	0.0052152
6.95	0.0051313
6.975	0.0050515
7	0.0049715
7.025	0.0048953
7.05	0.0048189
7.075	0.0047461
7.1	0.0046732
7.125	0.0046038
7.15	0.0045341
7.175	0.0044679
7.2	0.0044014
7.225	0.0043382
7.25	0.0042747
7.275	0.0042143
7.3	0.0041537
7.325	0.0040962
7.35	0.0040383
7.375	0.0039833
7.4	0.0039281
7.425	0.0038756
7.45	0.0038228
7.475	0.0037727
7.5	0.0037223
7.525	0.0036745
7.55	0.0036263
7.575	0.0035806
7.6	0.0035346
7.625	0.0034909
7.65	0.0034469
7.675	0.0034052
7.7	0.0033631
7.725	0.0033232
7.75	0.0032829
7.775	0.0032448
7.8	0.0032062
7.825	0.0031697
7.85	0.0031327
7.875	0.0030977
7.9	0.0030623
7.925	0.0030288
7.95	0.0029948
7.975	0.0029626
8	0.00293
8.025	0.0028991
8.05	0.0028678
8.075	0.0028381
8.1	0.0028079
8.125	0.0027793
8.15	0.0027503
8.175	0.0027227
8.2	0.0026947
8.225	0.0026681
8.25	0.002641
8.275	0.0026153
8.3	0.002589
8.325	0.0025641
8.35	0.0025387
8.375	0.0025145
8.4	0.0024898
8.425	0.0024663
8.45	0.0024422
8.475	0.0024192
8.5	0.0023957
8.525	0.0023732
8.55	0.0023502
8.575	0.0023282
8.6	0.0023055
8.625	0.0022839
8.65	0.0022616
8.675	0.0022402
8.7	0.0022182
8.725	0.002197
8.75	0.0021752
8.775	0.0021541
8.8	0.0021325
8.825	0.0021115
8.85	0.0020898
8.875	0.0020688
8.9	0.0020472
8.925	0.0020261
8.95	0.0020044
8.975	0.0019831
9	0.0019612
9.025	0.0019397
9.05	0.0019176
9.075	0.0018959
9.1	0.0018735
9.125	0.0018513
9.15	0.0018285
9.175	0.001806
9.2	0.0017828
9.225	0.0017597
9.25	0.001736
9.275	0.0017123
9.3	0.0016881
9.325	0.0016638
9.35	0.0016389
9.375	0.001614
9.4	0.0015884
9.425	0.0015628
9.45	0.0015365
9.475	0.00151
9.5	0.0014829
9.525	0.0014556
9.55	0.0014277
9.575	0.0013995
9.6	0.0013707
9.625	0.0013416
9.65	0.0013118
9.675	0.0012818
9.7	0.001251
9.725	0.00122
9.75	0.0011883
9.775	0.0011563
9.8	0.0011235
9.825	0.0010905
9.85	0.0010567
9.875	0.0010226
9.9	0.00098781
9.925	0.00095266
9.95	0.00091682
9.975	0.00088063
10	0.00084375


==> immagini/simulazione4_Qf_NULLA/norma.txt <==
0	2
0.025	1.9583
0.05	1.9182
0.075	1.8811
0.1	1.8454
0.125	1.8268
0.15	1.8085
0.175	1.7906
0.2	1.773
0.225	1.7488
0.25	1.725
0.275	1.7026
0.3	1.6806
0.325	1.6576
0.35	1.6352
0.375	1.6141
0.4	1.5934
0.425	1.5749
0.45	1.5568
0.475	1.5394
0.5	1.5223
0.525	1.5062
0.55	1.4904
0.575	1.475
0.6	1.4598
0.625	1.4449
0.65	1.4302
0.675	1.4158
0.7	1.4016
0.725	1.3876
0.75	1.3738
0.775	1.3602
0.8	1.3467
0.825	1.3333
0.85	1.3201
0.875	1.307
0.9	1.2941
0.925	1.2812
0.95	1.2684
0.975	1.2557
1	1.2432
1.025	1.2306
1.05	1.2182
1.075	1.2058
1.1	1.1936
1.125	1.1813
1.15	1.1691
1.175	1.157
1.2	1.1449
1.225	1.1329
1.25	1.1209
1.275	1.109
1.3	1.0971
1.325	1.0853
1.35	1.0735
1.375	1.0617
1.4	1.05
1.425	1.0383
1.45	1.0267
1.475	1.0151
1.5	1.0035
1.525	0.99202
1.55	0.98057
1.575	0.96913
1.6	0.95776
1.625	0.94641
1.65	0.93513
1.675	0.92387
1.7	0.91269
1.725	0.90152
1.75	0.89044
1.775	0.87937
1.8	0.86839
1.825	0.85743
1.85	0.84656
1.875	0.83571
1.9	0.82495
1.925	0.81422
1.95	0.80358
1.975	0.79298
2	0.78246
2.025	0.77198
2.05	0.76159
2.075	0.75125
2.1	0.741
2.125	0.7308
2.15	0.72069
2.175	0.71063
2.2	0.70067
2.225	0.69076
2.25	0.68095
2.275	0.6712
2.3	0.66155
2.325	0.65196
2.35	0.64246
2.375	0.63304
2.4	0.62371
2.425	0.61445
2.45	0.60529
2.475	0.59621
2.5	0.58722
2.525	0.57831
2.55	0.5695
2.575	0.56077
2.6	0.55214
2.625	0.54359
2.65	0.53514
2.675	0.52677
2.7	0.51851
2.725	0.51033
2.75	0.50225
2.775	0.49425
2.8	0.48636
2.825	0.47855
2.85	0.47085
2.875	0.46323
2.9	0.45571
2.925	0.44829
2.95	0.44096
2.975	0.43372
3	0.42658
3.025	0.41953
3.05	0.41258
3.075	0.40572
3.1	0.39896
3.125	0.39229
3.15	0.38571
3.175	0.37923
3.2	0.37283
3.225	0.36653
3.25	0.36033
3.275	0.35421
3.3	0.34818
3.325	0.34225
3.35	0.3364
3.375	0.33065
3.4	0.32498
3.425	0.3194
3.45	0.31391
3.475	0.30851
3.5	0.30319
3.525	0.29795
3.55	0.2928
3.575	0.28774
3.6	0.28275
3.625	0.27785
3.65	0.27303
3.675	0.2683
3.7	0.26364
3.725	0.25906
3.75	0.25455
3.775	0.25013
3.8	0.24578
3.825	0.24151
3.85	0.2373
3.875	0.23318
3.9	0.22912
3.925	0.22514
3.95	0.22123
3.975	0.21739
4	0.21361
4.025	0.20991
4.05	0.20626
4.075	0.20269
4.1	0.19918
4.125	0.19574
4.15	0.19235
4.175	0.18903
4.2	0.18577
4.225	0.18257
4.25	0.17942
4.275	0.17634
4.3	0.17331
4.325	0.17034
4.35	0.16742
4.375	0.16456
4.4	0.16175
4.425	0.159
4.45	0.15629
4.475	0.15364
4.5	0.15103
4.525	0.14848
4.55	0.14596
4.575	0.1435
4.6	0.14109
4.625	0.13872
4.65	0.13639
4.675	0.1341
4.7	0.13186
4.725	0.12966
4.75	0.1275
4.775	0.12539
4.8	0.12331
4.825	0.12127
4.85	0.11926
4.875	0.1173
4.9	0.11537
4.925	0.11347
4.95	0.11161
4.975	0.10979
5	0.108
5.025	0.10624
5.05	0.10451
5.075	0.10282
5.1	0.10115
5.125	0.099518
5.15	0.097912
5.175	0.096337
5.2	0.094788
5.225	0.093269
5.25	0.091774
5.275	0.090309
5.3	0.088867
5.325	0.087453
5.35	0.086062
5.375	0.084698
5.4	0.083355
5.425	0.082037
5.45	0.080741
5.475	0.079469
5.5	0.078217
5.525	0.076988
5.55	0.075779
5.575	0.074592
5.6	0.073423
5.625	0.072276
5.65	0.071147
5.675	0.070038
5.7	0.068946
5.725	0.067874
5.75	0.066819
5.775	0.065782
5.8	0.064762
5.825	0.063759
5.85	0.062771
5.875	0.061801
5.9	0.060846
5.925	0.059907
5.95	0.058982
5.975	0.058073
6	0.057178
6.025	0.056298
6.05	0.055432
6.075	0.05458
6.1	0.053741
6.125	0.052915
6.15	0.052102
6.175	0.051303
6.2	0.050516
6.225	0.049741
6.25	0.048978
6.275	0.048227
6.3	0.047488
6.325	0.04676
6.35	0.046044
6.375	0.045339
6.4	0.044644
6.425	0.04396
6.45	0.043287
6.475	0.042624
6.5	0.041971
6.525	0.041328
6.55	0.040695
6.575	0.040071
6.6	0.039457
6.625	0.038853
6.65	0.038257
6.675	0.037671
6.7	0.037093
6.725	0.036524
6.75	0.035964
6.775	0.035412
6.8	0.034868
6.825	0.034333
6.85	0.033806
6.875	0.033286
6.9	0.032775
6.925	0.032271
6.95	0.031775
6.975	0.031286
7	0.030804
7.025	0.03033
7.05	0.029863
7.075	0.029403
7.1	0.02895
7.125	0.028503
7.15	0.028064
7.175	0.027631
7.2	0.027204
7.225	0.026784
7.25	0.02637
7.275	0.025963
7.3	0.025561
7.325	0.025166
7.35	0.024777
7.375	0.024394
7.4	0.024016
7.425	0.023644
7.45	0.023278
7.475	0.022917
7.5	0.022562
7.525	0.022213
7.55	0.021868
7.575	0.021529
7.6	0.021195
7.625	0.020866
7.65	0.020542
7.675	0.020224
7.7	0.01991
7.725	0.019601
7.75	0.019296
7.775	0.018997
7.8	0.018702
7.825	0.018412
7.85	0.018126
7.875	0.017844
7.9	0.017567
7.925	0.017295
7.95	0.017026
7.975	0.016762
8	0.016502
8.025	0.016246
8.05	0.015994
8.075	0.015746
8.1	0.015502
8.125	0.015262
8.15	0.015025
8.175	0.014793
8.2	0.014564
8.225	0.014338
8.25	0.014117
8.275	0.013899
8.3	0.013684
8.325	0.013473
8.35	0.013265
8.375	0.013061
8.4	0.012859
8.425	0.012662
8.45	0.012467
8.475	0.012276
8.5	0.012087
8.525	0.011902
8.55	0.01172
8.575	0.01154
8.6	0.011364
8.625	0.011191
8.65	0.01102
8.675	0.010853
8.7	0.010688
8.725	0.010525
8.75	0.010366
8.775	0.010209
8.8	0.010055
8.825	0.0099036
8.85	0.0097546
8.875	0.0096083
8.9	0.0094643
8.925	0.009323
8.95	0.009184
8.975	0.0090475
9	0.0089133
9.025	0.0087816
9.05	0.0086521
9.075	0.0085251
9.1	0.0084003
9.125	0.0082778
9.15	0.0081576
9.175	0.0080397
9.2	0.007924
9.225	0.0078105
9.25	0.0076993
9.275	0.0075904
9.3	0.0074836
9.325	0.0073791
9.35	0.0072768
9.375	0.0071768
9.4	0.0070791
9.425	0.0069836
9.45	0.0068904
9.475	0.0067997
9.5	0.0067112
9.525	0.0066252
9.55	0.0065415
9.575	0.0064605
9.6	0.0063819
9.625	0.006306
9.65	0.0062326
9.675	0.0061622
9.7	0.0060944
9.725	0.0060297
9.75	0.0059679
9.775	0.0059094
9.8	0.0058538
9.825	0.0058019
9.85	0.0057532
9.875	0.0057084
9.9	0.0056671
9.925	0.0056299
9.95	0.0055965
9.975	0.0055677
10	0.0055429


==> immagini/simulazione4_Qf_NULLA/saveA.txt <==
-0.021495	-0.77759	-0.19218	0.91227
-0.32456	0.5605	-0.80709	0.15042
0.80011	-0.22052	-0.73605	-0.88044
-0.26151	-0.51662	0.8841	-0.53044


==> immagini/simulazione4_Qf_NULLA/saveB.txt <==
-0.29368	-0.66202	-0.098153
0.64239	0.29823	0.094018
-0.96919	0.46344	-0.40736
-0.91395	0.29549	0.48939


==> immagini/simulazione4_Qf_NULLA/simulazione1_u_tru1.txt <==
0	0.42393
0.025	0.40105
0.05	0.37906
0.075	0.35795
0.1	0.3377
0.125	0.31828
0.15	0.29967
0.175	0.28184
0.2	0.26478
0.225	0.24846
0.25	0.23286
0.275	0.21796
0.3	0.20374
0.325	0.19017
0.35	0.17724
0.375	0.16493
0.4	0.15321
0.425	0.14207
0.45	0.13149
0.475	0.12145
0.5	0.11193
0.525	0.10292
0.55	0.094386
0.575	0.086323
0.6	0.078712
0.625	0.071535
0.65	0.064776
0.675	0.05842
0.7	0.05245
0.725	0.046853
0.75	0.041612
0.775	0.036714
0.8	0.032144
0.825	0.027888
0.85	0.023934
0.875	0.020269
0.9	0.016878
0.925	0.013751
0.95	0.010875
0.975	0.0082385
1	0.0058301
1.025	0.0036388
1.05	0.001654
1.075	-0.00013477
1.1	-0.0017374
1.125	-0.0031637
1.15	-0.0044229
1.175	-0.0055243
1.2	-0.0064766
1.225	-0.0072882
1.25	-0.0079675
1.275	-0.0085222
1.3	-0.00896
1.325	-0.0092883
1.35	-0.0095141
1.375	-0.0096442
1.4	-0.0096852
1.425	-0.0096434
1.45	-0.0095247
1.475	-0.009335
1.5	-0.0090799
1.525	-0.0087646
1.55	-0.0083942
1.575	-0.0079736
1.6	-0.0075075
1.625	-0.0070003
1.65	-0.0064561
1.675	-0.0058791
1.7	-0.0052731
1.725	-0.0046417
1.75	-0.0039883
1.775	-0.0033163
1.8	-0.0026287
1.825	-0.0019285
1.85	-0.0012185
1.875	-0.00050126
1.9	0.00022077
1.925	0.00094525
1.95	0.00167
1.975	0.002393
2	0.0031124
2.025	0.0038263
2.05	0.0045331
2.075	0.0052314
2.1	0.0059196
2.125	0.0065965
2.15	0.0072609
2.175	0.0079116
2.2	0.0085477
2.225	0.0091683
2.25	0.0097725
2.275	0.01036
2.3	0.010929
2.325	0.01148
2.35	0.012012
2.375	0.012525
2.4	0.013019
2.425	0.013492
2.45	0.013946
2.475	0.014379
2.5	0.014791
2.525	0.015183
2.55	0.015555
2.575	0.015906
2.6	0.016236
2.625	0.016546
2.65	0.016836
2.675	0.017106
2.7	0.017356
2.725	0.017586
2.75	0.017797
2.775	0.017989
2.8	0.018162
2.825	0.018316
2.85	0.018453
2.875	0.018572
2.9	0.018673
2.925	0.018757
2.95	0.018825
2.975	0.018877
3	0.018913
3.025	0.018934
3.05	0.018941
3.075	0.018933
3.1	0.018911
3.125	0.018875
3.15	0.018827
3.175	0.018766
3.2	0.018694
3.225	0.01861
3.25	0.018514
3.275	0.018409
3.3	0.018293
3.325	0.018167
3.35	0.018033
3.375	0.01789
3.4	0.017738
3.425	0.017579
3.45	0.017412
3.475	0.017238
3.5	0.017058
3.525	0.016872
3.55	0.01668
3.575	0.016482
3.6	0.01628
3.625	0.016073
3.65	0.015863
3.675	0.015648
3.7	0.01543
3.725	0.015208
3.75	0.014984
3.775	0.014758
3.8	0.014529
3.825	0.014299
3.85	0.014067
3.875	0.013833
3.9	0.013599
3.925	0.013364
3.95	0.013129
3.975	0.012893
4	0.012658
4.025	0.012422
4.05	0.012188
4.075	0.011953
4.1	0.01172
4.125	0.011488
4.15	0.011257
4.175	0.011027
4.2	0.010799
4.225	0.010573
4.25	0.010349
4.275	0.010126
4.3	0.0099061
4.325	0.0096882
4.35	0.0094726
4.375	0.0092594
4.4	0.0090489
4.425	0.008841
4.45	0.0086358
4.475	0.0084335
4.5	0.008234
4.525	0.0080375
4.55	0.0078441
4.575	0.0076537
4.6	0.0074664
4.625	0.0072822
4.65	0.0071012
4.675	0.0069235
4.7	0.006749
4.725	0.0065777
4.75	0.0064097
4.775	0.006245
4.8	0.0060836
4.825	0.0059254
4.85	0.0057706
4.875	0.005619
4.9	0.0054707
4.925	0.0053256
4.95	0.0051838
4.975	0.0050452
5	0.0049098
5.025	0.0047776
5.05	0.0046485
5.075	0.0045225
5.1	0.0043997
5.125	0.0042798
5.15	0.004163
5.175	0.0040492
5.2	0.0039383
5.225	0.0038303
5.25	0.0037252
5.275	0.0036228
5.3	0.0035233
5.325	0.0034264
5.35	0.0033322
5.375	0.0032405
5.4	0.0031513
5.425	0.0030646
5.45	0.0029804
5.475	0.0028986
5.5	0.0028192
5.525	0.0027421
5.55	0.0026673
5.575	0.0025947
5.6	0.0025243
5.625	0.0024561
5.65	0.00239
5.675	0.0023259
5.7	0.0022638
5.725	0.0022036
5.75	0.0021454
5.775	0.0020889
5.8	0.0020343
5.825	0.0019814
5.85	0.0019302
5.875	0.0018806
5.9	0.0018325
5.925	0.001786
5.95	0.001741
5.975	0.0016974
6	0.0016552
6.025	0.0016143
6.05	0.0015747
6.075	0.0015363
6.1	0.0014991
6.125	0.001463
6.15	0.001428
6.175	0.0013941
6.2	0.0013612
6.225	0.0013293
6.25	0.0012983
6.275	0.0012681
6.3	0.0012388
6.325	0.0012104
6.35	0.0011827
6.375	0.0011558
6.4	0.0011297
6.425	0.0011043
6.45	0.0010796
6.475	0.0010556
6.5	0.0010322
6.525	0.0010095
6.55	0.00098739
6.575	0.00096585
6.6	0.00094485
6.625	0.00092438
6.65	0.0009044
6.675	0.00088489
6.7	0.00086582
6.725	0.00084717
6.75	0.00082892
6.775	0.00081103
6.8	0.00079348
6.825	0.00077626
6.85	0.00075934
6.875	0.00074269
6.9	0.00072629
6.925	0.00071014
6.95	0.00069419
6.975	0.00067846
7	0.00066294
7.025	0.00064762
7.05	0.00063249
7.075	0.00061756
7.1	0.00060282
7.125	0.00058826
7.15	0.00057387
7.175	0.00055965
7.2	0.00054559
7.225	0.00053167
7.25	0.0005179
7.275	0.00050427
7.3	0.00049076
7.325	0.00047736
7.35	0.00046408
7.375	0.00045089
7.4	0.0004378
7.425	0.00042479
7.45	0.00041186
7.475	0.00039899
7.5	0.00038619
7.525	0.00037348
7.55	0.00036084
7.575	0.00034829
7.6	0.00033583
7.625	0.00032345
7.65	0.00031116
7.675	0.00029897
7.7	0.00028687
7.725	0.00027486
7.75	0.00026294
7.775	0.00025113
7.8	0.00023941
7.825	0.00022779
7.85	0.00021627
7.875	0.00020485
7.9	0.00019353
7.925	0.00018231
7.95	0.00017119
7.975	0.0001602
8	0.00014934
8.025	0.00013861
8.05	0.00012801
8.075	0.00011755
8.1	0.00010723
8.125	9.705e-05
8.15	8.7023e-05
8.175	7.715e-05
8.2	6.7437e-05
8.225	5.789e-05
8.25	4.8517e-05
8.275	3.9323e-05
8.3	3.0318e-05
8.325	2.151e-05
8.35	1.2911e-05
8.375	4.5254e-06
8.4	-3.6443e-06
8.425	-1.1597e-05
8.45	-1.933e-05
8.475	-2.684e-05
8.5	-3.4124e-05
8.525	-4.1176e-05
8.55	-4.7991e-05
8.575	-5.456e-05
8.6	-6.0873e-05
8.625	-6.6919e-05
8.65	-7.2685e-05
8.675	-7.8165e-05
8.7	-8.3362e-05
8.725	-8.8275e-05
8.75	-9.2905e-05
8.775	-9.725e-05
8.8	-0.00010131
8.825	-0.00010508
8.85	-0.00010856
8.875	-0.00011174
8.9	-0.00011461
8.925	-0.00011716
8.95	-0.00011939
8.975	-0.0001213
9	-0.0001229
9.025	-0.0001242
9.05	-0.00012519
9.075	-0.00012587
9.1	-0.00012625
9.125	-0.00012631
9.15	-0.00012607
9.175	-0.00012552
9.2	-0.00012466
9.225	-0.0001235
9.25	-0.00012206
9.275	-0.00012034
9.3	-0.00011834
9.325	-0.00011607
9.35	-0.00011353
9.375	-0.00011073
9.4	-0.00010768
9.425	-0.00010439
9.45	-0.00010089
9.475	-9.7166e-05
9.5	-9.3242e-05
9.525	-8.9128e-05
9.55	-8.4839e-05
9.575	-8.039e-05
9.6	-7.5799e-05
9.625	-7.1085e-05
9.65	-6.6263e-05
9.675	-6.1354e-05
9.7	-5.6376e-05
9.725	-5.1349e-05
9.75	-4.6298e-05
9.775	-4.1243e-05
9.8	-3.6212e-05
9.825	-3.1229e-05
9.85	-2.6321e-05
9.875	-2.1514e-05
9.9	-1.6834e-05
9.925	-1.2311e-05
9.95	-7.9776e-06
9.975	-3.8631e-06
10	0


==> immagini/simulazione4_Qf_NULLA/simulazione1_u_tru2.txt <==
0	-0.361
0.025	-0.3493
0.05	-0.33798
0.075	-0.32704
0.1	-0.31648
0.125	-0.30628
0.15	-0.29644
0.175	-0.28696
0.2	-0.27783
0.225	-0.26903
0.25	-0.26057
0.275	-0.25243
0.3	-0.24461
0.325	-0.2371
0.35	-0.22989
0.375	-0.22298
0.4	-0.21635
0.425	-0.21
0.45	-0.20392
0.475	-0.1981
0.5	-0.19254
0.525	-0.18722
0.55	-0.18214
0.575	-0.17729
0.6	-0.17267
0.625	-0.16826
0.65	-0.16406
0.675	-0.16006
0.7	-0.15626
0.725	-0.15264
0.75	-0.1492
0.775	-0.14593
0.8	-0.14283
0.825	-0.13988
0.85	-0.13709
0.875	-0.13444
0.9	-0.13194
0.925	-0.12956
0.95	-0.12731
0.975	-0.12519
1	-0.12317
1.025	-0.12127
1.05	-0.11947
1.075	-0.11778
1.1	-0.11617
1.125	-0.11465
1.15	-0.11322
1.175	-0.11187
1.2	-0.11059
1.225	-0.10938
1.25	-0.10824
1.275	-0.10715
1.3	-0.10613
1.325	-0.10516
1.35	-0.10424
1.375	-0.10337
1.4	-0.10254
1.425	-0.10175
1.45	-0.101
1.475	-0.10028
1.5	-0.099597
1.525	-0.098939
1.55	-0.098307
1.575	-0.097698
1.6	-0.097111
1.625	-0.096542
1.65	-0.09599
1.675	-0.095452
1.7	-0.094927
1.725	-0.094413
1.75	-0.093908
1.775	-0.093411
1.8	-0.092919
1.825	-0.092433
1.85	-0.091949
1.875	-0.091468
1.9	-0.090988
1.925	-0.090508
1.95	-0.090027
1.975	-0.089543
2	-0.089057
2.025	-0.088567
2.05	-0.088073
2.075	-0.087574
2.1	-0.08707
2.125	-0.086559
2.15	-0.086042
2.175	-0.085518
2.2	-0.084987
2.225	-0.084449
2.25	-0.083903
2.275	-0.083348
2.3	-0.082786
2.325	-0.082216
2.35	-0.081637
2.375	-0.08105
2.4	-0.080455
2.425	-0.079851
2.45	-0.079239
2.475	-0.07862
2.5	-0.077992
2.525	-0.077356
2.55	-0.076712
2.575	-0.076061
2.6	-0.075402
2.625	-0.074737
2.65	-0.074064
2.675	-0.073385
2.7	-0.0727
2.725	-0.072008
2.75	-0.071311
2.775	-0.070608
2.8	-0.0699
2.825	-0.069187
2.85	-0.068469
2.875	-0.067747
2.9	-0.067022
2.925	-0.066293
2.95	-0.06556
2.975	-0.064825
3	-0.064088
3.025	-0.063348
3.05	-0.062606
3.075	-0.061863
3.1	-0.061119
3.125	-0.060374
3.15	-0.059628
3.175	-0.058882
3.2	-0.058137
3.225	-0.057392
3.25	-0.056648
3.275	-0.055905
3.3	-0.055163
3.325	-0.054424
3.35	-0.053686
3.375	-0.052951
3.4	-0.052218
3.425	-0.051488
3.45	-0.050761
3.475	-0.050038
3.5	-0.049319
3.525	-0.048603
3.55	-0.047891
3.575	-0.047184
3.6	-0.046481
3.625	-0.045783
3.65	-0.04509
3.675	-0.044403
3.7	-0.04372
3.725	-0.043043
3.75	-0.042372
3.775	-0.041707
3.8	-0.041047
3.825	-0.040394
3.85	-0.039747
3.875	-0.039106
3.9	-0.038472
3.925	-0.037844
3.95	-0.037224
3.975	-0.03661
4	-0.036003
4.025	-0.035402
4.05	-0.034809
4.075	-0.034224
4.1	-0.033645
4.125	-0.033073
4.15	-0.032509
4.175	-0.031952
4.2	-0.031403
4.225	-0.030861
4.25	-0.030326
4.275	-0.029799
4.3	-0.029279
4.325	-0.028767
4.35	-0.028262
4.375	-0.027764
4.4	-0.027274
4.425	-0.026792
4.45	-0.026316
4.475	-0.025849
4.5	-0.025388
4.525	-0.024935
4.55	-0.024489
4.575	-0.02405
4.6	-0.023618
4.625	-0.023193
4.65	-0.022776
4.675	-0.022365
4.7	-0.021962
4.725	-0.021565
4.75	-0.021175
4.775	-0.020792
4.8	-0.020416
4.825	-0.020046
4.85	-0.019682
4.875	-0.019326
4.9	-0.018975
4.925	-0.018631
4.95	-0.018294
4.975	-0.017962
5	-0.017636
5.025	-0.017317
5.05	-0.017003
5.075	-0.016696
5.1	-0.016394
5.125	-0.016097
5.15	-0.015807
5.175	-0.015522
5.2	-0.015242
5.225	-0.014968
5.25	-0.014699
5.275	-0.014435
5.3	-0.014176
5.325	-0.013922
5.35	-0.013673
5.375	-0.013429
5.4	-0.01319
5.425	-0.012955
5.45	-0.012725
5.475	-0.012499
5.5	-0.012278
5.525	-0.012061
5.55	-0.011849
5.575	-0.01164
5.6	-0.011436
5.625	-0.011235
5.65	-0.011039
5.675	-0.010846
5.7	-0.010657
5.725	-0.010472
5.75	-0.01029
5.775	-0.010112
5.8	-0.0099371
5.825	-0.0097658
5.85	-0.0095977
5.875	-0.009433
5.9	-0.0092713
5.925	-0.0091128
5.95	-0.0089574
5.975	-0.0088048
6	-0.0086552
6.025	-0.0085084
6.05	-0.0083644
6.075	-0.0082231
6.1	-0.0080845
6.125	-0.0079484
6.15	-0.0078149
6.175	-0.0076838
6.2	-0.0075552
6.225	-0.0074289
6.25	-0.0073049
6.275	-0.0071832
6.3	-0.0070637
6.325	-0.0069463
6.35	-0.006831
6.375	-0.0067178
6.4	-0.0066066
6.425	-0.0064973
6.45	-0.0063899
6.475	-0.0062844
6.5	-0.0061808
6.525	-0.0060789
6.55	-0.0059787
6.575	-0.0058802
6.6	-0.0057834
6.625	-0.0056882
6.65	-0.0055946
6.675	-0.0055025
6.7	-0.0054119
6.725	-0.0053228
6.75	-0.0052352
6.775	-0.005149
6.8	-0.0050641
6.825	-0.0049807
6.85	-0.0048985
6.875	-0.0048176
6.9	-0.004738
6.925	-0.0046597
6.95	-0.0045826
6.975	-0.0045066
7	-0.0044319
7.025	-0.0043583
7.05	-0.0042858
7.075	-0.0042143
7.1	-0.004144
7.125	-0.0040747
7.15	-0.0040064
7.175	-0.0039391
7.2	-0.0038728
7.225	-0.0038075
7.25	-0.0037431
7.275	-0.0036797
7.3	-0.0036172
7.325	-0.0035555
7.35	-0.0034948
7.375	-0.0034349
7.4	-0.0033759
7.425	-0.0033177
7.45	-0.0032604
7.475	-0.0032039
7.5	-0.0031482
7.525	-0.0030933
7.55	-0.0030392
7.575	-0.0029859
7.6	-0.0029333
7.625	-0.0028815
7.65	-0.0028304
7.675	-0.0027801
7.7	-0.0027304
7.725	-0.0026814
7.75	-0.0026332
7.775	-0.0025856
7.8	-0.0025387
7.825	-0.0024925
7.85	-0.002447
7.875	-0.0024021
7.9	-0.0023579
7.925	-0.0023143
7.95	-0.0022714
7.975	-0.0022291
8	-0.0021874
8.025	-0.0021464
8.05	-0.0021059
8.075	-0.0020661
8.1	-0.0020269
8.125	-0.0019883
8.15	-0.0019502
8.175	-0.0019127
8.2	-0.0018759
8.225	-0.0018395
8.25	-0.0018038
8.275	-0.0017686
8.3	-0.0017339
8.325	-0.0016998
8.35	-0.0016663
8.375	-0.0016333
8.4	-0.0016008
8.425	-0.0015688
8.45	-0.0015374
8.475	-0.0015064
8.5	-0.001476
8.525	-0.001446
8.55	-0.0014166
8.575	-0.0013876
8.6	-0.0013591
8.625	-0.001331
8.65	-0.0013034
8.675	-0.0012762
8.7	-0.0012495
8.725	-0.0012232
8.75	-0.0011973
8.775	-0.0011718
8.8	-0.0011467
8.825	-0.001122
8.85	-0.0010977
8.875	-0.0010737
8.9	-0.00105
8.925	-0.0010267
8.95	-0.0010037
8.975	-0.00098097
9	-0.00095854
9.025	-0.00093638
9.05	-0.00091446
9.075	-0.00089278
9.1	-0.00087131
9.125	-0.00085002
9.15	-0.00082891
9.175	-0.00080795
9.2	-0.00078712
9.225	-0.0007664
9.25	-0.00074575
9.275	-0.00072517
9.3	-0.00070461
9.325	-0.00068406
9.35	-0.00066348
9.375	-0.00064284
9.4	-0.00062213
9.425	-0.0006013
9.45	-0.00058032
9.475	-0.00055916
9.5	-0.00053778
9.525	-0.00051616
9.55	-0.00049424
9.575	-0.000472
9.6	-0.00044939
9.625	-0.00042637
9.65	-0.00040289
9.675	-0.00037893
9.7	-0.00035442
9.725	-0.00032933
9.75	-0.00030361
9.775	-0.0002772
9.8	-0.00025006
9.825	-0.00022213
9.85	-0.00019337
9.875	-0.00016371
9.9	-0.0001331
9.925	-0.00010148
9.95	-6.8803e-05
9.975	-3.4995e-05
10	0


==> immagini/simulazione4_Qf_NULLA/simulazione1_u_tru3.txt <==
0	-0.53418
0.025	-0.52709
0.05	-0.51981
0.075	-0.51235
0.1	-0.50473
0.125	-0.49697
0.15	-0.48909
0.175	-0.48109
0.2	-0.47301
0.225	-0.46485
0.25	-0.45662
0.275	-0.44835
0.3	-0.44003
0.325	-0.43169
0.35	-0.42334
0.375	-0.41498
0.4	-0.40663
0.425	-0.3983
0.45	-0.39
0.475	-0.38173
0.5	-0.37351
0.525	-0.36534
0.55	-0.35723
0.575	-0.34918
0.6	-0.34121
0.625	-0.33332
0.65	-0.32551
0.675	-0.31779
0.7	-0.31017
0.725	-0.30265
0.75	-0.29523
0.775	-0.28791
0.8	-0.28071
0.825	-0.27362
0.85	-0.26665
0.875	-0.25979
0.9	-0.25306
0.925	-0.24645
0.95	-0.23996
0.975	-0.2336
1	-0.22736
1.025	-0.22126
1.05	-0.21528
1.075	-0.20943
1.1	-0.20371
1.125	-0.19812
1.15	-0.19266
1.175	-0.18732
1.2	-0.18212
1.225	-0.17704
1.25	-0.17209
1.275	-0.16727
1.3	-0.16257
1.325	-0.15799
1.35	-0.15354
1.375	-0.14921
1.4	-0.14499
1.425	-0.1409
1.45	-0.13692
1.475	-0.13306
1.5	-0.12931
1.525	-0.12568
1.55	-0.12215
1.575	-0.11873
1.6	-0.11542
1.625	-0.11221
1.65	-0.1091
1.675	-0.10609
1.7	-0.10318
1.725	-0.10036
1.75	-0.097639
1.775	-0.095007
1.8	-0.092465
1.825	-0.090009
1.85	-0.087638
1.875	-0.085349
1.9	-0.083141
1.925	-0.08101
1.95	-0.078956
1.975	-0.076976
2	-0.075067
2.025	-0.073229
2.05	-0.071457
2.075	-0.069752
2.1	-0.068109
2.125	-0.066529
2.15	-0.065007
2.175	-0.063544
2.2	-0.062136
2.225	-0.060782
2.25	-0.059479
2.275	-0.058227
2.3	-0.057023
2.325	-0.055865
2.35	-0.054753
2.375	-0.053683
2.4	-0.052655
2.425	-0.051666
2.45	-0.050716
2.475	-0.049803
2.5	-0.048925
2.525	-0.04808
2.55	-0.047268
2.575	-0.046487
2.6	-0.045735
2.625	-0.045012
2.65	-0.044316
2.675	-0.043645
2.7	-0.043
2.725	-0.042377
2.75	-0.041777
2.775	-0.041198
2.8	-0.040639
2.825	-0.040099
2.85	-0.039578
2.875	-0.039074
2.9	-0.038586
2.925	-0.038113
2.95	-0.037655
2.975	-0.037211
3	-0.03678
3.025	-0.036361
3.05	-0.035954
3.075	-0.035558
3.1	-0.035171
3.125	-0.034795
3.15	-0.034427
3.175	-0.034068
3.2	-0.033717
3.225	-0.033373
3.25	-0.033036
3.275	-0.032705
3.3	-0.03238
3.325	-0.032061
3.35	-0.031747
3.375	-0.031438
3.4	-0.031133
3.425	-0.030832
3.45	-0.030535
3.475	-0.030242
3.5	-0.029952
3.525	-0.029664
3.55	-0.029379
3.575	-0.029097
3.6	-0.028817
3.625	-0.028539
3.65	-0.028263
3.675	-0.027988
3.7	-0.027716
3.725	-0.027444
3.75	-0.027174
3.775	-0.026905
3.8	-0.026637
3.825	-0.02637
3.85	-0.026104
3.875	-0.025839
3.9	-0.025574
3.925	-0.02531
3.95	-0.025047
3.975	-0.024785
4	-0.024523
4.025	-0.024261
4.05	-0.024
4.075	-0.02374
4.1	-0.02348
4.125	-0.023221
4.15	-0.022962
4.175	-0.022704
4.2	-0.022447
4.225	-0.02219
4.25	-0.021933
4.275	-0.021677
4.3	-0.021422
4.325	-0.021168
4.35	-0.020914
4.375	-0.020661
4.4	-0.020409
4.425	-0.020158
4.45	-0.019908
4.475	-0.019658
4.5	-0.01941
4.525	-0.019162
4.55	-0.018916
4.575	-0.01867
4.6	-0.018426
4.625	-0.018183
4.65	-0.017941
4.675	-0.0177
4.7	-0.017461
4.725	-0.017223
4.75	-0.016986
4.775	-0.016751
4.8	-0.016517
4.825	-0.016285
4.85	-0.016054
4.875	-0.015825
4.9	-0.015597
4.925	-0.015371
4.95	-0.015147
4.975	-0.014925
5	-0.014704
5.025	-0.014486
5.05	-0.014269
5.075	-0.014054
5.1	-0.013841
5.125	-0.013629
5.15	-0.01342
5.175	-0.013213
5.2	-0.013008
5.225	-0.012805
5.25	-0.012604
5.275	-0.012405
5.3	-0.012208
5.325	-0.012014
5.35	-0.011822
5.375	-0.011631
5.4	-0.011443
5.425	-0.011257
5.45	-0.011074
5.475	-0.010892
5.5	-0.010713
5.525	-0.010536
5.55	-0.010361
5.575	-0.010188
5.6	-0.010018
5.625	-0.0098498
5.65	-0.0096838
5.675	-0.0095201
5.7	-0.0093585
5.725	-0.0091991
5.75	-0.0090419
5.775	-0.0088869
5.8	-0.0087341
5.825	-0.0085834
5.85	-0.0084349
5.875	-0.0082886
5.9	-0.0081444
5.925	-0.0080023
5.95	-0.0078624
5.975	-0.0077245
6	-0.0075888
6.025	-0.0074551
6.05	-0.0073235
6.075	-0.0071939
6.1	-0.0070664
6.125	-0.0069408
6.15	-0.0068173
6.175	-0.0066958
6.2	-0.0065762
6.225	-0.0064585
6.25	-0.0063428
6.275	-0.0062289
6.3	-0.0061169
6.325	-0.0060068
6.35	-0.0058984
6.375	-0.0057919
6.4	-0.0056871
6.425	-0.005584
6.45	-0.0054827
6.475	-0.0053831
6.5	-0.0052851
6.525	-0.0051888
6.55	-0.0050942
6.575	-0.0050011
6.6	-0.0049096
6.625	-0.0048196
6.65	-0.0047312
6.675	-0.0046442
6.7	-0.0045588
6.725	-0.0044748
6.75	-0.0043922
6.775	-0.004311
6.8	-0.0042312
6.825	-0.0041527
6.85	-0.0040756
6.875	-0.0039997
6.9	-0.0039252
6.925	-0.0038519
6.95	-0.0037798
6.975	-0.003709
7	-0.0036393
7.025	-0.0035707
7.05	-0.0035033
7.075	-0.003437
7.1	-0.0033718
7.125	-0.0033077
7.15	-0.0032446
7.175	-0.0031825
7.2	-0.0031215
7.225	-0.0030614
7.25	-0.0030023
7.275	-0.0029441
7.3	-0.0028868
7.325	-0.0028304
7.35	-0.0027749
7.375	-0.0027203
7.4	-0.0026665
7.425	-0.0026136
7.45	-0.0025614
7.475	-0.00251
7.5	-0.0024594
7.525	-0.0024095
7.55	-0.0023604
7.575	-0.002312
7.6	-0.0022643
7.625	-0.0022172
7.65	-0.0021709
7.675	-0.0021251
7.7	-0.0020801
7.725	-0.0020357
7.75	-0.0019918
7.775	-0.0019486
7.8	-0.001906
7.825	-0.001864
7.85	-0.0018225
7.875	-0.0017816
7.9	-0.0017412
7.925	-0.0017014
7.95	-0.001662
7.975	-0.0016232
8	-0.0015849
8.025	-0.0015471
8.05	-0.0015097
8.075	-0.0014729
8.1	-0.0014365
8.125	-0.0014006
8.15	-0.0013651
8.175	-0.0013301
8.2	-0.0012956
8.225	-0.0012614
8.25	-0.0012278
8.275	-0.0011945
8.3	-0.0011617
8.325	-0.0011293
8.35	-0.0010973
8.375	-0.0010657
8.4	-0.0010346
8.425	-0.0010038
8.45	-0.00097351
8.475	-0.00094358
8.5	-0.00091407
8.525	-0.00088497
8.55	-0.00085628
8.575	-0.000828
8.6	-0.00080012
8.625	-0.00077266
8.65	-0.0007456
8.675	-0.00071896
8.7	-0.00069273
8.725	-0.00066692
8.75	-0.00064153
8.775	-0.00061656
8.8	-0.00059202
8.825	-0.00056791
8.85	-0.00054423
8.875	-0.00052099
8.9	-0.00049818
8.925	-0.00047583
8.95	-0.00045392
8.975	-0.00043247
9	-0.00041147
9.025	-0.00039095
9.05	-0.00037089
9.075	-0.00035131
9.1	-0.00033221
9.125	-0.00031359
9.15	-0.00029547
9.175	-0.00027784
9.2	-0.00026072
9.225	-0.00024411
9.25	-0.00022801
9.275	-0.00021243
9.3	-0.00019738
9.325	-0.00018285
9.35	-0.00016886
9.375	-0.00015541
9.4	-0.00014251
9.425	-0.00013015
9.45	-0.00011835
9.475	-0.0001071
9.5	-9.6414e-05
9.525	-8.6288e-05
9.55	-7.6728e-05
9.575	-6.7735e-05
9.6	-5.931e-05
9.625	-5.1453e-05
9.65	-4.4164e-05
9.675	-3.7444e-05
9.7	-3.129e-05
9.725	-2.5703e-05
9.75	-2.0679e-05
9.775	-1.6211e-05
9.8	-1.2296e-05
9.825	-8.9293e-06
9.85	-6.1037e-06
9.875	-3.812e-06
9.9	-2.0451e-06
9.925	-7.924e-07
9.95	-4.2632e-08
9.975	2.168e-07
10	0


==> immagini/simulazione4_Qf_NULLA/simulazione1_u_unc1.txt <==
0	0.86418
0.025	0.86418
0.05	0.77637
0.075	0.77637
0.1	-0.10693
0.125	-0.10693
0.15	-0.11855
0.175	-0.11855
0.2	0.28942
0.225	0.28942
0.25	0.23238
0.275	0.23238
0.3	0.28599
0.325	0.28599
0.35	0.22538
0.375	0.22538
0.4	0.019139
0.425	0.019139
0.45	-0.0045393
0.475	-0.0045393
0.5	-0.085268
0.525	-0.085268
0.55	-0.087069
0.575	-0.087069
0.6	-0.090048
0.625	-0.090048
0.65	-0.090259
0.675	-0.090259
0.7	-0.090278
0.725	-0.090278
0.75	-0.089632
0.775	-0.089632
0.8	-0.088626
0.825	-0.088626
0.85	-0.087279
0.875	-0.087279
0.9	-0.085635
0.925	-0.085635
0.95	-0.083686
0.975	-0.083686
1	-0.081599
1.025	-0.081599
1.05	-0.079137
1.075	-0.079137
1.1	-0.076666
1.125	-0.076666
1.15	-0.073786
1.175	-0.073786
1.2	-0.070935
1.225	-0.070935
1.25	-0.067746
1.275	-0.067746
1.3	-0.064582
1.325	-0.064582
1.35	-0.061192
1.375	-0.061192
1.4	-0.057827
1.425	-0.057827
1.45	-0.054336
1.475	-0.054336
1.5	-0.050878
1.525	-0.050878
1.55	-0.047371
1.575	-0.047371
1.6	-0.043914
1.625	-0.043914
1.65	-0.040461
1.675	-0.040461
1.7	-0.037078
1.725	-0.037078
1.75	-0.03374
1.775	-0.03374
1.8	-0.030489
1.825	-0.030489
1.85	-0.027312
1.875	-0.027312
1.9	-0.024239
1.925	-0.024239
1.95	-0.021261
1.975	-0.021261
2	-0.018399
2.025	-0.018399
2.05	-0.015647
2.075	-0.015647
2.1	-0.01302
2.125	-0.01302
2.15	-0.010513
2.175	-0.010513
2.2	-0.0081347
2.225	-0.0081347
2.25	-0.0058831
2.275	-0.0058831
2.3	-0.0037619
2.325	-0.0037619
2.35	-0.0017691
2.375	-0.0017691
2.4	9.4054e-05
2.425	9.4054e-05
2.45	0.0018301
2.475	0.0018301
2.5	0.0034398
2.525	0.0034398
2.55	0.004926
2.575	0.004926
2.6	0.006291
2.625	0.006291
2.65	0.0075382
2.675	0.0075382
2.7	0.0086709
2.725	0.0086709
2.75	0.0096929
2.775	0.0096929
2.8	0.010608
2.825	0.010608
2.85	0.011421
2.875	0.011421
2.9	0.012136
2.925	0.012136
2.95	0.012757
2.975	0.012757
3	0.01329
3.025	0.01329
3.05	0.013738
3.075	0.013738
3.1	0.014106
3.125	0.014106
3.15	0.0144
3.175	0.0144
3.2	0.014624
3.225	0.014624
3.25	0.014782
3.275	0.014782
3.3	0.01488
3.325	0.01488
3.35	0.014921
3.375	0.014921
3.4	0.01491
3.425	0.01491
3.45	0.014851
3.475	0.014851
3.5	0.014749
3.525	0.014749
3.55	0.014607
3.575	0.014607
3.6	0.014429
3.625	0.014429
3.65	0.014219
3.675	0.014219
3.7	0.013981
3.725	0.013981
3.75	0.013717
3.775	0.013717
3.8	0.013431
3.825	0.013431
3.85	0.013126
3.875	0.013126
3.9	0.012805
3.925	0.012805
3.95	0.012471
3.975	0.012471
4	0.012125
4.025	0.012125
4.05	0.011771
4.075	0.011771
4.1	0.01141
4.125	0.01141
4.15	0.011045
4.175	0.011045
4.2	0.010677
4.225	0.010677
4.25	0.010308
4.275	0.010308
4.3	0.0099397
4.325	0.0099397
4.35	0.0095733
4.375	0.0095733
4.4	0.0092101
4.425	0.0092101
4.45	0.0088513
4.475	0.0088513
4.5	0.0084979
4.525	0.0084979
4.55	0.0081507
4.575	0.0081507
4.6	0.0078107
4.625	0.0078107
4.65	0.0074783
4.675	0.0074783
4.7	0.0071544
4.725	0.0071544
4.75	0.0068392
4.775	0.0068392
4.8	0.0065333
4.825	0.0065333
4.85	0.0062369
4.875	0.0062369
4.9	0.0059502
4.925	0.0059502
4.95	0.0056736
4.975	0.0056736
5	0.005407
5.025	0.005407
5.05	0.0051505
5.075	0.0051505
5.1	0.0049041
5.125	0.0049041
5.15	0.0046678
5.175	0.0046678
5.2	0.0044415
5.225	0.0044415
5.25	0.004225
5.275	0.004225
5.3	0.0040182
5.325	0.0040182
5.35	0.0038209
5.375	0.0038209
5.4	0.0036329
5.425	0.0036329
5.45	0.0034539
5.475	0.0034539
5.5	0.0032837
5.525	0.0032837
5.55	0.0031219
5.575	0.0031219
5.6	0.0029683
5.625	0.0029683
5.65	0.0028226
5.675	0.0028226
5.7	0.0026845
5.725	0.0026845
5.75	0.0025537
5.775	0.0025537
5.8	0.0024298
5.825	0.0024298
5.85	0.0023125
5.875	0.0023125
5.9	0.0022015
5.925	0.0022015
5.95	0.0020965
5.975	0.0020965
6	0.0019972
6.025	0.0019972
6.05	0.0019032
6.075	0.0019032
6.1	0.0018143
6.125	0.0018143
6.15	0.0017301
6.175	0.0017301
6.2	0.0016504
6.225	0.0016504
6.25	0.0015749
6.275	0.0015749
6.3	0.0015034
6.325	0.0015034
6.35	0.0014355
6.375	0.0014355
6.4	0.001371
6.425	0.001371
6.45	0.0013097
6.475	0.0013097
6.5	0.0012513
6.525	0.0012513
6.55	0.0011956
6.575	0.0011956
6.6	0.0011425
6.625	0.0011425
6.65	0.0010917
6.675	0.0010917
6.7	0.001043
6.725	0.001043
6.75	0.00099633
6.775	0.00099633
6.8	0.00095144
6.825	0.00095144
6.85	0.0009082
6.875	0.0009082
6.9	0.00086648
6.925	0.00086648
6.95	0.00082615
6.975	0.00082615
7	0.00078709
7.025	0.00078709
7.05	0.00074919
7.075	0.00074919
7.1	0.00071236
7.125	0.00071236
7.15	0.00067649
7.175	0.00067649
7.2	0.00064153
7.225	0.00064153
7.25	0.00060739
7.275	0.00060739
7.3	0.00057401
7.325	0.00057401
7.35	0.00054134
7.375	0.00054134
7.4	0.00050935
7.425	0.00050935
7.45	0.00047798
7.475	0.00047798
7.5	0.00044721
7.525	0.00044721
7.55	0.00041702
7.575	0.00041702
7.6	0.0003874
7.625	0.0003874
7.65	0.00035834
7.675	0.00035834
7.7	0.00032983
7.725	0.00032983
7.75	0.00030187
7.775	0.00030187
7.8	0.00027448
7.825	0.00027448
7.85	0.00024767
7.875	0.00024767
7.9	0.00022147
7.925	0.00022147
7.95	0.00019588
7.975	0.00019588
8	0.00017095
8.025	0.00017095
8.05	0.0001467
8.075	0.0001467
8.1	0.00012316
8.125	0.00012316
8.15	0.00010038
8.175	0.00010038
8.2	7.8395e-05
8.225	7.8395e-05
8.25	5.7245e-05
8.275	5.7245e-05
8.3	3.6975e-05
8.325	3.6975e-05
8.35	1.763e-05
8.375	1.763e-05
8.4	-7.4343e-07
8.425	-7.4343e-07
8.45	-1.8102e-05
8.475	-1.8102e-05
8.5	-3.4397e-05
8.525	-3.4397e-05
8.55	-4.9587e-05
8.575	-4.9587e-05
8.6	-6.3627e-05
8.625	-6.3627e-05
8.65	-7.6477e-05
8.675	-7.6477e-05
8.7	-8.81e-05
8.725	-8.81e-05
8.75	-9.8458e-05
8.775	-9.8458e-05
8.8	-0.00010752
8.825	-0.00010752
8.85	-0.00011527
8.875	-0.00011527
8.9	-0.00012168
8.925	-0.00012168
8.95	-0.00012673
8.975	-0.00012673
9	-0.00013042
9.025	-0.00013042
9.05	-0.00013275
9.075	-0.00013275
9.1	-0.00013372
9.125	-0.00013372
9.15	-0.00013337
9.175	-0.00013337
9.2	-0.00013171
9.225	-0.00013171
9.25	-0.00012878
9.275	-0.00012878
9.3	-0.00012464
9.325	-0.00012464
9.35	-0.00011934
9.375	-0.00011934
9.4	-0.00011297
9.425	-0.00011297
9.45	-0.0001056
9.475	-0.0001056
9.5	-9.7356e-05
9.525	-9.7356e-05
9.55	-8.8342e-05
9.575	-8.8342e-05
9.6	-7.8695e-05
9.625	-7.8695e-05
9.65	-6.8563e-05
9.675	-6.8563e-05
9.7	-5.8111e-05
9.725	-5.8111e-05
9.75	-4.7521e-05
9.775	-4.7521e-05
9.8	-3.6991e-05
9.825	-3.6991e-05
9.85	-2.6735e-05
9.875	-2.6735e-05
9.9	-1.6984e-05
9.925	-1.6984e-05
9.95	-7.9852e-06
9.975	-7.9852e-06
10	0


==> immagini/simulazione4_Qf_NULLA/simulazione1_u_unc2.txt <==
0	-0.24254
0.025	-0.24254
0.05	-0.20159
0.075	-0.20159
0.1	0.2104
0.125	0.2104
0.15	0.21111
0.175	0.21111
0.2	0.17598
0.225	0.17598
0.25	0.17672
0.275	0.17672
0.3	0.035473
0.325	0.035473
0.35	0.036233
0.375	0.036233
0.4	-0.2375
0.425	-0.2375
0.45	-0.22571
0.475	-0.22571
0.5	-0.33594
0.525	-0.33594
0.55	-0.3166
0.575	-0.3166
0.6	-0.302
0.625	-0.302
0.65	-0.28506
0.675	-0.28506
0.7	-0.26973
0.725	-0.26973
0.75	-0.25523
0.775	-0.25523
0.8	-0.24187
0.825	-0.24187
0.85	-0.22953
0.875	-0.22953
0.9	-0.21817
0.925	-0.21817
0.95	-0.20771
0.975	-0.20771
1	-0.19815
1.025	-0.19815
1.05	-0.1893
1.075	-0.1893
1.1	-0.18127
1.125	-0.18127
1.15	-0.17379
1.175	-0.17379
1.2	-0.16701
1.225	-0.16701
1.25	-0.16067
1.275	-0.16067
1.3	-0.15492
1.325	-0.15492
1.35	-0.14954
1.375	-0.14954
1.4	-0.14463
1.425	-0.14463
1.45	-0.14005
1.475	-0.14005
1.5	-0.13584
1.525	-0.13584
1.55	-0.13191
1.575	-0.13191
1.6	-0.12828
1.625	-0.12828
1.65	-0.12488
1.675	-0.12488
1.7	-0.12171
1.725	-0.12171
1.75	-0.11873
1.775	-0.11873
1.8	-0.11593
1.825	-0.11593
1.85	-0.11328
1.875	-0.11328
1.9	-0.11078
1.925	-0.11078
1.95	-0.10838
1.975	-0.10838
2	-0.1061
2.025	-0.1061
2.05	-0.1039
2.075	-0.1039
2.1	-0.10178
2.125	-0.10178
2.15	-0.099726
2.175	-0.099726
2.2	-0.097731
2.225	-0.097731
2.25	-0.095784
2.275	-0.095784
2.3	-0.093879
2.325	-0.093879
2.35	-0.092008
2.375	-0.092008
2.4	-0.090167
2.425	-0.090167
2.45	-0.08835
2.475	-0.08835
2.5	-0.086554
2.525	-0.086554
2.55	-0.084775
2.575	-0.084775
2.6	-0.083011
2.625	-0.083011
2.65	-0.08126
2.675	-0.08126
2.7	-0.079519
2.725	-0.079519
2.75	-0.077789
2.775	-0.077789
2.8	-0.076068
2.825	-0.076068
2.85	-0.074356
2.875	-0.074356
2.9	-0.072654
2.925	-0.072654
2.95	-0.07096
2.975	-0.07096
3	-0.069276
3.025	-0.069276
3.05	-0.067602
3.075	-0.067602
3.1	-0.065939
3.125	-0.065939
3.15	-0.064288
3.175	-0.064288
3.2	-0.062651
3.225	-0.062651
3.25	-0.061027
3.275	-0.061027
3.3	-0.059418
3.325	-0.059418
3.35	-0.057826
3.375	-0.057826
3.4	-0.056252
3.425	-0.056252
3.45	-0.054696
3.475	-0.054696
3.5	-0.05316
3.525	-0.05316
3.55	-0.051645
3.575	-0.051645
3.6	-0.050152
3.625	-0.050152
3.65	-0.048682
3.675	-0.048682
3.7	-0.047236
3.725	-0.047236
3.75	-0.045816
3.775	-0.045816
3.8	-0.044421
3.825	-0.044421
3.85	-0.043052
3.875	-0.043052
3.9	-0.041711
3.925	-0.041711
3.95	-0.040398
3.975	-0.040398
4	-0.039113
4.025	-0.039113
4.05	-0.037857
4.075	-0.037857
4.1	-0.03663
4.125	-0.03663
4.15	-0.035433
4.175	-0.035433
4.2	-0.034265
4.225	-0.034265
4.25	-0.033127
4.275	-0.033127
4.3	-0.032019
4.325	-0.032019
4.35	-0.030942
4.375	-0.030942
4.4	-0.029894
4.425	-0.029894
4.45	-0.028875
4.475	-0.028875
4.5	-0.027887
4.525	-0.027887
4.55	-0.026927
4.575	-0.026927
4.6	-0.025997
4.625	-0.025997
4.65	-0.025096
4.675	-0.025096
4.7	-0.024222
4.725	-0.024222
4.75	-0.023377
4.775	-0.023377
4.8	-0.022559
4.825	-0.022559
4.85	-0.021768
4.875	-0.021768
4.9	-0.021003
4.925	-0.021003
4.95	-0.020265
4.975	-0.020265
5	-0.019551
5.025	-0.019551
5.05	-0.018863
5.075	-0.018863
5.1	-0.018198
5.125	-0.018198
5.15	-0.017557
5.175	-0.017557
5.2	-0.016939
5.225	-0.016939
5.25	-0.016342
5.275	-0.016342
5.3	-0.015768
5.325	-0.015768
5.35	-0.015214
5.375	-0.015214
5.4	-0.014681
5.425	-0.014681
5.45	-0.014167
5.475	-0.014167
5.5	-0.013672
5.525	-0.013672
5.55	-0.013195
5.575	-0.013195
5.6	-0.012736
5.625	-0.012736
5.65	-0.012294
5.675	-0.012294
5.7	-0.011869
5.725	-0.011869
5.75	-0.011459
5.775	-0.011459
5.8	-0.011065
5.825	-0.011065
5.85	-0.010685
5.875	-0.010685
5.9	-0.010319
5.925	-0.010319
5.95	-0.0099666
5.975	-0.0099666
6	-0.0096273
6.025	-0.0096273
6.05	-0.0093004
6.075	-0.0093004
6.1	-0.0089854
6.125	-0.0089854
6.15	-0.0086819
6.175	-0.0086819
6.2	-0.0083893
6.225	-0.0083893
6.25	-0.0081072
6.275	-0.0081072
6.3	-0.0078351
6.325	-0.0078351
6.35	-0.0075727
6.375	-0.0075727
6.4	-0.0073195
6.425	-0.0073195
6.45	-0.0070751
6.475	-0.0070751
6.5	-0.0068391
6.525	-0.0068391
6.55	-0.0066112
6.575	-0.0066112
6.6	-0.0063911
6.625	-0.0063911
6.65	-0.0061783
6.675	-0.0061783
6.7	-0.0059726
6.725	-0.0059726
6.75	-0.0057737
6.775	-0.0057737
6.8	-0.0055813
6.825	-0.0055813
6.85	-0.005395
6.875	-0.005395
6.9	-0.0052148
6.925	-0.0052148
6.95	-0.0050403
6.975	-0.0050403
7	-0.0048712
7.025	-0.0048712
7.05	-0.0047074
7.075	-0.0047074
7.1	-0.0045487
7.125	-0.0045487
7.15	-0.0043948
7.175	-0.0043948
7.2	-0.0042456
7.225	-0.0042456
7.25	-0.0041009
7.275	-0.0041009
7.3	-0.0039605
7.325	-0.0039605
7.35	-0.0038243
7.375	-0.0038243
7.4	-0.0036922
7.425	-0.0036922
7.45	-0.003564
7.475	-0.003564
7.5	-0.0034395
7.525	-0.0034395
7.55	-0.0033187
7.575	-0.0033187
7.6	-0.0032015
7.625	-0.0032015
7.65	-0.0030877
7.675	-0.0030877
7.7	-0.0029772
7.725	-0.0029772
7.75	-0.00287
7.775	-0.00287
7.8	-0.002766
7.825	-0.002766
7.85	-0.002665
7.875	-0.002665
7.9	-0.0025671
7.925	-0.0025671
7.95	-0.0024721
7.975	-0.0024721
8	-0.00238
8.025	-0.00238
8.05	-0.0022907
8.075	-0.0022907
8.1	-0.0022041
8.125	-0.0022041
8.15	-0.0021202
8.175	-0.0021202
8.2	-0.0020389
8.225	-0.0020389
8.25	-0.0019602
8.275	-0.0019602
8.3	-0.001884
8.325	-0.001884
8.35	-0.0018103
8.375	-0.0018103
8.4	-0.0017389
8.425	-0.0017389
8.45	-0.0016699
8.475	-0.0016699
8.5	-0.0016031
8.525	-0.0016031
8.55	-0.0015385
8.575	-0.0015385
8.6	-0.001476
8.625	-0.001476
8.65	-0.0014155
8.675	-0.0014155
8.7	-0.001357
8.725	-0.001357
8.75	-0.0013004
8.775	-0.0013004
8.8	-0.0012455
8.825	-0.0012455
8.85	-0.0011923
8.875	-0.0011923
8.9	-0.0011407
8.925	-0.0011407
8.95	-0.0010905
8.975	-0.0010905
9	-0.0010416
9.025	-0.0010416
9.05	-0.00099383
9.075	-0.00099383
9.1	-0.00094709
9.125	-0.00094709
9.15	-0.00090117
9.175	-0.00090117
9.2	-0.0008559
9.225	-0.0008559
9.25	-0.00081108
9.275	-0.00081108
9.3	-0.00076649
9.325	-0.00076649
9.35	-0.00072189
9.375	-0.00072189
9.4	-0.00067705
9.425	-0.00067705
9.45	-0.00063169
9.475	-0.00063169
9.5	-0.00058551
9.525	-0.00058551
9.55	-0.00053821
9.575	-0.00053821
9.6	-0.00048946
9.625	-0.00048946
9.65	-0.00043891
9.675	-0.00043891
9.7	-0.00038617
9.725	-0.00038617
9.75	-0.00033085
9.775	-0.00033085
9.8	-0.00027254
9.825	-0.00027254
9.85	-0.00021077
9.875	-0.00021077
9.9	-0.00014509
9.925	-0.00014509
9.95	-7.5005e-05
9.975	-7.5005e-05
10	0


==> immagini/simulazione4_Qf_NULLA/simulazione1_u_unc3.txt <==
0	-0.11695
0.025	-0.11695
0.05	-0.1246
0.075	-0.1246
0.1	-0.12146
0.125	-0.12146
0.15	-0.11875
0.175	-0.11875
0.2	-0.3157
0.225	-0.3157
0.25	-0.30628
0.275	-0.30628
0.3	-0.41818
0.325	-0.41818
0.35	-0.40548
0.375	-0.40548
0.4	-0.48994
0.425	-0.48994
0.45	-0.47343
0.475	-0.47343
0.5	-0.46569
0.525	-0.46569
0.55	-0.44571
0.575	-0.44571
0.6	-0.42579
0.625	-0.42579
0.65	-0.40662
0.675	-0.40662
0.7	-0.38792
0.725	-0.38792
0.75	-0.36981
0.775	-0.36981
0.8	-0.35225
0.825	-0.35225
0.85	-0.33528
0.875	-0.33528
0.9	-0.31888
0.925	-0.31888
0.95	-0.3031
0.975	-0.3031
1	-0.28788
1.025	-0.28788
1.05	-0.27329
1.075	-0.27329
1.1	-0.25927
1.125	-0.25927
1.15	-0.24588
1.175	-0.24588
1.2	-0.23306
1.225	-0.23306
1.25	-0.22084
1.275	-0.22084
1.3	-0.20919
1.325	-0.20919
1.35	-0.19811
1.375	-0.19811
1.4	-0.18757
1.425	-0.18757
1.45	-0.17758
1.475	-0.17758
1.5	-0.1681
1.525	-0.1681
1.55	-0.15913
1.575	-0.15913
1.6	-0.15066
1.625	-0.15066
1.65	-0.14266
1.675	-0.14266
1.7	-0.13511
1.725	-0.13511
1.75	-0.128
1.775	-0.128
1.8	-0.12132
1.825	-0.12132
1.85	-0.11503
1.875	-0.11503
1.9	-0.10913
1.925	-0.10913
1.95	-0.1036
1.975	-0.1036
2	-0.098412
2.025	-0.098412
2.05	-0.093557
2.075	-0.093557
2.1	-0.089015
2.125	-0.089015
2.15	-0.084769
2.175	-0.084769
2.2	-0.080803
2.225	-0.080803
2.25	-0.0771
2.275	-0.0771
2.3	-0.073644
2.325	-0.073644
2.35	-0.07042
2.375	-0.07042
2.4	-0.067414
2.425	-0.067414
2.45	-0.064611
2.475	-0.064611
2.5	-0.061998
2.525	-0.061998
2.55	-0.05956
2.575	-0.05956
2.6	-0.057287
2.625	-0.057287
2.65	-0.055166
2.675	-0.055166
2.7	-0.053186
2.725	-0.053186
2.75	-0.051336
2.775	-0.051336
2.8	-0.049606
2.825	-0.049606
2.85	-0.047986
2.875	-0.047986
2.9	-0.046468
2.925	-0.046468
2.95	-0.045043
2.975	-0.045043
3	-0.043703
3.025	-0.043703
3.05	-0.04244
3.075	-0.04244
3.1	-0.041248
3.125	-0.041248
3.15	-0.040121
3.175	-0.040121
3.2	-0.039053
3.225	-0.039053
3.25	-0.038037
3.275	-0.038037
3.3	-0.037069
3.325	-0.037069
3.35	-0.036145
3.375	-0.036145
3.4	-0.03526
3.425	-0.03526
3.45	-0.03441
3.475	-0.03441
3.5	-0.033592
3.525	-0.033592
3.55	-0.032803
3.575	-0.032803
3.6	-0.032039
3.625	-0.032039
3.65	-0.031299
3.675	-0.031299
3.7	-0.030579
3.725	-0.030579
3.75	-0.029878
3.775	-0.029878
3.8	-0.029194
3.825	-0.029194
3.85	-0.028525
3.875	-0.028525
3.9	-0.02787
3.925	-0.02787
3.95	-0.027228
3.975	-0.027228
4	-0.026597
4.025	-0.026597
4.05	-0.025977
4.075	-0.025977
4.1	-0.025367
4.125	-0.025367
4.15	-0.024767
4.175	-0.024767
4.2	-0.024175
4.225	-0.024175
4.25	-0.023591
4.275	-0.023591
4.3	-0.023016
4.325	-0.023016
4.35	-0.022448
4.375	-0.022448
4.4	-0.021888
4.425	-0.021888
4.45	-0.021335
4.475	-0.021335
4.5	-0.02079
4.525	-0.02079
4.55	-0.020252
4.575	-0.020252
4.6	-0.019722
4.625	-0.019722
4.65	-0.019199
4.675	-0.019199
4.7	-0.018683
4.725	-0.018683
4.75	-0.018175
4.775	-0.018175
4.8	-0.017675
4.825	-0.017675
4.85	-0.017183
4.875	-0.017183
4.9	-0.016699
4.925	-0.016699
4.95	-0.016223
4.975	-0.016223
5	-0.015756
5.025	-0.015756
5.05	-0.015296
5.075	-0.015296
5.1	-0.014846
5.125	-0.014846
5.15	-0.014404
5.175	-0.014404
5.2	-0.01397
5.225	-0.01397
5.25	-0.013546
5.275	-0.013546
5.3	-0.01313
5.325	-0.01313
5.35	-0.012723
5.375	-0.012723
5.4	-0.012326
5.425	-0.012326
5.45	-0.011937
5.475	-0.011937
5.5	-0.011558
5.525	-0.011558
5.55	-0.011187
5.575	-0.011187
5.6	-0.010826
5.625	-0.010826
5.65	-0.010474
5.675	-0.010474
5.7	-0.010131
5.725	-0.010131
5.75	-0.0097964
5.775	-0.0097964
5.8	-0.0094711
5.825	-0.0094711
5.85	-0.0091547
5.875	-0.0091547
5.9	-0.008847
5.925	-0.008847
5.95	-0.008548
5.975	-0.008548
6	-0.0082576
6.025	-0.0082576
6.05	-0.0079756
6.075	-0.0079756
6.1	-0.0077018
6.125	-0.0077018
6.15	-0.0074362
6.175	-0.0074362
6.2	-0.0071787
6.225	-0.0071787
6.25	-0.0069289
6.275	-0.0069289
6.3	-0.0066869
6.325	-0.0066869
6.35	-0.0064524
6.375	-0.0064524
6.4	-0.0062252
6.425	-0.0062252
6.45	-0.0060051
6.475	-0.0060051
6.5	-0.005792
6.525	-0.005792
6.55	-0.0055857
6.575	-0.0055857
6.6	-0.005386
6.625	-0.005386
6.65	-0.0051927
6.675	-0.0051927
6.7	-0.0050057
6.725	-0.0050057
6.75	-0.0048246
6.775	-0.0048246
6.8	-0.0046494
6.825	-0.0046494
6.85	-0.0044798
6.875	-0.0044798
6.9	-0.0043156
6.925	-0.0043156
6.95	-0.0041567
6.975	-0.0041567
7	-0.0040028
7.025	-0.0040028
7.05	-0.0038539
7.075	-0.0038539
7.1	-0.0037096
7.125	-0.0037096
7.15	-0.0035699
7.175	-0.0035699
7.2	-0.0034345
7.225	-0.0034345
7.25	-0.0033033
7.275	-0.0033033
7.3	-0.0031761
7.325	-0.0031761
7.35	-0.0030528
7.375	-0.0030528
7.4	-0.0029331
7.425	-0.0029331
7.45	-0.002817
7.475	-0.002817
7.5	-0.0027043
7.525	-0.0027043
7.55	-0.0025949
7.575	-0.0025949
7.6	-0.0024886
7.625	-0.0024886
7.65	-0.0023852
7.675	-0.0023852
7.7	-0.0022848
7.725	-0.0022848
7.75	-0.0021871
7.775	-0.0021871
7.8	-0.0020921
7.825	-0.0020921
7.85	-0.0019996
7.875	-0.0019996
7.9	-0.0019096
7.925	-0.0019096
7.95	-0.0018219
7.975	-0.0018219
8	-0.0017365
8.025	-0.0017365
8.05	-0.0016534
8.075	-0.0016534
8.1	-0.0015723
8.125	-0.0015723
8.15	-0.0014934
8.175	-0.0014934
8.2	-0.0014165
8.225	-0.0014165
8.25	-0.0013415
8.275	-0.0013415
8.3	-0.0012685
8.325	-0.0012685
8.35	-0.0011974
8.375	-0.0011974
8.4	-0.0011282
8.425	-0.0011282
8.45	-0.0010609
8.475	-0.0010609
8.5	-0.00099538
8.525	-0.00099538
8.55	-0.00093172
8.575	-0.00093172
8.6	-0.00086991
8.625	-0.00086991
8.65	-0.00080995
8.675	-0.00080995
8.7	-0.00075185
8.725	-0.00075185
8.75	-0.00069562
8.775	-0.00069562
8.8	-0.0006413
8.825	-0.0006413
8.85	-0.00058891
8.875	-0.00058891
8.9	-0.00053848
8.925	-0.00053848
8.95	-0.00049005
8.975	-0.00049005
9	-0.00044365
9.025	-0.00044365
9.05	-0.00039933
9.075	-0.00039933
9.1	-0.00035713
9.125	-0.00035713
9.15	-0.0003171
9.175	-0.0003171
9.2	-0.00027929
9.225	-0.00027929
9.25	-0.00024373
9.275	-0.00024373
9.3	-0.00021048
9.325	-0.00021048
9.35	-0.00017958
9.375	-0.00017958
9.4	-0.00015107
9.425	-0.00015107
9.45	-0.00012499
9.475	-0.00012499
9.5	-0.00010136
9.525	-0.00010136
9.55	-8.0206e-05
9.575	-8.0206e-05
9.6	-6.1548e-05
9.625	-6.1548e-05
9.65	-4.539e-05
9.675	-4.539e-05
9.7	-3.1726e-05
9.725	-3.1726e-05
9.75	-2.0537e-05
9.775	-2.0537e-05
9.8	-1.1793e-05
9.825	-1.1793e-05
9.85	-5.4432e-06
9.875	-5.4432e-06
9.9	-1.4223e-06
9.925	-1.4223e-06
9.95	3.5614e-07
9.975	3.5614e-07
10	0


==> immagini/simulazione4_Qf_NULLA/simulazione1_x_tru12.txt <==
1	1
1.002	0.99257
1.0036	0.98533
1.0048	0.97824
1.0056	0.9713
1.0059	0.96448
1.0059	0.95777
1.0054	0.95116
1.0045	0.94462
1.0032	0.93816
1.0015	0.93174
0.99936	0.92537
0.99686	0.91904
0.99396	0.91272
0.99069	0.90643
0.98704	0.90013
0.98302	0.89384
0.97865	0.88753
0.97393	0.88121
0.96887	0.87487
0.96348	0.8685
0.95777	0.8621
0.95175	0.85567
0.94544	0.8492
0.93883	0.84268
0.93195	0.83613
0.9248	0.82952
0.9174	0.82287
0.90975	0.81617
0.90187	0.80942
0.89377	0.80262
0.88546	0.79576
0.87695	0.78886
0.86825	0.78191
0.85937	0.7749
0.85033	0.76785
0.84113	0.76074
0.83179	0.75359
0.82231	0.7464
0.81271	0.73916
0.803	0.73188
0.79318	0.72455
0.78327	0.71719
0.77328	0.7098
0.76321	0.70237
0.75308	0.69491
0.7429	0.68742
0.73267	0.6799
0.7224	0.67236
0.7121	0.6648
0.70178	0.65723
0.69145	0.64964
0.68111	0.64203
0.67078	0.63442
0.66045	0.6268
0.65015	0.61918
0.63986	0.61156
0.62961	0.60394
0.6194	0.59633
0.60922	0.58872
0.5991	0.58113
0.58903	0.57355
0.57902	0.56599
0.56907	0.55844
0.55919	0.55092
0.54939	0.54342
0.53967	0.53596
0.53002	0.52852
0.52047	0.52111
0.511	0.51374
0.50163	0.50641
0.49235	0.49911
0.48318	0.49186
0.4741	0.48465
0.46514	0.47749
0.45628	0.47037
0.44753	0.46331
0.43889	0.45629
0.43036	0.44934
0.42195	0.44243
0.41366	0.43558
0.40549	0.4288
0.39744	0.42207
0.3895	0.4154
0.38169	0.4088
0.374	0.40226
0.36644	0.39578
0.35899	0.38937
0.35167	0.38303
0.34448	0.37676
0.33741	0.37056
0.33046	0.36442
0.32363	0.35836
0.31693	0.35237
0.31036	0.34645
0.3039	0.3406
0.29757	0.33483
0.29135	0.32913
0.28526	0.32351
0.27929	0.31796
0.27344	0.31248
0.2677	0.30708
0.26208	0.30175
0.25658	0.2965
0.25119	0.29132
0.24592	0.28622
0.24075	0.28119
0.2357	0.27624
0.23076	0.27136
0.22592	0.26656
0.22119	0.26183
0.21657	0.25718
0.21204	0.2526
0.20763	0.24809
0.20331	0.24365
0.19909	0.23929
0.19496	0.235
0.19093	0.23078
0.187	0.22663
0.18316	0.22255
0.17941	0.21854
0.17574	0.2146
0.17217	0.21073
0.16868	0.20692
0.16527	0.20318
0.16195	0.19951
0.1587	0.19591
0.15554	0.19237
0.15245	0.18889
0.14943	0.18548
0.14649	0.18213
0.14363	0.17884
0.14083	0.17561
0.1381	0.17244
0.13544	0.16934
0.13284	0.16629
0.13031	0.1633
0.12784	0.16036
0.12543	0.15748
0.12309	0.15466
0.12079	0.15189
0.11856	0.14917
0.11638	0.14651
0.11426	0.1439
0.11218	0.14133
0.11016	0.13882
0.10818	0.13636
0.10626	0.13395
0.10438	0.13158
0.10255	0.12926
0.10076	0.12699
0.099012	0.12476
0.097308	0.12257
0.095644	0.12043
0.094019	0.11833
0.092433	0.11627
0.090884	0.11425
0.089371	0.11228
0.087893	0.11034
0.086449	0.10844
0.085038	0.10658
0.083659	0.10475
0.082311	0.10296
0.080993	0.10121
0.079705	0.099492
0.078444	0.097807
0.077211	0.096155
0.076005	0.094536
0.074824	0.092949
0.073668	0.091392
0.072537	0.089867
0.071428	0.088371
0.070343	0.086904
0.06928	0.085466
0.068238	0.084056
0.067216	0.082673
0.066215	0.081316
0.065233	0.079986
0.06427	0.078681
0.063325	0.077401
0.062398	0.076146
0.061488	0.074914
0.060595	0.073706
0.059718	0.07252
0.058856	0.071357
0.05801	0.070215
0.057178	0.069095
0.056361	0.067995
0.055557	0.066916
0.054767	0.065856
0.05399	0.064816
0.053225	0.063795
0.052473	0.062792
0.051733	0.061808
0.051005	0.060841
0.050287	0.059891
0.049581	0.058958
0.048886	0.058042
0.048201	0.057142
0.047526	0.056257
0.04686	0.055388
0.046205	0.054534
0.045559	0.053695
0.044922	0.05287
0.044294	0.052059
0.043675	0.051262
0.043064	0.050479
0.042461	0.049708
0.041867	0.048951
0.04128	0.048206
0.040702	0.047474
0.040131	0.046753
0.039567	0.046044
0.039011	0.045347
0.038462	0.044662
0.03792	0.043987
0.037384	0.043323
0.036856	0.04267
0.036334	0.042027
0.035819	0.041394
0.03531	0.040772
0.034808	0.040159
0.034311	0.039555
0.033821	0.038961
0.033337	0.038377
0.032859	0.037801
0.032386	0.037234
0.03192	0.036676
0.031459	0.036127
0.031004	0.035585
0.030554	0.035052
0.03011	0.034527
0.029671	0.03401
0.029237	0.033501
0.028809	0.033
0.028386	0.032505
0.027968	0.032019
0.027555	0.031539
0.027148	0.031067
0.026745	0.030601
0.026347	0.030143
0.025955	0.029691
0.025567	0.029246
0.025183	0.028808
0.024805	0.028376
0.024431	0.02795
0.024062	0.02753
0.023698	0.027117
0.023338	0.02671
0.022983	0.026308
0.022632	0.025913
0.022286	0.025523
0.021944	0.025139
0.021607	0.02476
0.021274	0.024387
0.020945	0.02402
0.020621	0.023657
0.020301	0.0233
0.019985	0.022949
0.019673	0.022602
0.019365	0.02226
0.019062	0.021924
0.018762	0.021592
0.018467	0.021265
0.018175	0.020943
0.017888	0.020626
0.017604	0.020313
0.017325	0.020005
0.017049	0.019701
0.016777	0.019402
0.016509	0.019107
0.016244	0.018817
0.015984	0.018531
0.015727	0.018249
0.015473	0.017971
0.015224	0.017697
0.014977	0.017428
0.014735	0.017162
0.014496	0.016901
0.01426	0.016643
0.014028	0.01639
0.013799	0.01614
0.013574	0.015894
0.013352	0.015651
0.013133	0.015412
0.012917	0.015177
0.012705	0.014946
0.012496	0.014718
0.01229	0.014493
0.012087	0.014272
0.011888	0.014054
0.011691	0.01384
0.011497	0.013629
0.011307	0.013421
0.011119	0.013217
0.010934	0.013015
0.010752	0.012817
0.010573	0.012622
0.010397	0.01243
0.010223	0.012241
0.010053	0.012056
0.0098846	0.011873
0.0097193	0.011693
0.0095565	0.011516
0.0093964	0.011341
0.0092388	0.01117
0.0090837	0.011001
0.0089312	0.010836
0.008781	0.010672
0.0086334	0.010512
0.0084881	0.010354
0.0083451	0.010199
0.0082045	0.010046
0.0080662	0.0098964
0.0079301	0.009749
0.0077963	0.009604
0.0076646	0.0094615
0.0075351	0.0093215
0.0074077	0.0091838
0.0072824	0.0090486
0.0071591	0.0089157
0.0070379	0.0087852
0.0069186	0.0086569
0.0068013	0.008531
0.0066859	0.0084073
0.0065724	0.0082858
0.0064608	0.0081665
0.0063509	0.0080494
0.0062429	0.0079345
0.0061366	0.0078217
0.006032	0.007711
0.0059291	0.0076024
0.0058278	0.0074959
0.0057282	0.0073915
0.0056302	0.007289
0.0055337	0.0071886
0.0054388	0.0070902
0.0053453	0.0069937
0.0052533	0.0068992
0.0051627	0.0068066
0.0050735	0.006716
0.0049856	0.0066273
0.0048991	0.0065404
0.0048139	0.0064555
0.0047299	0.0063724
0.0046472	0.0062911
0.0045656	0.0062117
0.0044852	0.0061341
0.0044059	0.0060584
0.0043277	0.0059844
0.0042505	0.0059122
0.0041744	0.0058418
0.0040992	0.0057732
0.004025	0.0057063
0.0039517	0.0056412
0.0038793	0.0055779
0.0038077	0.0055163
0.0037369	0.0054565
0.0036669	0.0053983
0.0035976	0.005342
0.003529	0.0052873
0.003461	0.0052344
0.0033937	0.0051832
0.0033269	0.0051337
0.0032607	0.005086
0.0031949	0.0050399
0.0031296	0.0049956
0.0030647	0.0049531
0.0030002	0.0049122
0.002936	0.0048731
0.002872	0.0048358
0.0028084	0.0048002
0.0027449	0.0047663
0.0026815	0.0047342
0.0026183	0.0047039
0.0025551	0.0046754
0.0024919	0.0046486
0.0024287	0.0046237
0.0023653	0.0046005
0.0023019	0.0045792
0.0022382	0.0045597
0.0021743	0.0045421
0.0021101	0.0045263
0.0020456	0.0045124
0.0019807	0.0045005
0.0019152	0.0044904
0.0018493	0.0044823
0.0017828	0.0044761
0.0017157	0.004472
0.0016479	0.0044698
0.0015793	0.0044697
0.0015099	0.0044716
0.0014396	0.0044756
0.0013684	0.0044817
0.0012962	0.00449
0.0012229	0.0045004
0.0011484	0.004513
0.0010728	0.0045278
0.00099581	0.0045449
0.00091751	0.0045644
0.00083778	0.0045861


==> immagini/simulazione4_Qf_NULLA/simulazione1_x_tru34.txt <==
1	1
0.96575	0.97036
0.93345	0.94115
0.90302	0.91239
0.87439	0.88409
0.84747	0.85627
0.82218	0.82894
0.79846	0.80212
0.77623	0.7758
0.75542	0.74999
0.73596	0.72472
0.71779	0.69997
0.70084	0.67576
0.68505	0.65208
0.67036	0.62895
0.65671	0.60637
0.64404	0.58433
0.63231	0.56284
0.62145	0.54189
0.61142	0.52149
0.60216	0.50164
0.59364	0.48232
0.5858	0.46354
0.5786	0.4453
0.572	0.42759
0.56596	0.4104
0.56044	0.39374
0.5554	0.37759
0.55081	0.36195
0.54663	0.34681
0.54283	0.33216
0.53937	0.31801
0.53624	0.30434
0.53339	0.29114
0.53081	0.2784
0.52847	0.26612
0.52634	0.2543
0.5244	0.24291
0.52262	0.23195
0.52099	0.22141
0.51949	0.21129
0.5181	0.20157
0.5168	0.19225
0.51557	0.18331
0.5144	0.17475
0.51327	0.16655
0.51217	0.15871
0.51109	0.15122
0.51002	0.14407
0.50894	0.13724
0.50785	0.13073
0.50672	0.12454
0.50557	0.11864
0.50437	0.11304
0.50313	0.10771
0.50183	0.10266
0.50046	0.097877
0.49903	0.093346
0.49753	0.089061
0.49595	0.085014
0.49429	0.081195
0.49254	0.077598
0.49071	0.074213
0.48879	0.071032
0.48678	0.068047
0.48468	0.065251
0.48249	0.062635
0.4802	0.060193
0.47781	0.057916
0.47533	0.055799
0.47276	0.053833
0.47009	0.052011
0.46733	0.050328
0.46448	0.048776
0.46153	0.047349
0.4585	0.046041
0.45538	0.044846
0.45217	0.043758
0.44888	0.042771
0.44551	0.04188
0.44205	0.04108
0.43852	0.040364
0.43491	0.039729
0.43124	0.039169
0.42749	0.03868
0.42367	0.038257
0.4198	0.037896
0.41586	0.037592
0.41186	0.037342
0.40781	0.037141
0.4037	0.036986
0.39955	0.036874
0.39535	0.036799
0.39111	0.036761
0.38683	0.036754
0.38251	0.036777
0.37816	0.036826
0.37378	0.036898
0.36937	0.036992
0.36494	0.037103
0.36048	0.037231
0.35601	0.037372
0.35152	0.037524
0.34702	0.037686
0.34251	0.037856
0.33799	0.038031
0.33347	0.03821
0.32894	0.038392
0.32442	0.038574
0.3199	0.038756
0.31539	0.038935
0.31088	0.039112
0.30639	0.039284
0.3019	0.039451
0.29744	0.039611
0.29299	0.039764
0.28856	0.039909
0.28415	0.040045
0.27976	0.040171
0.2754	0.040287
0.27106	0.040392
0.26676	0.040486
0.26248	0.040568
0.25823	0.040638
0.25402	0.040695
0.24984	0.04074
0.2457	0.040771
0.2416	0.040789
0.23753	0.040794
0.2335	0.040785
0.22951	0.040762
0.22557	0.040726
0.22166	0.040676
0.2178	0.040613
0.21399	0.040536
0.21022	0.040446
0.20649	0.040342
0.20281	0.040225
0.19917	0.040095
0.19559	0.039953
0.19205	0.039798
0.18856	0.03963
0.18511	0.03945
0.18172	0.039259
0.17837	0.039056
0.17507	0.038841
0.17183	0.038616
0.16863	0.03838
0.16548	0.038134
0.16238	0.037877
0.15932	0.037611
0.15632	0.037336
0.15337	0.037052
0.15046	0.036759
0.14761	0.036458
0.1448	0.03615
0.14204	0.035833
0.13933	0.03551
0.13667	0.03518
0.13406	0.034843
0.13149	0.034501
0.12897	0.034152
0.12649	0.033799
0.12406	0.03344
0.12168	0.033077
0.11934	0.03271
0.11705	0.032339
0.1148	0.031964
0.11259	0.031586
0.11043	0.031205
0.10831	0.030821
0.10623	0.030436
0.10419	0.030048
0.1022	0.029659
0.10024	0.029268
0.098325	0.028876
0.096449	0.028484
0.094611	0.028091
0.092811	0.027698
0.091048	0.027305
0.089323	0.026912
0.087633	0.026519
0.085979	0.026128
0.08436	0.025737
0.082776	0.025348
0.081225	0.02496
0.079707	0.024574
0.078222	0.024189
0.076768	0.023807
0.075346	0.023426
0.073955	0.023049
0.072593	0.022673
0.071261	0.022301
0.069958	0.021931
0.068683	0.021564
0.067436	0.0212
0.066216	0.02084
0.065023	0.020483
0.063855	0.020129
0.062713	0.019779
0.061595	0.019433
0.060502	0.01909
0.059433	0.018752
0.058387	0.018417
0.057363	0.018086
0.056362	0.017759
0.055382	0.017437
0.054423	0.017119
0.053485	0.016805
0.052567	0.016495
0.051669	0.01619
0.050789	0.015889
0.049929	0.015592
0.049087	0.0153
0.048262	0.015012
0.047455	0.014729
0.046665	0.01445
0.045891	0.014175
0.045133	0.013905
0.044391	0.01364
0.043664	0.013379
0.042953	0.013122
0.042255	0.01287
0.041572	0.012623
0.040902	0.01238
0.040246	0.012141
0.039603	0.011906
0.038973	0.011676
0.038355	0.01145
0.03775	0.011229
0.037155	0.011011
0.036573	0.010798
0.036001	0.010589
0.035441	0.010385
0.034891	0.010184
0.034351	0.0099871
0.033822	0.0097944
0.033302	0.0096056
0.032791	0.0094207
0.03229	0.0092397
0.031798	0.0090624
0.031315	0.0088889
0.030841	0.0087191
0.030374	0.0085529
0.029916	0.0083903
0.029466	0.0082313
0.029024	0.0080757
0.028589	0.0079235
0.028161	0.0077747
0.027741	0.0076292
0.027328	0.0074869
0.026921	0.0073479
0.026522	0.0072119
0.026128	0.0070791
0.025742	0.0069493
0.025361	0.0068225
0.024986	0.0066986
0.024618	0.0065776
0.024255	0.0064593
0.023898	0.0063438
0.023546	0.006231
0.0232	0.0061209
0.022859	0.0060133
0.022523	0.0059083
0.022192	0.0058057
0.021866	0.0057056
0.021545	0.0056078
0.021229	0.0055124
0.020917	0.0054192
0.02061	0.0053283
0.020307	0.0052395
0.020009	0.0051528
0.019715	0.0050682
0.019425	0.0049856
0.01914	0.004905
0.018858	0.0048263
0.01858	0.0047495
0.018306	0.0046745
0.018036	0.0046014
0.01777	0.00453
0.017508	0.0044603
0.017249	0.0043922
0.016993	0.0043258
0.016741	0.004261
0.016493	0.0041977
0.016248	0.004136
0.016006	0.0040757
0.015768	0.0040168
0.015533	0.0039594
0.015301	0.0039033
0.015072	0.0038485
0.014846	0.0037951
0.014623	0.0037428
0.014403	0.0036919
0.014187	0.0036421
0.013973	0.0035934
0.013762	0.0035459
0.013553	0.0034995
0.013348	0.0034542
0.013145	0.0034099
0.012945	0.0033666
0.012748	0.0033243
0.012553	0.003283
0.012361	0.0032426
0.012171	0.0032031
0.011984	0.0031645
0.0118	0.0031267
0.011617	0.0030898
0.011438	0.0030537
0.01126	0.0030184
0.011086	0.0029839
0.010913	0.00295
0.010743	0.0029169
0.010575	0.0028845
0.010409	0.0028528
0.010245	0.0028218
0.010084	0.0027913
0.0099246	0.0027615
0.0097675	0.0027323
0.0096125	0.0027036
0.0094595	0.0026755
0.0093087	0.002648
0.0091598	0.0026209
0.0090129	0.0025944
0.008868	0.0025683
0.008725	0.0025427
0.0085839	0.0025175
0.0084447	0.0024928
0.0083074	0.0024685
0.0081719	0.0024446
0.0080382	0.002421
0.0079063	0.0023978
0.0077762	0.002375
0.0076478	0.0023525
0.0075211	0.0023303
0.0073961	0.0023084
0.0072728	0.0022867
0.0071511	0.0022653
0.007031	0.0022442
0.0069125	0.0022233
0.0067956	0.0022026
0.0066802	0.0021821
0.0065663	0.0021618
0.006454	0.0021416
0.0063431	0.0021216
0.0062336	0.0021017
0.0061256	0.0020819
0.006019	0.0020623
0.0059138	0.0020427
0.0058099	0.0020232
0.0057074	0.0020037
0.0056062	0.0019843
0.0055063	0.0019649
0.0054076	0.0019455
0.0053102	0.001926
0.0052141	0.0019066
0.0051191	0.0018871
0.0050254	0.0018676
0.0049328	0.001848
0.0048413	0.0018283
0.004751	0.0018085
0.0046618	0.0017885
0.0045736	0.0017685
0.0044866	0.0017482
0.0044005	0.0017279
0.0043155	0.0017073
0.0042315	0.0016865
0.0041485	0.0016656
0.0040665	0.0016444
0.0039854	0.0016229
0.0039052	0.0016013
0.003826	0.0015793
0.0037476	0.0015571
0.0036702	0.0015345
0.0035935	0.0015117
0.0035178	0.0014886
0.0034428	0.0014651
0.0033687	0.0014412
0.0032953	0.001417
0.0032227	0.0013925
0.0031509	0.0013675
0.0030798	0.0013422
0.0030094	0.0013165
0.0029397	0.0012903
0.0028708	0.0012638
0.0028025	0.0012368
0.0027348	0.0012093
0.0026678	0.0011815
0.0026014	0.0011531
0.0025357	0.0011244
0.0024705	0.0010951
0.0024059	0.0010654
0.0023419	0.0010352
0.0022785	0.0010046
0.0022156	0.00097343
0.0021531	0.00094182
0.0020913	0.00090973
0.0020299	0.00087716
0.0019689	0.00084411
0.0019085	0.00081058
0.0018485	0.00077658


==> immagini/simulazione4_Qf_NULLA/simulazione1_x_unc12.txt <==
1	1
0.9957	1.0017
0.9908	1.0043
0.98529	1.0067
0.97917	1.0098
0.9724	1.0023
0.9656	0.995
0.95885	0.9877
0.95207	0.98056
0.94316	0.97953
0.93386	0.97888
0.92457	0.97769
0.91492	0.97684
0.90707	0.97586
0.89878	0.9752
0.89045	0.97389
0.8817	0.97286
0.87884	0.96645
0.87568	0.96012
0.87217	0.95361
0.86837	0.94715
0.86673	0.9386
0.86487	0.93004
0.86245	0.92161
0.85983	0.91315
0.85674	0.90476
0.85346	0.89632
0.84967	0.88801
0.84571	0.87964
0.84128	0.87138
0.8367	0.86306
0.83167	0.85485
0.82649	0.84657
0.82091	0.83838
0.8152	0.83014
0.80911	0.82198
0.80291	0.81375
0.79636	0.8056
0.78971	0.79739
0.78275	0.78926
0.77571	0.78106
0.76838	0.77294
0.76098	0.76475
0.75333	0.75663
0.74562	0.74845
0.73768	0.74034
0.72971	0.73217
0.72153	0.72408
0.71333	0.71592
0.70495	0.70784
0.69656	0.6997
0.68802	0.69163
0.67948	0.68352
0.6708	0.67548
0.66214	0.66739
0.65336	0.65938
0.64462	0.65133
0.63578	0.64335
0.62698	0.63534
0.6181	0.62741
0.60927	0.61945
0.60039	0.61157
0.59156	0.60366
0.58269	0.59584
0.57389	0.588
0.56506	0.58024
0.55631	0.57247
0.54754	0.56478
0.53886	0.55709
0.53017	0.54948
0.52158	0.54187
0.513	0.53435
0.50451	0.52683
0.49605	0.5194
0.48769	0.51198
0.47935	0.50465
0.47113	0.49733
0.46294	0.4901
0.45487	0.48289
0.44684	0.47578
0.43893	0.46868
0.43107	0.46168
0.42333	0.4547
0.41565	0.44782
0.40809	0.44097
0.40059	0.43422
0.39322	0.42749
0.38591	0.42086
0.37873	0.41427
0.37162	0.40778
0.36464	0.40132
0.35773	0.39496
0.35095	0.38864
0.34425	0.38242
0.33767	0.37624
0.33117	0.37016
0.3248	0.36413
0.31851	0.35819
0.31234	0.3523
0.30625	0.34651
0.30029	0.34076
0.29441	0.33511
0.28866	0.32952
0.28299	0.32401
0.27744	0.31856
0.27197	0.3132
0.26662	0.3079
0.26135	0.30269
0.2562	0.29753
0.25113	0.29247
0.24617	0.28746
0.24129	0.28254
0.23653	0.27767
0.23185	0.2729
0.22727	0.26818
0.22277	0.26354
0.21838	0.25897
0.21407	0.25448
0.20986	0.25004
0.20572	0.24569
0.20168	0.24139
0.19772	0.23718
0.19385	0.23302
0.19005	0.22894
0.18635	0.22492
0.18271	0.22098
0.17917	0.21709
0.17569	0.21328
0.17231	0.20952
0.16898	0.20583
0.16574	0.2022
0.16256	0.19864
0.15946	0.19514
0.15642	0.1917
0.15346	0.18832
0.15055	0.185
0.14773	0.18174
0.14495	0.17854
0.14225	0.17539
0.1396	0.1723
0.13702	0.16927
0.13448	0.16629
0.13202	0.16337
0.1296	0.1605
0.12725	0.15768
0.12494	0.15492
0.12269	0.1522
0.12049	0.14954
0.11834	0.14693
0.11623	0.14436
0.11418	0.14184
0.11217	0.13938
0.11021	0.13695
0.10829	0.13458
0.10642	0.13224
0.10458	0.12995
0.10279	0.12771
0.10103	0.12551
0.099325	0.12334
0.097644	0.12123
0.096009	0.11914
0.0944	0.11711
0.092836	0.1151
0.091296	0.11314
0.089799	0.11121
0.088325	0.10933
0.086891	0.10747
0.085478	0.10566
0.084104	0.10387
0.08275	0.10212
0.081432	0.10041
0.080133	0.098723
0.078869	0.097071
0.077623	0.095451
0.076409	0.09386
0.075212	0.092301
0.074047	0.09077
0.072896	0.089269
0.071776	0.087795
0.07067	0.08635
0.069592	0.084931
0.068528	0.083539
0.067491	0.082172
0.066466	0.080832
0.065467	0.079515
0.064479	0.078224
0.063516	0.076955
0.062564	0.075711
0.061635	0.074489
0.060716	0.07329
0.05982	0.072111
0.058933	0.070956
0.058067	0.06982
0.05721	0.068705
0.056373	0.06761
0.055544	0.066535
0.054735	0.065478
0.053933	0.064442
0.053149	0.063422
0.052373	0.062422
0.051615	0.061438
0.050863	0.060472
0.050128	0.059522
0.049399	0.05859
0.048687	0.057673
0.04798	0.056773
0.047289	0.055887
0.046603	0.055017
0.045932	0.054161
0.045267	0.053321
0.044615	0.052494
0.043969	0.051682
0.043336	0.050882
0.042708	0.050097
0.042093	0.049324
0.041483	0.048565
0.040885	0.047817
0.040292	0.047083
0.03971	0.046359
0.039133	0.045649
0.038568	0.044949
0.038006	0.044261
0.037456	0.043583
0.036909	0.042918
0.036374	0.042262
0.035842	0.041617
0.03532	0.040982
0.034802	0.040358
0.034295	0.039743
0.033791	0.039138
0.033296	0.038542
0.032805	0.037956
0.032324	0.037379
0.031845	0.036811
0.031376	0.036251
0.030911	0.035701
0.030454	0.035159
0.03	0.034625
0.029555	0.034099
0.029113	0.033582
0.02868	0.033072
0.028249	0.032571
0.027827	0.032077
0.027408	0.031591
0.026996	0.031111
0.026588	0.03064
0.026187	0.030174
0.02579	0.029717
0.025399	0.029266
0.025012	0.028822
0.024632	0.028385
0.024255	0.027954
0.023885	0.02753
0.023518	0.027112
0.023157	0.0267
0.0228	0.026295
0.022449	0.025895
0.022101	0.025502
0.02176	0.025115
0.021421	0.024733
0.021089	0.024357
0.020759	0.023987
0.020436	0.023622
0.020116	0.023263
0.019801	0.022909
0.019489	0.02256
0.019184	0.022217
0.01888	0.021879
0.018583	0.021545
0.018288	0.021217
0.017999	0.020894
0.017712	0.020576
0.017431	0.020262
0.017152	0.019953
0.016879	0.019649
0.016608	0.01935
0.016343	0.019054
0.01608	0.018764
0.015822	0.018477
0.015566	0.018196
0.015316	0.017918
0.015068	0.017645
0.014825	0.017376
0.014584	0.017111
0.014348	0.01685
0.014114	0.016593
0.013885	0.01634
0.013658	0.016091
0.013435	0.015845
0.013215	0.015604
0.012999	0.015366
0.012786	0.015132
0.012576	0.014902
0.012369	0.014675
0.012166	0.014452
0.011965	0.014232
0.011768	0.014016
0.011574	0.013803
0.011383	0.013593
0.011194	0.013387
0.011009	0.013184
0.010826	0.012985
0.010647	0.012788
0.01047	0.012595
0.010296	0.012405
0.010124	0.012218
0.0099559	0.012034
0.0097894	0.011853
0.0096265	0.011675
0.0094653	0.0115
0.0093075	0.011328
0.0091514	0.011159
0.0089986	0.010992
0.0088474	0.010828
0.0086994	0.010667
0.008553	0.010509
0.0084098	0.010354
0.008268	0.010201
0.0081294	0.01005
0.0079921	0.0099028
0.0078579	0.0097576
0.007725	0.0096152
0.007595	0.009475
0.0074664	0.0093376
0.0073406	0.0092023
0.007216	0.0090698
0.0070942	0.0089393
0.0069736	0.0088115
0.0068557	0.0086858
0.0067389	0.0085627
0.0066247	0.0084416
0.0065116	0.008323
0.006401	0.0082065
0.0062914	0.0080923
0.0061842	0.0079802
0.0060781	0.0078705
0.0059742	0.0077627
0.0058714	0.0076573
0.0057707	0.0075538
0.0056709	0.0074526
0.0055733	0.0073533
0.0054765	0.0072563
0.0053817	0.0071611
0.0052878	0.0070682
0.0051958	0.0069771
0.0051046	0.0068882
0.0050152	0.0068011
0.0049265	0.0067162
0.0048396	0.0066331
0.0047534	0.0065521
0.0046687	0.0064729
0.0045848	0.0063958
0.0045023	0.0063204
0.0044204	0.0062472
0.00434	0.0061757
0.0042601	0.0061063
0.0041816	0.0060386
0.0041035	0.005973
0.0040266	0.005909
0.0039502	0.0058472
0.0038749	0.005787
0.0037999	0.005729
0.003726	0.0056726
0.0036523	0.0056183
0.0035797	0.0055656
0.0035071	0.0055151
0.0034355	0.0054662
0.0033639	0.0054194
0.0032932	0.0053743
0.0032224	0.0053313
0.0031523	0.00529
0.0030821	0.0052508
0.0030126	0.0052132
0.0029428	0.0051779
0.0028735	0.0051442
0.0028039	0.0051127
0.0027348	0.0050829
0.0026652	0.0050553
0.0025959	0.0050294
0.0025261	0.0050058
0.0024565	0.0049839
0.0023862	0.0049643
0.0023161	0.0049465
0.0022452	0.004931
0.0021743	0.0049172
0.0021025	0.0049059
0.0020306	0.0048964
0.0019576	0.0048893
0.0018844	0.004884
0.00181	0.0048812
0.0017353	0.0048804
0.0016593	0.004882
0.0015828	0.0048857
0.0015048	0.0048919
0.0014262	0.0049001
0.001346	0.0049111
0.0012651	0.004924
0.0011823	0.0049397
0.0010988	0.0049576
0.0010132	0.0049783
0.00092673	0.0050011


==> immagini/simulazione4_Qf_NULLA/simulazione1_x_unc34.txt <==
1	1
0.95229	0.96612
0.90608	0.93165
0.864	0.89888
0.82327	0.86562
0.80954	0.8554
0.7962	0.84514
0.78348	0.83518
0.77112	0.82521
0.75099	0.8032
0.73153	0.78112
0.71399	0.76042
0.69705	0.73968
0.67896	0.71528
0.66157	0.69088
0.6462	0.66804
0.63144	0.64524
0.61999	0.62419
0.60918	0.60327
0.59953	0.58333
0.59044	0.56356
0.58252	0.54509
0.57516	0.52682
0.56839	0.50918
0.56212	0.49175
0.55637	0.47497
0.55107	0.45842
0.5462	0.44246
0.54173	0.42674
0.53764	0.41161
0.5339	0.39673
0.53046	0.38242
0.52734	0.36836
0.52447	0.35485
0.52188	0.3416
0.51948	0.32889
0.51732	0.31643
0.51531	0.30448
0.51351	0.2928
0.51182	0.2816
0.5103	0.27067
0.50886	0.26021
0.50756	0.25001
0.5063	0.24025
0.50516	0.23076
0.50402	0.22169
0.50299	0.21287
0.50193	0.20445
0.50095	0.19628
0.49993	0.1885
0.49897	0.18095
0.49793	0.17377
0.49695	0.16681
0.49587	0.1602
0.49483	0.15381
0.49369	0.14773
0.49256	0.14188
0.49132	0.13632
0.49009	0.13096
0.48873	0.12589
0.48737	0.12101
0.48588	0.11639
0.48438	0.11196
0.48275	0.10776
0.48109	0.10375
0.4793	0.099957
0.47748	0.096332
0.47553	0.092914
0.47354	0.089653
0.47142	0.086582
0.46926	0.083659
0.46696	0.08091
0.46464	0.078299
0.46217	0.075848
0.45967	0.073526
0.45703	0.07135
0.45436	0.069292
0.45156	0.067368
0.44872	0.065553
0.44576	0.063859
0.44277	0.062266
0.43965	0.060783
0.4365	0.059391
0.43324	0.058098
0.42995	0.056889
0.42655	0.055768
0.42312	0.054723
0.41959	0.053758
0.41603	0.05286
0.41238	0.052034
0.40871	0.051267
0.40495	0.050564
0.40118	0.049913
0.39732	0.049319
0.39345	0.048771
0.3895	0.048273
0.38554	0.047815
0.38152	0.0474
0.37749	0.047019
0.3734	0.046676
0.3693	0.046361
0.36516	0.04608
0.36101	0.045822
0.35682	0.045592
0.35263	0.04538
0.3484	0.045194
0.34418	0.04502
0.33993	0.044868
0.33569	0.044726
0.33143	0.044601
0.32717	0.044482
0.3229	0.044379
0.31865	0.044277
0.31438	0.044189
0.31013	0.044099
0.30588	0.04402
0.30164	0.043937
0.29741	0.043864
0.2932	0.043784
0.289	0.043711
0.28482	0.043629
0.28065	0.043554
0.27651	0.043468
0.27238	0.043388
0.26828	0.043294
0.26421	0.043205
0.26016	0.043102
0.25614	0.043003
0.25215	0.042888
0.24819	0.042777
0.24426	0.042649
0.24036	0.042524
0.2365	0.042382
0.23267	0.042242
0.22888	0.042084
0.22512	0.04193
0.2214	0.041756
0.21772	0.041585
0.21408	0.041395
0.21048	0.041208
0.20692	0.041002
0.2034	0.040799
0.19992	0.040576
0.19649	0.040357
0.19309	0.040118
0.18975	0.039883
0.18643	0.039628
0.18318	0.039378
0.17995	0.039108
0.17678	0.038843
0.17365	0.038559
0.17056	0.03828
0.16752	0.037981
0.16452	0.037689
0.16156	0.037378
0.15866	0.037073
0.15579	0.03675
0.15298	0.036434
0.1502	0.0361
0.14747	0.035773
0.14478	0.035429
0.14214	0.035093
0.13954	0.03474
0.13698	0.034395
0.13447	0.034034
0.132	0.033681
0.12957	0.033313
0.12719	0.032955
0.12484	0.032581
0.12254	0.032217
0.12028	0.031838
0.11806	0.031469
0.11588	0.031087
0.11374	0.030714
0.11164	0.030329
0.10958	0.029954
0.10755	0.029567
0.10557	0.029191
0.10362	0.028803
0.10172	0.028426
0.099839	0.028038
0.098006	0.027661
0.096201	0.027274
0.094438	0.026898
0.092702	0.026512
0.091008	0.026138
0.08934	0.025755
0.087712	0.025383
0.08611	0.025003
0.084546	0.024634
0.083007	0.024258
0.081506	0.023893
0.080028	0.023521
0.078587	0.023161
0.077168	0.022794
0.075785	0.022439
0.074423	0.022077
0.073095	0.021727
0.071789	0.021371
0.070514	0.021027
0.069261	0.020678
0.068038	0.02034
0.066835	0.019998
0.065662	0.019667
0.064508	0.019331
0.063382	0.019007
0.062275	0.018679
0.061195	0.018362
0.060133	0.018041
0.059096	0.017732
0.058077	0.017419
0.057083	0.017117
0.056104	0.016813
0.05515	0.016519
0.054211	0.016222
0.053295	0.015936
0.052394	0.015648
0.051514	0.01537
0.050649	0.01509
0.049804	0.01482
0.048973	0.014548
0.048162	0.014287
0.047364	0.014023
0.046584	0.01377
0.045817	0.013515
0.045068	0.01327
0.044331	0.013023
0.043611	0.012786
0.042902	0.012547
0.042209	0.012318
0.041528	0.012088
0.040861	0.011866
0.040206	0.011644
0.039564	0.011431
0.038933	0.011216
0.038316	0.011011
0.037708	0.010804
0.037114	0.010606
0.036528	0.010407
0.035955	0.010217
0.035391	0.010025
0.034839	0.0098421
0.034295	0.0096582
0.033762	0.009482
0.033238	0.0093053
0.032724	0.009136
0.032218	0.0089664
0.031722	0.0088038
0.031233	0.008641
0.030755	0.0084851
0.030283	0.0083289
0.02982	0.0081794
0.029364	0.0080297
0.028917	0.0078864
0.028476	0.0077429
0.028044	0.0076056
0.027618	0.0074682
0.0272	0.0073367
0.026788	0.0072051
0.026383	0.0070793
0.025984	0.0069534
0.025593	0.006833
0.025207	0.0067125
0.024827	0.0065974
0.024453	0.0064821
0.024086	0.006372
0.023723	0.0062618
0.023368	0.0061566
0.023016	0.0060512
0.022671	0.0059507
0.022331	0.00585
0.021996	0.005754
0.021666	0.0056578
0.021341	0.005566
0.021021	0.0054742
0.020706	0.0053866
0.020395	0.0052988
0.020089	0.0052152
0.019787	0.0051313
0.019491	0.0050515
0.019198	0.0049715
0.01891	0.0048953
0.018625	0.0048189
0.018345	0.0047461
0.018069	0.0046732
0.017797	0.0046038
0.017528	0.0045341
0.017264	0.0044679
0.017003	0.0044014
0.016747	0.0043382
0.016493	0.0042747
0.016244	0.0042143
0.015997	0.0041537
0.015755	0.0040962
0.015515	0.0040383
0.01528	0.0039833
0.015047	0.0039281
0.014818	0.0038756
0.014591	0.0038228
0.014368	0.0037727
0.014148	0.0037223
0.013931	0.0036745
0.013717	0.0036263
0.013507	0.0035806
0.013298	0.0035346
0.013093	0.0034909
0.012891	0.0034469
0.012691	0.0034052
0.012494	0.0033631
0.012301	0.0033232
0.012109	0.0032829
0.01192	0.0032448
0.011734	0.0032062
0.01155	0.0031697
0.011369	0.0031327
0.01119	0.0030977
0.011014	0.0030623
0.01084	0.0030288
0.010669	0.0029948
0.0105	0.0029626
0.010333	0.00293
0.010168	0.0028991
0.010006	0.0028678
0.0098459	0.0028381
0.0096878	0.0028079
0.0095322	0.0027793
0.0093783	0.0027503
0.0092269	0.0027227
0.0090771	0.0026947
0.0089297	0.0026681
0.008784	0.002641
0.0086406	0.0026153
0.0084988	0.002589
0.0083591	0.0025641
0.0082211	0.0025387
0.0080852	0.0025145
0.0079508	0.0024898
0.0078185	0.0024663
0.0076877	0.0024422
0.0075589	0.0024192
0.0074315	0.0023957
0.007306	0.0023732
0.007182	0.0023502
0.0070598	0.0023282
0.006939	0.0023055
0.00682	0.0022839
0.0067024	0.0022616
0.0065864	0.0022402
0.0064718	0.0022182
0.0063588	0.002197
0.0062471	0.0021752
0.006137	0.0021541
0.0060281	0.0021325
0.0059208	0.0021115
0.0058147	0.0020898
0.00571	0.0020688
0.0056065	0.0020472
0.0055044	0.0020261
0.0054035	0.0020044
0.0053039	0.0019831
0.0052054	0.0019612
0.0051082	0.0019397
0.0050121	0.0019176
0.0049172	0.0018959
0.0048233	0.0018735
0.0047307	0.0018513
0.004639	0.0018285
0.0045485	0.001806
0.004459	0.0017828
0.0043706	0.0017597
0.0042831	0.001736
0.0041966	0.0017123
0.0041111	0.0016881
0.0040265	0.0016638
0.0039428	0.0016389
0.0038601	0.001614
0.0037782	0.0015884
0.0036973	0.0015628
0.0036171	0.0015365
0.0035378	0.00151
0.0034593	0.0014829
0.0033816	0.0014556
0.0033047	0.0014277
0.0032286	0.0013995
0.0031532	0.0013707
0.0030785	0.0013416
0.0030046	0.0013118
0.0029314	0.0012818
0.0028587	0.001251
0.0027869	0.00122
0.0027156	0.0011883
0.002645	0.0011563
0.0025749	0.0011235
0.0025056	0.0010905
0.0024367	0.0010567
0.0023685	0.0010226
0.0023007	0.00098781
0.0022337	0.00095266
0.0021669	0.00091682
0.0021009	0.00088063
0.0020351	0.00084375


==> immagini/simulazione5/componente1.txt <==
0	1
0.01	0.98446
0.02	0.96899
0.03	0.96452
0.04	0.96026
0.05	0.94997
0.06	0.94005
0.07	0.93869
0.08	0.93755
0.09	0.92732
0.1	0.91731
0.11	0.93331
0.12	0.94734
0.13	0.93794
0.14	0.92849
0.15	0.93139
0.16	0.93401
0.17	0.92177
0.18	0.90957
0.19	0.89901
0.2	0.88847
0.21	0.87772
0.22	0.86702
0.23	0.84991
0.24	0.83293
0.25	0.81822
0.26	0.80363
0.27	0.78742
0.28	0.77136
0.29	0.7539
0.3	0.73659
0.31	0.71894
0.32	0.70144
0.33	0.6838
0.34	0.6663
0.35	0.64865
0.36	0.63113
0.37	0.61339
0.38	0.59578
0.39	0.57787
0.4	0.56008
0.41	0.54191
0.42	0.52386
0.43	0.50539
0.44	0.48703
0.45	0.46825
0.46	0.44959
0.47	0.43055
0.48	0.41163
0.49	0.39232
0.5	0.37313
0.51	0.35357
0.52	0.33414
0.53	0.31442
0.54	0.29483
0.55	0.27508
0.56	0.25547
0.57	0.23581
0.58	0.21629
0.59	0.1968
0.6	0.17745
0.61	0.15819
0.62	0.13908
0.63	0.12009
0.64	0.10125
0.65	0.082563
0.66	0.06402
0.67	0.04566
0.68	0.027441
0.69	0.0094306
0.7	-0.0084406
0.71	-0.02608
0.72	-0.043583
0.73	-0.060836
0.74	-0.077956
0.75	-0.094816
0.76	-0.11155
0.77	-0.12802
0.78	-0.14437
0.79	-0.16047
0.8	-0.17645
0.81	-0.19221
0.82	-0.20785
0.83	-0.22327
0.84	-0.23859
0.85	-0.2537
0.86	-0.26871
0.87	-0.28351
0.88	-0.29821
0.89	-0.3127
0.9	-0.32709
0.91	-0.34125
0.92	-0.35531
0.93	-0.36914
0.94	-0.38287
0.95	-0.39634
0.96	-0.40972
0.97	-0.42283
0.98	-0.43585
0.99	-0.44859
1	-0.46124
1.01	-0.47359
1.02	-0.48586
1.03	-0.49781
1.04	-0.50969
1.05	-0.52123
1.06	-0.53269
1.07	-0.5438
1.08	-0.55484
1.09	-0.56552
1.1	-0.57612
1.11	-0.58633
1.12	-0.59648
1.13	-0.60621
1.14	-0.61589
1.15	-0.62514
1.16	-0.63434
1.17	-0.64308
1.18	-0.65179
1.19	-0.66002
1.2	-0.66822
1.21	-0.67593
1.22	-0.68361
1.23	-0.69081
1.24	-0.69798
1.25	-0.70466
1.26	-0.71134
1.27	-0.71752
1.28	-0.72371
1.29	-0.72943
1.3	-0.73516
1.31	-0.74043
1.32	-0.74573
1.33	-0.7506
1.34	-0.7555
1.35	-0.75998
1.36	-0.76451
1.37	-0.76863
1.38	-0.7728
1.39	-0.77658
1.4	-0.7804
1.41	-0.78383
1.42	-0.78731
1.43	-0.7904
1.44	-0.79354
1.45	-0.7963
1.46	-0.79912
1.47	-0.80158
1.48	-0.8041
1.49	-0.80631
1.5	-0.80857
1.51	-0.81058
1.52	-0.81264
1.53	-0.81448
1.54	-0.81637
1.55	-0.81809
1.56	-0.81985
1.57	-0.82146
1.58	-0.82311
1.59	-0.82463
1.6	-0.82619
1.61	-0.82762
1.62	-0.82909
1.63	-0.83044
1.64	-0.83183
1.65	-0.83309
1.66	-0.83439
1.67	-0.83556
1.68	-0.83677
1.69	-0.83786
1.7	-0.83896
1.71	-0.83996
1.72	-0.84097
1.73	-0.84188
1.74	-0.84279
1.75	-0.84361
1.76	-0.84443
1.77	-0.84515
1.78	-0.84588
1.79	-0.84651
1.8	-0.84715
1.81	-0.8477
1.82	-0.84824
1.83	-0.8487
1.84	-0.84916
1.85	-0.84954
1.86	-0.8499
1.87	-0.8502
1.88	-0.85048
1.89	-0.85069
1.9	-0.85089
1.91	-0.85102
1.92	-0.85113
1.93	-0.85118
1.94	-0.8512
1.95	-0.85117
1.96	-0.8511
1.97	-0.85099
1.98	-0.85083
1.99	-0.85063
2	-0.85039
2.01	-0.85009
2.02	-0.84976
2.03	-0.84937
2.04	-0.84894
2.05	-0.84846
2.06	-0.84793
2.07	-0.84735
2.08	-0.84673
2.09	-0.84605
2.1	-0.84532
2.11	-0.84453
2.12	-0.8437
2.13	-0.84281
2.14	-0.84186
2.15	-0.84087
2.16	-0.83981
2.17	-0.8387
2.18	-0.83754
2.19	-0.83631
2.2	-0.83503
2.21	-0.83369
2.22	-0.8323
2.23	-0.83084
2.24	-0.82933
2.25	-0.82776
2.26	-0.82613
2.27	-0.82444
2.28	-0.82269
2.29	-0.82088
2.3	-0.81901
2.31	-0.81709
2.32	-0.8151
2.33	-0.81306
2.34	-0.81096
2.35	-0.8088
2.36	-0.80658
2.37	-0.80431
2.38	-0.80198
2.39	-0.79959
2.4	-0.79715
2.41	-0.79465
2.42	-0.7921
2.43	-0.7895
2.44	-0.78684
2.45	-0.78413
2.46	-0.78137
2.47	-0.77856
2.48	-0.7757
2.49	-0.77279
2.5	-0.76983
2.51	-0.76683
2.52	-0.76378
2.53	-0.76069
2.54	-0.75754
2.55	-0.75436
2.56	-0.75112
2.57	-0.74786
2.58	-0.74454
2.59	-0.74119
2.6	-0.73778
2.61	-0.73435
2.62	-0.73087
2.63	-0.72736
2.64	-0.7238
2.65	-0.72022
2.66	-0.71658
2.67	-0.71292
2.68	-0.70922
2.69	-0.70549
2.7	-0.70172
2.71	-0.69792
2.72	-0.69408
2.73	-0.69022
2.74	-0.68631
2.75	-0.68239
2.76	-0.67842
2.77	-0.67443
2.78	-0.67041
2.79	-0.66637
2.8	-0.66229
2.81	-0.65819
2.82	-0.65405
2.83	-0.6499
2.84	-0.64572
2.85	-0.64152
2.86	-0.63728
2.87	-0.63304
2.88	-0.62876
2.89	-0.62447
2.9	-0.62015
2.91	-0.61582
2.92	-0.61146
2.93	-0.60709
2.94	-0.6027
2.95	-0.59829
2.96	-0.59387
2.97	-0.58943
2.98	-0.58498
2.99	-0.58051
3	-0.57603
3.01	-0.57154
3.02	-0.56703
3.03	-0.56252
3.04	-0.55799
3.05	-0.55345
3.06	-0.54891
3.07	-0.54436
3.08	-0.5398
3.09	-0.53523
3.1	-0.53066
3.11	-0.52609
3.12	-0.52151
3.13	-0.51692
3.14	-0.51234
3.15	-0.50775
3.16	-0.50316
3.17	-0.49857
3.18	-0.49398
3.19	-0.48939
3.2	-0.4848
3.21	-0.48021
3.22	-0.47563
3.23	-0.47105
3.24	-0.46647
3.25	-0.4619
3.26	-0.45734
3.27	-0.45278
3.28	-0.44822
3.29	-0.44368
3.3	-0.43914
3.31	-0.43461
3.32	-0.43009
3.33	-0.42558
3.34	-0.42108
3.35	-0.41659
3.36	-0.41211
3.37	-0.40764
3.38	-0.40318
3.39	-0.39874
3.4	-0.39431
3.41	-0.3899
3.42	-0.3855
3.43	-0.38111
3.44	-0.37674
3.45	-0.37239
3.46	-0.36805
3.47	-0.36373
3.48	-0.35943
3.49	-0.35514
3.5	-0.35087
3.51	-0.34662
3.52	-0.34239
3.53	-0.33818
3.54	-0.33399
3.55	-0.32982
3.56	-0.32567
3.57	-0.32154
3.58	-0.31743
3.59	-0.31334
3.6	-0.30928
3.61	-0.30523
3.62	-0.30121
3.63	-0.29721
3.64	-0.29324
3.65	-0.28928
3.66	-0.28535
3.67	-0.28145
3.68	-0.27757
3.69	-0.27371
3.7	-0.26988
3.71	-0.26607
3.72	-0.26229
3.73	-0.25853
3.74	-0.2548
3.75	-0.25109
3.76	-0.24741
3.77	-0.24376
3.78	-0.24013
3.79	-0.23653
3.8	-0.23295
3.81	-0.2294
3.82	-0.22588
3.83	-0.22238
3.84	-0.21891
3.85	-0.21547
3.86	-0.21206
3.87	-0.20867
3.88	-0.20531
3.89	-0.20198
3.9	-0.19867
3.91	-0.1954
3.92	-0.19215
3.93	-0.18893
3.94	-0.18573
3.95	-0.18257
3.96	-0.17943
3.97	-0.17632
3.98	-0.17323
3.99	-0.17018
4	-0.16715
4.01	-0.16416
4.02	-0.16118
4.03	-0.15824
4.04	-0.15533
4.05	-0.15244
4.06	-0.14958
4.07	-0.14675
4.08	-0.14395
4.09	-0.14117
4.1	-0.13843
4.11	-0.13571
4.12	-0.13302
4.13	-0.13035
4.14	-0.12772
4.15	-0.12511
4.16	-0.12252
4.17	-0.11997
4.18	-0.11744
4.19	-0.11495
4.2	-0.11247
4.21	-0.11003
4.22	-0.10761
4.23	-0.10522
4.24	-0.10285
4.25	-0.10052
4.26	-0.098207
4.27	-0.095922
4.28	-0.093664
4.29	-0.091433
4.3	-0.089228
4.31	-0.087048
4.32	-0.084895
4.33	-0.082767
4.34	-0.080665
4.35	-0.078589
4.36	-0.076538
4.37	-0.074513
4.38	-0.072513
4.39	-0.070537
4.4	-0.068587
4.41	-0.066661
4.42	-0.06476
4.43	-0.062884
4.44	-0.061031
4.45	-0.059203
4.46	-0.057399
4.47	-0.055619
4.48	-0.053862
4.49	-0.052129
4.5	-0.05042
4.51	-0.048733
4.52	-0.04707
4.53	-0.04543
4.54	-0.043812
4.55	-0.042217
4.56	-0.040644
4.57	-0.039094
4.58	-0.037566
4.59	-0.036059
4.6	-0.034574
4.61	-0.033111
4.62	-0.03167
4.63	-0.030249
4.64	-0.02885
4.65	-0.027471
4.66	-0.026113
4.67	-0.024776
4.68	-0.023459
4.69	-0.022162
4.7	-0.020886
4.71	-0.019629
4.72	-0.018391
4.73	-0.017174
4.74	-0.015975
4.75	-0.014796
4.76	-0.013636
4.77	-0.012494
4.78	-0.011371
4.79	-0.010266
4.8	-0.0091802
4.81	-0.0081119
4.82	-0.0070616
4.83	-0.006029
4.84	-0.005014
4.85	-0.0040163
4.86	-0.0030359
4.87	-0.0020725
4.88	-0.0011259
4.89	-0.00019598
4.9	0.00071739
4.91	0.0016145
4.92	0.0024954
4.93	0.0033603
4.94	0.0042094
4.95	0.0050429
4.96	0.0058608
4.97	0.0066635
4.98	0.0074511
4.99	0.0082237
5	0.0089814
5.01	0.0097246
5.02	0.010453
5.03	0.011168
5.04	0.011868
5.05	0.012554
5.06	0.013227
5.07	0.013886
5.08	0.014531
5.09	0.015163
5.1	0.015782
5.11	0.016388
5.12	0.016981
5.13	0.017561
5.14	0.018129
5.15	0.018684
5.16	0.019228
5.17	0.019759
5.18	0.020278
5.19	0.020785
5.2	0.021281
5.21	0.021766
5.22	0.022239
5.23	0.022701
5.24	0.023152
5.25	0.023592
5.26	0.024021
5.27	0.02444
5.28	0.024848
5.29	0.025246
5.3	0.025634
5.31	0.026011
5.32	0.026379
5.33	0.026737
5.34	0.027086
5.35	0.027425
5.36	0.027755
5.37	0.028075
5.38	0.028387
5.39	0.028689
5.4	0.028983
5.41	0.029268
5.42	0.029544
5.43	0.029812
5.44	0.030072
5.45	0.030323
5.46	0.030566
5.47	0.030802
5.48	0.031029
5.49	0.031249
5.5	0.031461
5.51	0.031666
5.52	0.031864
5.53	0.032054
5.54	0.032237
5.55	0.032413
5.56	0.032582
5.57	0.032744
5.58	0.0329
5.59	0.033049
5.6	0.033191
5.61	0.033327
5.62	0.033457
5.63	0.033581
5.64	0.033698
5.65	0.03381
5.66	0.033916
5.67	0.034016
5.68	0.03411
5.69	0.034199
5.7	0.034282
5.71	0.03436
5.72	0.034433
5.73	0.0345
5.74	0.034562
5.75	0.03462
5.76	0.034672
5.77	0.034719
5.78	0.034762
5.79	0.0348
5.8	0.034834
5.81	0.034863
5.82	0.034887
5.83	0.034907
5.84	0.034923
5.85	0.034935
5.86	0.034943
5.87	0.034946
5.88	0.034946
5.89	0.034942
5.9	0.034934
5.91	0.034922
5.92	0.034907
5.93	0.034888
5.94	0.034866
5.95	0.03484
5.96	0.03481
5.97	0.034778
5.98	0.034742
5.99	0.034703
6	0.034661
6.01	0.034616
6.02	0.034568
6.03	0.034517
6.04	0.034463
6.05	0.034407
6.06	0.034347
6.07	0.034285
6.08	0.034221
6.09	0.034154
6.1	0.034084
6.11	0.034012
6.12	0.033937
6.13	0.033861
6.14	0.033782
6.15	0.0337
6.16	0.033617
6.17	0.033531
6.18	0.033444
6.19	0.033354
6.2	0.033262
6.21	0.033169
6.22	0.033073
6.23	0.032976
6.24	0.032877
6.25	0.032776
6.26	0.032674
6.27	0.03257
6.28	0.032464
6.29	0.032357
6.3	0.032248
6.31	0.032138
6.32	0.032026
6.33	0.031913
6.34	0.031799
6.35	0.031683
6.36	0.031566
6.37	0.031448
6.38	0.031328
6.39	0.031207
6.4	0.031086
6.41	0.030963
6.42	0.030839
6.43	0.030714
6.44	0.030588
6.45	0.030461
6.46	0.030333
6.47	0.030205
6.48	0.030075
6.49	0.029945
6.5	0.029813
6.51	0.029681
6.52	0.029549
6.53	0.029415
6.54	0.029281
6.55	0.029146
6.56	0.029011
6.57	0.028875
6.58	0.028738
6.59	0.028601
6.6	0.028463
6.61	0.028325
6.62	0.028186
6.63	0.028047
6.64	0.027908
6.65	0.027768
6.66	0.027627
6.67	0.027487
6.68	0.027346
6.69	0.027204
6.7	0.027062
6.71	0.026921
6.72	0.026778
6.73	0.026636
6.74	0.026493
6.75	0.02635
6.76	0.026207
6.77	0.026064
6.78	0.025921
6.79	0.025777
6.8	0.025634
6.81	0.02549
6.82	0.025346
6.83	0.025203
6.84	0.025059
6.85	0.024915
6.86	0.024771
6.87	0.024627
6.88	0.024484
6.89	0.02434
6.9	0.024196
6.91	0.024052
6.92	0.023909
6.93	0.023765
6.94	0.023622
6.95	0.023479
6.96	0.023335
6.97	0.023192
6.98	0.02305
6.99	0.022907
7	0.022764
7.01	0.022622
7.02	0.02248
7.03	0.022338
7.04	0.022196
7.05	0.022055
7.06	0.021914
7.07	0.021773
7.08	0.021632
7.09	0.021492
7.1	0.021351
7.11	0.021212
7.12	0.021072
7.13	0.020933
7.14	0.020794
7.15	0.020655
7.16	0.020517
7.17	0.020379
7.18	0.020241
7.19	0.020104
7.2	0.019967
7.21	0.019831
7.22	0.019694
7.23	0.019559
7.24	0.019423
7.25	0.019288
7.26	0.019154
7.27	0.01902
7.28	0.018886
7.29	0.018752
7.3	0.018619
7.31	0.018487
7.32	0.018355
7.33	0.018223
7.34	0.018092
7.35	0.017961
7.36	0.017831
7.37	0.017701
7.38	0.017572
7.39	0.017443
7.4	0.017314
7.41	0.017186
7.42	0.017059
7.43	0.016932
7.44	0.016805
7.45	0.016679
7.46	0.016554
7.47	0.016429
7.48	0.016304
7.49	0.01618
7.5	0.016057
7.51	0.015933
7.52	0.015811
7.53	0.015689
7.54	0.015567
7.55	0.015446
7.56	0.015326
7.57	0.015206
7.58	0.015087
7.59	0.014968
7.6	0.014849
7.61	0.014731
7.62	0.014614
7.63	0.014497
7.64	0.014381
7.65	0.014265
7.66	0.01415
7.67	0.014036
7.68	0.013921
7.69	0.013808
7.7	0.013695
7.71	0.013582
7.72	0.01347
7.73	0.013359
7.74	0.013248
7.75	0.013138
7.76	0.013028
7.77	0.012919
7.78	0.01281
7.79	0.012702
7.8	0.012595
7.81	0.012488
7.82	0.012381
7.83	0.012275
7.84	0.01217
7.85	0.012065
7.86	0.011961
7.87	0.011857
7.88	0.011754
7.89	0.011651
7.9	0.011549
7.91	0.011448
7.92	0.011347
7.93	0.011246
7.94	0.011146
7.95	0.011047
7.96	0.010948
7.97	0.01085
7.98	0.010752
7.99	0.010655
8	0.010558
8.01	0.010462
8.02	0.010367
8.03	0.010272
8.04	0.010177
8.05	0.010084
8.06	0.0099902
8.07	0.0098974
8.08	0.0098051
8.09	0.0097133
8.1	0.0096221
8.11	0.0095314
8.12	0.0094413
8.13	0.0093517
8.14	0.0092626
8.15	0.009174
8.16	0.009086
8.17	0.0089985
8.18	0.0089115
8.19	0.008825
8.2	0.0087391
8.21	0.0086537
8.22	0.0085688
8.23	0.0084844
8.24	0.0084006
8.25	0.0083173
8.26	0.0082344
8.27	0.0081521
8.28	0.0080703
8.29	0.007989
8.3	0.0079082
8.31	0.007828
8.32	0.0077482
8.33	0.0076689
8.34	0.0075901
8.35	0.0075119
8.36	0.0074341
8.37	0.0073568
8.38	0.00728
8.39	0.0072037
8.4	0.0071279
8.41	0.0070526
8.42	0.0069778
8.43	0.0069035
8.44	0.0068296
8.45	0.0067562
8.46	0.0066834
8.47	0.0066109
8.48	0.006539
8.49	0.0064675
8.5	0.0063965
8.51	0.006326
8.52	0.006256
8.53	0.0061864
8.54	0.0061173
8.55	0.0060486
8.56	0.0059804
8.57	0.0059127
8.58	0.0058454
8.59	0.0057786
8.6	0.0057122
8.61	0.0056463
8.62	0.0055808
8.63	0.0055158
8.64	0.0054513
8.65	0.0053871
8.66	0.0053234
8.67	0.0052602
8.68	0.0051974
8.69	0.005135
8.7	0.0050731
8.71	0.0050116
8.72	0.0049505
8.73	0.0048899
8.74	0.0048297
8.75	0.0047699
8.76	0.0047106
8.77	0.0046516
8.78	0.0045931
8.79	0.004535
8.8	0.0044774
8.81	0.0044201
8.82	0.0043633
8.83	0.0043068
8.84	0.0042508
8.85	0.0041952
8.86	0.00414
8.87	0.0040852
8.88	0.0040308
8.89	0.0039769
8.9	0.0039233
8.91	0.0038701
8.92	0.0038173
8.93	0.003765
8.94	0.003713
8.95	0.0036614
8.96	0.0036102
8.97	0.0035594
8.98	0.003509
8.99	0.003459
9	0.0034094
9.01	0.0033601
9.02	0.0033113
9.03	0.0032628
9.04	0.0032148
9.05	0.0031671
9.06	0.0031198
9.07	0.0030729
9.08	0.0030264
9.09	0.0029802
9.1	0.0029345
9.11	0.0028891
9.12	0.0028441
9.13	0.0027995
9.14	0.0027552
9.15	0.0027114
9.16	0.0026679
9.17	0.0026248
9.18	0.0025821
9.19	0.0025397
9.2	0.0024978
9.21	0.0024562
9.22	0.002415
9.23	0.0023742
9.24	0.0023338
9.25	0.0022937
9.26	0.0022541
9.27	0.0022148
9.28	0.0021759
9.29	0.0021374
9.3	0.0020993
9.31	0.0020616
9.32	0.0020242
9.33	0.0019873
9.34	0.0019507
9.35	0.0019145
9.36	0.0018787
9.37	0.0018434
9.38	0.0018084
9.39	0.0017738
9.4	0.0017396
9.41	0.0017058
9.42	0.0016725
9.43	0.0016395
9.44	0.001607
9.45	0.0015748
9.46	0.0015431
9.47	0.0015118
9.48	0.001481
9.49	0.0014505
9.5	0.0014205
9.51	0.0013909
9.52	0.0013618
9.53	0.0013331
9.54	0.0013049
9.55	0.0012771
9.56	0.0012497
9.57	0.0012228
9.58	0.0011964
9.59	0.0011705
9.6	0.001145
9.61	0.00112
9.62	0.0010955
9.63	0.0010715
9.64	0.001048
9.65	0.001025
9.66	0.0010025
9.67	0.00098048
9.68	0.00095902
9.69	0.00093809
9.7	0.0009177
9.71	0.00089785
9.72	0.00087856
9.73	0.00085983
9.74	0.00084167
9.75	0.00082409
9.76	0.0008071
9.77	0.00079069
9.78	0.0007749
9.79	0.00075972
9.8	0.00074516
9.81	0.00073123
9.82	0.00071795
9.83	0.00070532
9.84	0.00069336
9.85	0.00068207
9.86	0.00067146
9.87	0.00066156
9.88	0.00065236
9.89	0.00064388
9.9	0.00063614
9.91	0.00062914
9.92	0.00062291
9.93	0.00061744
9.94	0.00061276
9.95	0.00060888
9.96	0.0006058
9.97	0.00060356
9.98	0.00060216
9.99	0.00060161
10	0.00060193


==> immagini/simulazione5/componente10.txt <==
0	1
0.01	1.0055
0.02	1.011
0.03	0.97878
0.04	0.94753
0.05	0.92316
0.06	0.89942
0.07	0.86855
0.08	0.83835
0.09	0.85216
0.1	0.86602
0.11	0.8861
0.12	0.90533
0.13	0.92403
0.14	0.94247
0.15	0.9613
0.16	0.97956
0.17	0.99397
0.18	1.008
0.19	1.0225
0.2	1.0366
0.21	1.052
0.22	1.0668
0.23	1.0816
0.24	1.0959
0.25	1.1099
0.26	1.1233
0.27	1.1358
0.28	1.1478
0.29	1.1589
0.3	1.1695
0.31	1.1795
0.32	1.1889
0.33	1.1979
0.34	1.2063
0.35	1.2142
0.36	1.2217
0.37	1.2287
0.38	1.2351
0.39	1.2411
0.4	1.2466
0.41	1.2515
0.42	1.2559
0.43	1.2596
0.44	1.2629
0.45	1.2655
0.46	1.2676
0.47	1.2689
0.48	1.2698
0.49	1.2699
0.5	1.2695
0.51	1.2683
0.52	1.2667
0.53	1.2644
0.54	1.2616
0.55	1.2583
0.56	1.2546
0.57	1.2505
0.58	1.246
0.59	1.2412
0.6	1.2361
0.61	1.2307
0.62	1.225
0.63	1.2191
0.64	1.2129
0.65	1.2066
0.66	1.1999
0.67	1.1932
0.68	1.1861
0.69	1.1789
0.7	1.1715
0.71	1.1639
0.72	1.1561
0.73	1.1482
0.74	1.14
0.75	1.1318
0.76	1.1233
0.77	1.1146
0.78	1.1058
0.79	1.0968
0.8	1.0877
0.81	1.0784
0.82	1.0689
0.83	1.0592
0.84	1.0494
0.85	1.0394
0.86	1.0293
0.87	1.019
0.88	1.0085
0.89	0.99795
0.9	0.98721
0.91	0.97636
0.92	0.96536
0.93	0.95426
0.94	0.94303
0.95	0.9317
0.96	0.92026
0.97	0.90874
0.98	0.89711
0.99	0.88541
1	0.87362
1.01	0.86178
1.02	0.84984
1.03	0.83788
1.04	0.82584
1.05	0.81378
1.06	0.80165
1.07	0.78953
1.08	0.77734
1.09	0.76518
1.1	0.75297
1.11	0.7408
1.12	0.72858
1.13	0.71644
1.14	0.70424
1.15	0.69215
1.16	0.68001
1.17	0.66798
1.18	0.65592
1.19	0.64399
1.2	0.63204
1.21	0.62023
1.22	0.6084
1.23	0.59673
1.24	0.58504
1.25	0.57353
1.26	0.56201
1.27	0.55068
1.28	0.53934
1.29	0.5282
1.3	0.51706
1.31	0.50614
1.32	0.49523
1.33	0.48456
1.34	0.4739
1.35	0.46353
1.36	0.45316
1.37	0.44311
1.38	0.43307
1.39	0.42339
1.4	0.41371
1.41	0.40441
1.42	0.3951
1.43	0.38617
1.44	0.37722
1.45	0.36861
1.46	0.35999
1.47	0.35164
1.48	0.34328
1.49	0.33512
1.5	0.32696
1.51	0.31894
1.52	0.31092
1.53	0.30299
1.54	0.29506
1.55	0.28719
1.56	0.27932
1.57	0.27149
1.58	0.26366
1.59	0.25586
1.6	0.24808
1.61	0.24031
1.62	0.23256
1.63	0.22483
1.64	0.21711
1.65	0.20943
1.66	0.20176
1.67	0.19412
1.68	0.18652
1.69	0.17894
1.7	0.1714
1.71	0.16389
1.72	0.15642
1.73	0.149
1.74	0.14162
1.75	0.13428
1.76	0.12699
1.77	0.11976
1.78	0.11257
1.79	0.10544
1.8	0.098359
1.81	0.091345
1.82	0.084382
1.83	0.077488
1.84	0.070648
1.85	0.063881
1.86	0.05717
1.87	0.050534
1.88	0.043957
1.89	0.037458
1.9	0.031019
1.91	0.024661
1.92	0.018365
1.93	0.012151
1.94	0.0060006
1.95	-6.6098e-05
1.96	-0.0060671
1.97	-0.011984
1.98	-0.017833
1.99	-0.023597
2	-0.029293
2.01	-0.034902
2.02	-0.040442
2.03	-0.045896
2.04	-0.05128
2.05	-0.056577
2.06	-0.061802
2.07	-0.066941
2.08	-0.072008
2.09	-0.076989
2.1	-0.081896
2.11	-0.086719
2.12	-0.091467
2.13	-0.096131
2.14	-0.10072
2.15	-0.10523
2.16	-0.10966
2.17	-0.114
2.18	-0.11827
2.19	-0.12246
2.2	-0.12658
2.21	-0.13061
2.22	-0.13457
2.23	-0.13844
2.24	-0.14225
2.25	-0.14597
2.26	-0.14961
2.27	-0.15318
2.28	-0.15667
2.29	-0.16008
2.3	-0.16342
2.31	-0.16668
2.32	-0.16987
2.33	-0.17298
2.34	-0.17602
2.35	-0.17898
2.36	-0.18187
2.37	-0.18468
2.38	-0.18742
2.39	-0.19009
2.4	-0.19268
2.41	-0.1952
2.42	-0.19765
2.43	-0.20003
2.44	-0.20233
2.45	-0.20457
2.46	-0.20673
2.47	-0.20883
2.48	-0.21085
2.49	-0.21281
2.5	-0.21469
2.51	-0.21651
2.52	-0.21826
2.53	-0.21994
2.54	-0.22156
2.55	-0.22311
2.56	-0.22459
2.57	-0.22601
2.58	-0.22736
2.59	-0.22865
2.6	-0.22988
2.61	-0.23104
2.62	-0.23215
2.63	-0.23318
2.64	-0.23416
2.65	-0.23508
2.66	-0.23594
2.67	-0.23674
2.68	-0.23749
2.69	-0.23817
2.7	-0.2388
2.71	-0.23937
2.72	-0.23989
2.73	-0.24035
2.74	-0.24076
2.75	-0.24112
2.76	-0.24142
2.77	-0.24167
2.78	-0.24188
2.79	-0.24203
2.8	-0.24213
2.81	-0.24218
2.82	-0.24219
2.83	-0.24215
2.84	-0.24206
2.85	-0.24193
2.86	-0.24175
2.87	-0.24152
2.88	-0.24126
2.89	-0.24095
2.9	-0.2406
2.91	-0.24021
2.92	-0.23978
2.93	-0.2393
2.94	-0.23879
2.95	-0.23824
2.96	-0.23766
2.97	-0.23703
2.98	-0.23637
2.99	-0.23568
3	-0.23495
3.01	-0.23418
3.02	-0.23338
3.03	-0.23255
3.04	-0.23169
3.05	-0.2308
3.06	-0.22987
3.07	-0.22892
3.08	-0.22794
3.09	-0.22693
3.1	-0.22589
3.11	-0.22482
3.12	-0.22373
3.13	-0.22261
3.14	-0.22146
3.15	-0.22029
3.16	-0.2191
3.17	-0.21789
3.18	-0.21665
3.19	-0.21539
3.2	-0.2141
3.21	-0.2128
3.22	-0.21148
3.23	-0.21014
3.24	-0.20877
3.25	-0.20739
3.26	-0.206
3.27	-0.20458
3.28	-0.20315
3.29	-0.2017
3.3	-0.20024
3.31	-0.19876
3.32	-0.19727
3.33	-0.19576
3.34	-0.19424
3.35	-0.19271
3.36	-0.19116
3.37	-0.18961
3.38	-0.18804
3.39	-0.18646
3.4	-0.18487
3.41	-0.18327
3.42	-0.18167
3.43	-0.18005
3.44	-0.17842
3.45	-0.17679
3.46	-0.17515
3.47	-0.17351
3.48	-0.17186
3.49	-0.1702
3.5	-0.16853
3.51	-0.16686
3.52	-0.16519
3.53	-0.16351
3.54	-0.16183
3.55	-0.16015
3.56	-0.15846
3.57	-0.15677
3.58	-0.15508
3.59	-0.15339
3.6	-0.15169
3.61	-0.15
3.62	-0.1483
3.63	-0.1466
3.64	-0.14491
3.65	-0.14321
3.66	-0.14151
3.67	-0.13982
3.68	-0.13813
3.69	-0.13644
3.7	-0.13475
3.71	-0.13306
3.72	-0.13138
3.73	-0.1297
3.74	-0.12802
3.75	-0.12635
3.76	-0.12468
3.77	-0.12301
3.78	-0.12135
3.79	-0.11969
3.8	-0.11804
3.81	-0.1164
3.82	-0.11476
3.83	-0.11312
3.84	-0.11149
3.85	-0.10987
3.86	-0.10825
3.87	-0.10664
3.88	-0.10504
3.89	-0.10345
3.9	-0.10186
3.91	-0.10028
3.92	-0.098703
3.93	-0.097137
3.94	-0.09558
3.95	-0.09403
3.96	-0.092489
3.97	-0.090957
3.98	-0.089433
3.99	-0.087918
4	-0.086412
4.01	-0.084915
4.02	-0.083428
4.03	-0.08195
4.04	-0.080481
4.05	-0.079022
4.06	-0.077573
4.07	-0.076134
4.08	-0.074705
4.09	-0.073286
4.1	-0.071877
4.11	-0.070478
4.12	-0.06909
4.13	-0.067713
4.14	-0.066346
4.15	-0.06499
4.16	-0.063645
4.17	-0.06231
4.18	-0.060987
4.19	-0.059674
4.2	-0.058373
4.21	-0.057082
4.22	-0.055803
4.23	-0.054535
4.24	-0.053279
4.25	-0.052033
4.26	-0.050799
4.27	-0.049577
4.28	-0.048366
4.29	-0.047166
4.3	-0.045978
4.31	-0.044802
4.32	-0.043637
4.33	-0.042484
4.34	-0.041342
4.35	-0.040212
4.36	-0.039094
4.37	-0.037987
4.38	-0.036892
4.39	-0.035808
4.4	-0.034736
4.41	-0.033676
4.42	-0.032628
4.43	-0.031591
4.44	-0.030566
4.45	-0.029552
4.46	-0.02855
4.47	-0.02756
4.48	-0.026581
4.49	-0.025614
4.5	-0.024658
4.51	-0.023714
4.52	-0.022781
4.53	-0.02186
4.54	-0.02095
4.55	-0.020051
4.56	-0.019164
4.57	-0.018288
4.58	-0.017424
4.59	-0.01657
4.6	-0.015728
4.61	-0.014897
4.62	-0.014077
4.63	-0.013268
4.64	-0.012471
4.65	-0.011684
4.66	-0.010908
4.67	-0.010143
4.68	-0.0093886
4.69	-0.0086451
4.7	-0.0079122
4.71	-0.00719
4.72	-0.0064784
4.73	-0.0057774
4.74	-0.0050867
4.75	-0.0044065
4.76	-0.0037366
4.77	-0.003077
4.78	-0.0024275
4.79	-0.0017882
4.8	-0.001159
4.81	-0.00053979
4.82	6.9495e-05
4.83	0.0006689
4.84	0.0012585
4.85	0.0018384
4.86	0.0024087
4.87	0.0029693
4.88	0.0035205
4.89	0.0040621
4.9	0.0045945
4.91	0.0051175
4.92	0.0056314
4.93	0.0061361
4.94	0.0066317
4.95	0.0071184
4.96	0.0075961
4.97	0.008065
4.98	0.0085251
4.99	0.0089766
5	0.0094195
5.01	0.0098538
5.02	0.01028
5.03	0.010697
5.04	0.011106
5.05	0.011507
5.06	0.0119
5.07	0.012285
5.08	0.012662
5.09	0.013031
5.1	0.013392
5.11	0.013746
5.12	0.014091
5.13	0.01443
5.14	0.01476
5.15	0.015084
5.16	0.015399
5.17	0.015708
5.18	0.01601
5.19	0.016304
5.2	0.016591
5.21	0.016872
5.22	0.017145
5.23	0.017412
5.24	0.017672
5.25	0.017926
5.26	0.018173
5.27	0.018413
5.28	0.018647
5.29	0.018875
5.3	0.019096
5.31	0.019311
5.32	0.019521
5.33	0.019724
5.34	0.019921
5.35	0.020112
5.36	0.020298
5.37	0.020478
5.38	0.020652
5.39	0.020821
5.4	0.020984
5.41	0.021142
5.42	0.021294
5.43	0.021441
5.44	0.021583
5.45	0.02172
5.46	0.021852
5.47	0.021978
5.48	0.0221
5.49	0.022217
5.5	0.022329
5.51	0.022437
5.52	0.02254
5.53	0.022638
5.54	0.022732
5.55	0.022821
5.56	0.022906
5.57	0.022987
5.58	0.023063
5.59	0.023136
5.6	0.023204
5.61	0.023268
5.62	0.023328
5.63	0.023384
5.64	0.023436
5.65	0.023485
5.66	0.02353
5.67	0.023571
5.68	0.023608
5.69	0.023642
5.7	0.023673
5.71	0.0237
5.72	0.023723
5.73	0.023744
5.74	0.023761
5.75	0.023775
5.76	0.023785
5.77	0.023793
5.78	0.023798
5.79	0.023799
5.8	0.023798
5.81	0.023794
5.82	0.023787
5.83	0.023777
5.84	0.023764
5.85	0.023749
5.86	0.023731
5.87	0.023711
5.88	0.023688
5.89	0.023663
5.9	0.023635
5.91	0.023605
5.92	0.023572
5.93	0.023537
5.94	0.023501
5.95	0.023461
5.96	0.02342
5.97	0.023377
5.98	0.023331
5.99	0.023284
6	0.023234
6.01	0.023183
6.02	0.02313
6.03	0.023075
6.04	0.023018
6.05	0.022959
6.06	0.022899
6.07	0.022837
6.08	0.022773
6.09	0.022708
6.1	0.022641
6.11	0.022573
6.12	0.022503
6.13	0.022432
6.14	0.02236
6.15	0.022286
6.16	0.02221
6.17	0.022134
6.18	0.022056
6.19	0.021976
6.2	0.021896
6.21	0.021815
6.22	0.021732
6.23	0.021648
6.24	0.021563
6.25	0.021477
6.26	0.02139
6.27	0.021303
6.28	0.021214
6.29	0.021124
6.3	0.021033
6.31	0.020942
6.32	0.02085
6.33	0.020756
6.34	0.020662
6.35	0.020568
6.36	0.020472
6.37	0.020376
6.38	0.020279
6.39	0.020182
6.4	0.020084
6.41	0.019985
6.42	0.019886
6.43	0.019786
6.44	0.019686
6.45	0.019585
6.46	0.019483
6.47	0.019381
6.48	0.019279
6.49	0.019177
6.5	0.019073
6.51	0.01897
6.52	0.018866
6.53	0.018762
6.54	0.018657
6.55	0.018553
6.56	0.018447
6.57	0.018342
6.58	0.018237
6.59	0.018131
6.6	0.018025
6.61	0.017918
6.62	0.017812
6.63	0.017705
6.64	0.017599
6.65	0.017492
6.66	0.017385
6.67	0.017278
6.68	0.017171
6.69	0.017064
6.7	0.016956
6.71	0.016849
6.72	0.016742
6.73	0.016634
6.74	0.016527
6.75	0.01642
6.76	0.016312
6.77	0.016205
6.78	0.016098
6.79	0.015991
6.8	0.015884
6.81	0.015777
6.82	0.01567
6.83	0.015563
6.84	0.015457
6.85	0.01535
6.86	0.015244
6.87	0.015138
6.88	0.015032
6.89	0.014926
6.9	0.01482
6.91	0.014715
6.92	0.01461
6.93	0.014505
6.94	0.0144
6.95	0.014295
6.96	0.014191
6.97	0.014087
6.98	0.013983
6.99	0.01388
7	0.013776
7.01	0.013673
7.02	0.013571
7.03	0.013468
7.04	0.013366
7.05	0.013264
7.06	0.013163
7.07	0.013061
7.08	0.012961
7.09	0.01286
7.1	0.01276
7.11	0.01266
7.12	0.01256
7.13	0.012461
7.14	0.012363
7.15	0.012264
7.16	0.012166
7.17	0.012068
7.18	0.011971
7.19	0.011874
7.2	0.011778
7.21	0.011681
7.22	0.011586
7.23	0.01149
7.24	0.011395
7.25	0.011301
7.26	0.011207
7.27	0.011113
7.28	0.01102
7.29	0.010927
7.3	0.010834
7.31	0.010742
7.32	0.010651
7.33	0.010559
7.34	0.010469
7.35	0.010378
7.36	0.010289
7.37	0.010199
7.38	0.01011
7.39	0.010022
7.4	0.0099337
7.41	0.0098461
7.42	0.009759
7.43	0.0096723
7.44	0.0095861
7.45	0.0095003
7.46	0.009415
7.47	0.0093302
7.48	0.0092458
7.49	0.0091619
7.5	0.0090785
7.51	0.0089956
7.52	0.0089131
7.53	0.0088311
7.54	0.0087495
7.55	0.0086685
7.56	0.0085879
7.57	0.0085077
7.58	0.0084281
7.59	0.008349
7.6	0.0082703
7.61	0.0081921
7.62	0.0081144
7.63	0.0080371
7.64	0.0079604
7.65	0.0078841
7.66	0.0078083
7.67	0.007733
7.68	0.0076581
7.69	0.0075838
7.7	0.0075099
7.71	0.0074365
7.72	0.0073636
7.73	0.0072912
7.74	0.0072193
7.75	0.0071478
7.76	0.0070769
7.77	0.0070064
7.78	0.0069364
7.79	0.0068668
7.8	0.0067978
7.81	0.0067292
7.82	0.0066611
7.83	0.0065935
7.84	0.0065264
7.85	0.0064598
7.86	0.0063936
7.87	0.0063279
7.88	0.0062627
7.89	0.0061979
7.9	0.0061337
7.91	0.0060699
7.92	0.0060066
7.93	0.0059438
7.94	0.0058814
7.95	0.0058195
7.96	0.0057581
7.97	0.0056971
7.98	0.0056366
7.99	0.0055766
8	0.0055171
8.01	0.005458
8.02	0.0053994
8.03	0.0053412
8.04	0.0052835
8.05	0.0052263
8.06	0.0051696
8.07	0.0051133
8.08	0.0050574
8.09	0.005002
8.1	0.0049471
8.11	0.0048926
8.12	0.0048386
8.13	0.004785
8.14	0.0047319
8.15	0.0046792
8.16	0.004627
8.17	0.0045752
8.18	0.0045239
8.19	0.004473
8.2	0.0044225
8.21	0.0043725
8.22	0.0043229
8.23	0.0042738
8.24	0.0042251
8.25	0.0041768
8.26	0.004129
8.27	0.0040816
8.28	0.0040346
8.29	0.0039881
8.3	0.003942
8.31	0.0038963
8.32	0.003851
8.33	0.0038062
8.34	0.0037617
8.35	0.0037177
8.36	0.0036741
8.37	0.003631
8.38	0.0035882
8.39	0.0035458
8.4	0.0035039
8.41	0.0034623
8.42	0.0034212
8.43	0.0033804
8.44	0.0033401
8.45	0.0033001
8.46	0.0032606
8.47	0.0032214
8.48	0.0031826
8.49	0.0031443
8.5	0.0031063
8.51	0.0030687
8.52	0.0030314
8.53	0.0029946
8.54	0.0029581
8.55	0.002922
8.56	0.0028863
8.57	0.0028509
8.58	0.002816
8.59	0.0027813
8.6	0.0027471
8.61	0.0027132
8.62	0.0026796
8.63	0.0026465
8.64	0.0026136
8.65	0.0025812
8.66	0.002549
8.67	0.0025172
8.68	0.0024858
8.69	0.0024547
8.7	0.0024239
8.71	0.0023935
8.72	0.0023634
8.73	0.0023336
8.74	0.0023042
8.75	0.002275
8.76	0.0022462
8.77	0.0022177
8.78	0.0021896
8.79	0.0021617
8.8	0.0021341
8.81	0.0021068
8.82	0.0020799
8.83	0.0020532
8.84	0.0020268
8.85	0.0020008
8.86	0.001975
8.87	0.0019494
8.88	0.0019242
8.89	0.0018992
8.9	0.0018746
8.91	0.0018501
8.92	0.001826
8.93	0.0018021
8.94	0.0017784
8.95	0.0017551
8.96	0.0017319
8.97	0.001709
8.98	0.0016864
8.99	0.001664
9	0.0016418
9.01	0.0016198
9.02	0.0015981
9.03	0.0015766
9.04	0.0015553
9.05	0.0015342
9.06	0.0015134
9.07	0.0014927
9.08	0.0014722
9.09	0.0014519
9.1	0.0014318
9.11	0.0014119
9.12	0.0013922
9.13	0.0013726
9.14	0.0013533
9.15	0.001334
9.16	0.001315
9.17	0.0012961
9.18	0.0012773
9.19	0.0012587
9.2	0.0012402
9.21	0.0012218
9.22	0.0012036
9.23	0.0011855
9.24	0.0011675
9.25	0.0011496
9.26	0.0011319
9.27	0.0011142
9.28	0.0010966
9.29	0.0010791
9.3	0.0010617
9.31	0.0010443
9.32	0.0010271
9.33	0.0010099
9.34	0.00099269
9.35	0.00097558
9.36	0.00095851
9.37	0.00094147
9.38	0.00092447
9.39	0.00090748
9.4	0.00089051
9.41	0.00087355
9.42	0.00085659
9.43	0.00083962
9.44	0.00082264
9.45	0.00080564
9.46	0.00078861
9.47	0.00077155
9.48	0.00075444
9.49	0.00073729
9.5	0.00072007
9.51	0.00070279
9.52	0.00068544
9.53	0.000668
9.54	0.00065048
9.55	0.00063286
9.56	0.00061513
9.57	0.00059729
9.58	0.00057933
9.59	0.00056124
9.6	0.00054301
9.61	0.00052463
9.62	0.0005061
9.63	0.00048741
9.64	0.00046854
9.65	0.00044949
9.66	0.00043025
9.67	0.00041081
9.68	0.00039116
9.69	0.0003713
9.7	0.00035121
9.71	0.00033088
9.72	0.00031031
9.73	0.00028949
9.74	0.0002684
9.75	0.00024704
9.76	0.0002254
9.77	0.00020347
9.78	0.00018124
9.79	0.0001587
9.8	0.00013584
9.81	0.00011265
9.82	8.912e-05
9.83	6.5243e-05
9.84	4.1008e-05
9.85	1.6406e-05
9.86	-8.5733e-06
9.87	-3.394e-05
9.88	-5.9703e-05
9.89	-8.5872e-05
9.9	-0.00011246
9.91	-0.00013947
9.92	-0.00016692
9.93	-0.00019481
9.94	-0.00022316
9.95	-0.00025197
9.96	-0.00028125
9.97	-0.00031102
9.98	-0.00034128
9.99	-0.00037205
10	-0.00040333


==> immagini/simulazione5/componente2.txt <==
0	1
0.01	1.001
0.02	1.0017
0.03	0.9635
0.04	0.92578
0.05	0.91799
0.06	0.91044
0.07	0.88799
0.08	0.86587
0.09	0.84638
0.1	0.8268
0.11	0.82262
0.12	0.81878
0.13	0.81367
0.14	0.80852
0.15	0.79628
0.16	0.78416
0.17	0.77166
0.18	0.75915
0.19	0.74702
0.2	0.73489
0.21	0.72447
0.22	0.71404
0.23	0.70733
0.24	0.7006
0.25	0.69417
0.26	0.68773
0.27	0.68181
0.28	0.67588
0.29	0.67067
0.3	0.66545
0.31	0.66054
0.32	0.65563
0.33	0.65095
0.34	0.64628
0.35	0.64185
0.36	0.63744
0.37	0.63331
0.38	0.62919
0.39	0.6254
0.4	0.62162
0.41	0.6182
0.42	0.6148
0.43	0.61176
0.44	0.60874
0.45	0.60606
0.46	0.6034
0.47	0.60103
0.48	0.59868
0.49	0.59651
0.5	0.59435
0.51	0.59221
0.52	0.59009
0.53	0.58787
0.54	0.58566
0.55	0.58329
0.56	0.58094
0.57	0.57844
0.58	0.57596
0.59	0.57338
0.6	0.57082
0.61	0.56823
0.62	0.56565
0.63	0.5631
0.64	0.56057
0.65	0.55809
0.66	0.55564
0.67	0.55325
0.68	0.55088
0.69	0.54858
0.7	0.54631
0.71	0.54409
0.72	0.5419
0.73	0.53976
0.74	0.53764
0.75	0.53557
0.76	0.53352
0.77	0.5315
0.78	0.52951
0.79	0.52756
0.8	0.52562
0.81	0.52372
0.82	0.52184
0.83	0.52
0.84	0.51818
0.85	0.5164
0.86	0.51464
0.87	0.51292
0.88	0.51121
0.89	0.50955
0.9	0.5079
0.91	0.50629
0.92	0.50469
0.93	0.50314
0.94	0.5016
0.95	0.50009
0.96	0.49859
0.97	0.49713
0.98	0.49568
0.99	0.49425
1	0.49284
1.01	0.49144
1.02	0.49005
1.03	0.48868
1.04	0.48732
1.05	0.48596
1.06	0.48461
1.07	0.48327
1.08	0.48193
1.09	0.48059
1.1	0.47925
1.11	0.4779
1.12	0.47655
1.13	0.47519
1.14	0.47383
1.15	0.47244
1.16	0.47105
1.17	0.46962
1.18	0.4682
1.19	0.46671
1.2	0.46524
1.21	0.46369
1.22	0.46214
1.23	0.4605
1.24	0.45887
1.25	0.45713
1.26	0.4554
1.27	0.45353
1.28	0.45168
1.29	0.44969
1.3	0.44771
1.31	0.44558
1.32	0.44348
1.33	0.44124
1.34	0.43903
1.35	0.43671
1.36	0.43442
1.37	0.43207
1.38	0.42976
1.39	0.42743
1.4	0.42514
1.41	0.42289
1.42	0.42067
1.43	0.41851
1.44	0.41638
1.45	0.41433
1.46	0.4123
1.47	0.41033
1.48	0.40839
1.49	0.40648
1.5	0.40459
1.51	0.40271
1.52	0.40086
1.53	0.39899
1.54	0.39714
1.55	0.39527
1.56	0.39341
1.57	0.39153
1.58	0.38965
1.59	0.38774
1.6	0.38584
1.61	0.38391
1.62	0.38198
1.63	0.38001
1.64	0.37806
1.65	0.37606
1.66	0.37407
1.67	0.37205
1.68	0.37004
1.69	0.36799
1.7	0.36595
1.71	0.36388
1.72	0.36182
1.73	0.35974
1.74	0.35766
1.75	0.35556
1.76	0.35347
1.77	0.35137
1.78	0.34927
1.79	0.34716
1.8	0.34505
1.81	0.34294
1.82	0.34083
1.83	0.33872
1.84	0.33661
1.85	0.33451
1.86	0.3324
1.87	0.3303
1.88	0.3282
1.89	0.32611
1.9	0.32401
1.91	0.32193
1.92	0.31984
1.93	0.31776
1.94	0.31568
1.95	0.31361
1.96	0.31154
1.97	0.30947
1.98	0.30741
1.99	0.30535
2	0.30329
2.01	0.30123
2.02	0.29917
2.03	0.29712
2.04	0.29507
2.05	0.29302
2.06	0.29096
2.07	0.28891
2.08	0.28685
2.09	0.2848
2.1	0.28273
2.11	0.28067
2.12	0.27861
2.13	0.27654
2.14	0.27446
2.15	0.27238
2.16	0.27029
2.17	0.2682
2.18	0.2661
2.19	0.264
2.2	0.26189
2.21	0.25977
2.22	0.25764
2.23	0.25551
2.24	0.25336
2.25	0.25121
2.26	0.24905
2.27	0.24689
2.28	0.24471
2.29	0.24253
2.3	0.24033
2.31	0.23813
2.32	0.23592
2.33	0.23371
2.34	0.23149
2.35	0.22926
2.36	0.22702
2.37	0.22479
2.38	0.22254
2.39	0.22029
2.4	0.21804
2.41	0.21579
2.42	0.21353
2.43	0.21127
2.44	0.20901
2.45	0.20676
2.46	0.2045
2.47	0.20225
2.48	0.19999
2.49	0.19775
2.5	0.1955
2.51	0.19326
2.52	0.19103
2.53	0.1888
2.54	0.18658
2.55	0.18437
2.56	0.18216
2.57	0.17997
2.58	0.17777
2.59	0.1756
2.6	0.17342
2.61	0.17126
2.62	0.1691
2.63	0.16697
2.64	0.16482
2.65	0.1627
2.66	0.16058
2.67	0.15848
2.68	0.15637
2.69	0.15429
2.7	0.1522
2.71	0.15014
2.72	0.14807
2.73	0.14602
2.74	0.14397
2.75	0.14194
2.76	0.1399
2.77	0.13789
2.78	0.13587
2.79	0.13387
2.8	0.13187
2.81	0.12988
2.82	0.12789
2.83	0.12593
2.84	0.12395
2.85	0.122
2.86	0.12004
2.87	0.1181
2.88	0.11616
2.89	0.11424
2.9	0.11231
2.91	0.1104
2.92	0.10849
2.93	0.10659
2.94	0.1047
2.95	0.10282
2.96	0.10094
2.97	0.099068
2.98	0.097202
2.99	0.095349
3	0.093499
3.01	0.091661
3.02	0.089826
3.03	0.088003
3.04	0.086184
3.05	0.084377
3.06	0.082575
3.07	0.080784
3.08	0.078998
3.09	0.077223
3.1	0.075454
3.11	0.073696
3.12	0.071945
3.13	0.070205
3.14	0.068471
3.15	0.066749
3.16	0.065033
3.17	0.063329
3.18	0.061633
3.19	0.059948
3.2	0.058271
3.21	0.056606
3.22	0.054948
3.23	0.053303
3.24	0.051666
3.25	0.050041
3.26	0.048425
3.27	0.046821
3.28	0.045227
3.29	0.043645
3.3	0.042072
3.31	0.040512
3.32	0.038962
3.33	0.037424
3.34	0.035897
3.35	0.034382
3.36	0.032878
3.37	0.031387
3.38	0.029907
3.39	0.028439
3.4	0.026983
3.41	0.02554
3.42	0.024109
3.43	0.022691
3.44	0.021285
3.45	0.019891
3.46	0.01851
3.47	0.017143
3.48	0.015788
3.49	0.014445
3.5	0.013116
3.51	0.0118
3.52	0.010498
3.53	0.009208
3.54	0.0079318
3.55	0.0066688
3.56	0.0054193
3.57	0.0041832
3.58	0.0029606
3.59	0.0017515
3.6	0.00055617
3.61	-0.00062571
3.62	-0.0017938
3.63	-0.0029483
3.64	-0.0040889
3.65	-0.005216
3.66	-0.0063291
3.67	-0.0074286
3.68	-0.0085141
3.69	-0.009586
3.7	-0.010644
3.71	-0.011688
3.72	-0.012718
3.73	-0.013735
3.74	-0.014737
3.75	-0.015726
3.76	-0.016701
3.77	-0.017662
3.78	-0.01861
3.79	-0.019543
3.8	-0.020463
3.81	-0.021369
3.82	-0.022262
3.83	-0.02314
3.84	-0.024005
3.85	-0.024857
3.86	-0.025695
3.87	-0.026519
3.88	-0.02733
3.89	-0.028128
3.9	-0.028911
3.91	-0.029682
3.92	-0.03044
3.93	-0.031184
3.94	-0.031915
3.95	-0.032632
3.96	-0.033337
3.97	-0.034029
3.98	-0.034707
3.99	-0.035373
4	-0.036026
4.01	-0.036667
4.02	-0.037294
4.03	-0.037909
4.04	-0.038512
4.05	-0.039102
4.06	-0.039679
4.07	-0.040244
4.08	-0.040797
4.09	-0.041338
4.1	-0.041867
4.11	-0.042384
4.12	-0.042889
4.13	-0.043382
4.14	-0.043863
4.15	-0.044333
4.16	-0.044792
4.17	-0.045238
4.18	-0.045674
4.19	-0.046098
4.2	-0.046511
4.21	-0.046913
4.22	-0.047304
4.23	-0.047684
4.24	-0.048053
4.25	-0.048412
4.26	-0.048759
4.27	-0.049097
4.28	-0.049424
4.29	-0.049741
4.3	-0.050047
4.31	-0.050344
4.32	-0.05063
4.33	-0.050907
4.34	-0.051174
4.35	-0.051431
4.36	-0.051678
4.37	-0.051916
4.38	-0.052145
4.39	-0.052364
4.4	-0.052575
4.41	-0.052776
4.42	-0.052968
4.43	-0.053151
4.44	-0.053326
4.45	-0.053492
4.46	-0.053649
4.47	-0.053798
4.48	-0.053939
4.49	-0.054071
4.5	-0.054195
4.51	-0.054312
4.52	-0.05442
4.53	-0.05452
4.54	-0.054613
4.55	-0.054698
4.56	-0.054776
4.57	-0.054846
4.58	-0.054909
4.59	-0.054965
4.6	-0.055014
4.61	-0.055055
4.62	-0.05509
4.63	-0.055118
4.64	-0.05514
4.65	-0.055154
4.66	-0.055162
4.67	-0.055164
4.68	-0.05516
4.69	-0.055149
4.7	-0.055132
4.71	-0.05511
4.72	-0.055081
4.73	-0.055046
4.74	-0.055006
4.75	-0.05496
4.76	-0.054909
4.77	-0.054852
4.78	-0.05479
4.79	-0.054723
4.8	-0.05465
4.81	-0.054573
4.82	-0.05449
4.83	-0.054403
4.84	-0.05431
4.85	-0.054213
4.86	-0.054112
4.87	-0.054006
4.88	-0.053895
4.89	-0.05378
4.9	-0.053661
4.91	-0.053538
4.92	-0.053411
4.93	-0.053279
4.94	-0.053144
4.95	-0.053005
4.96	-0.052862
4.97	-0.052715
4.98	-0.052565
4.99	-0.052411
5	-0.052254
5.01	-0.052093
5.02	-0.051929
5.03	-0.051762
5.04	-0.051591
5.05	-0.051418
5.06	-0.051242
5.07	-0.051062
5.08	-0.05088
5.09	-0.050695
5.1	-0.050508
5.11	-0.050317
5.12	-0.050124
5.13	-0.049929
5.14	-0.049731
5.15	-0.049531
5.16	-0.049328
5.17	-0.049124
5.18	-0.048917
5.19	-0.048707
5.2	-0.048496
5.21	-0.048283
5.22	-0.048068
5.23	-0.047851
5.24	-0.047633
5.25	-0.047412
5.26	-0.04719
5.27	-0.046966
5.28	-0.046741
5.29	-0.046514
5.3	-0.046286
5.31	-0.046056
5.32	-0.045825
5.33	-0.045592
5.34	-0.045359
5.35	-0.045124
5.36	-0.044888
5.37	-0.044651
5.38	-0.044412
5.39	-0.044173
5.4	-0.043933
5.41	-0.043692
5.42	-0.04345
5.43	-0.043208
5.44	-0.042964
5.45	-0.04272
5.46	-0.042475
5.47	-0.04223
5.48	-0.041983
5.49	-0.041737
5.5	-0.04149
5.51	-0.041242
5.52	-0.040994
5.53	-0.040745
5.54	-0.040497
5.55	-0.040247
5.56	-0.039998
5.57	-0.039748
5.58	-0.039499
5.59	-0.039248
5.6	-0.038998
5.61	-0.038748
5.62	-0.038498
5.63	-0.038247
5.64	-0.037997
5.65	-0.037747
5.66	-0.037496
5.67	-0.037246
5.68	-0.036996
5.69	-0.036746
5.7	-0.036496
5.71	-0.036247
5.72	-0.035997
5.73	-0.035748
5.74	-0.0355
5.75	-0.035251
5.76	-0.035003
5.77	-0.034755
5.78	-0.034508
5.79	-0.034261
5.8	-0.034014
5.81	-0.033768
5.82	-0.033523
5.83	-0.033278
5.84	-0.033033
5.85	-0.032789
5.86	-0.032546
5.87	-0.032303
5.88	-0.03206
5.89	-0.031819
5.9	-0.031578
5.91	-0.031337
5.92	-0.031098
5.93	-0.030859
5.94	-0.030621
5.95	-0.030383
5.96	-0.030146
5.97	-0.02991
5.98	-0.029675
5.99	-0.029441
6	-0.029207
6.01	-0.028974
6.02	-0.028742
6.03	-0.028511
6.04	-0.028281
6.05	-0.028052
6.06	-0.027823
6.07	-0.027595
6.08	-0.027369
6.09	-0.027143
6.1	-0.026918
6.11	-0.026694
6.12	-0.026471
6.13	-0.026249
6.14	-0.026028
6.15	-0.025808
6.16	-0.025589
6.17	-0.025371
6.18	-0.025154
6.19	-0.024938
6.2	-0.024723
6.21	-0.024509
6.22	-0.024296
6.23	-0.024084
6.24	-0.023873
6.25	-0.023663
6.26	-0.023455
6.27	-0.023247
6.28	-0.02304
6.29	-0.022835
6.3	-0.02263
6.31	-0.022427
6.32	-0.022225
6.33	-0.022024
6.34	-0.021824
6.35	-0.021625
6.36	-0.021427
6.37	-0.02123
6.38	-0.021034
6.39	-0.02084
6.4	-0.020646
6.41	-0.020454
6.42	-0.020263
6.43	-0.020073
6.44	-0.019884
6.45	-0.019696
6.46	-0.01951
6.47	-0.019324
6.48	-0.01914
6.49	-0.018957
6.5	-0.018774
6.51	-0.018593
6.52	-0.018414
6.53	-0.018235
6.54	-0.018057
6.55	-0.017881
6.56	-0.017706
6.57	-0.017531
6.58	-0.017358
6.59	-0.017186
6.6	-0.017016
6.61	-0.016846
6.62	-0.016678
6.63	-0.01651
6.64	-0.016344
6.65	-0.016179
6.66	-0.016015
6.67	-0.015852
6.68	-0.01569
6.69	-0.01553
6.7	-0.01537
6.71	-0.015212
6.72	-0.015054
6.73	-0.014898
6.74	-0.014743
6.75	-0.014589
6.76	-0.014436
6.77	-0.014285
6.78	-0.014134
6.79	-0.013984
6.8	-0.013836
6.81	-0.013689
6.82	-0.013542
6.83	-0.013397
6.84	-0.013253
6.85	-0.01311
6.86	-0.012968
6.87	-0.012827
6.88	-0.012687
6.89	-0.012548
6.9	-0.012411
6.91	-0.012274
6.92	-0.012138
6.93	-0.012004
6.94	-0.01187
6.95	-0.011738
6.96	-0.011606
6.97	-0.011476
6.98	-0.011346
6.99	-0.011218
7	-0.011091
7.01	-0.010964
7.02	-0.010839
7.03	-0.010714
7.04	-0.010591
7.05	-0.010469
7.06	-0.010347
7.07	-0.010227
7.08	-0.010107
7.09	-0.009989
7.1	-0.0098715
7.11	-0.009755
7.12	-0.0096394
7.13	-0.0095248
7.14	-0.0094112
7.15	-0.0092985
7.16	-0.0091867
7.17	-0.0090759
7.18	-0.008966
7.19	-0.008857
7.2	-0.0087489
7.21	-0.0086418
7.22	-0.0085355
7.23	-0.0084302
7.24	-0.0083258
7.25	-0.0082223
7.26	-0.0081196
7.27	-0.0080179
7.28	-0.007917
7.29	-0.007817
7.3	-0.0077178
7.31	-0.0076196
7.32	-0.0075222
7.33	-0.0074256
7.34	-0.0073299
7.35	-0.007235
7.36	-0.007141
7.37	-0.0070478
7.38	-0.0069554
7.39	-0.0068639
7.4	-0.0067732
7.41	-0.0066832
7.42	-0.0065941
7.43	-0.0065058
7.44	-0.0064183
7.45	-0.0063316
7.46	-0.0062457
7.47	-0.0061605
7.48	-0.0060761
7.49	-0.0059925
7.5	-0.0059097
7.51	-0.0058276
7.52	-0.0057462
7.53	-0.0056657
7.54	-0.0055858
7.55	-0.0055067
7.56	-0.0054283
7.57	-0.0053507
7.58	-0.0052738
7.59	-0.0051976
7.6	-0.0051221
7.61	-0.0050473
7.62	-0.0049733
7.63	-0.0048999
7.64	-0.0048272
7.65	-0.0047552
7.66	-0.0046839
7.67	-0.0046133
7.68	-0.0045433
7.69	-0.004474
7.7	-0.0044054
7.71	-0.0043374
7.72	-0.0042701
7.73	-0.0042034
7.74	-0.0041374
7.75	-0.004072
7.76	-0.0040072
7.77	-0.0039431
7.78	-0.0038796
7.79	-0.0038167
7.8	-0.0037544
7.81	-0.0036927
7.82	-0.0036317
7.83	-0.0035712
7.84	-0.0035113
7.85	-0.003452
7.86	-0.0033933
7.87	-0.0033352
7.88	-0.0032777
7.89	-0.0032207
7.9	-0.0031643
7.91	-0.0031085
7.92	-0.0030532
7.93	-0.0029985
7.94	-0.0029443
7.95	-0.0028906
7.96	-0.0028375
7.97	-0.002785
7.98	-0.0027329
7.99	-0.0026814
8	-0.0026304
8.01	-0.00258
8.02	-0.00253
8.03	-0.0024806
8.04	-0.0024316
8.05	-0.0023832
8.06	-0.0023352
8.07	-0.0022878
8.08	-0.0022408
8.09	-0.0021943
8.1	-0.0021483
8.11	-0.0021028
8.12	-0.0020578
8.13	-0.0020132
8.14	-0.001969
8.15	-0.0019254
8.16	-0.0018822
8.17	-0.0018394
8.18	-0.0017971
8.19	-0.0017552
8.2	-0.0017138
8.21	-0.0016728
8.22	-0.0016323
8.23	-0.0015921
8.24	-0.0015524
8.25	-0.0015131
8.26	-0.0014743
8.27	-0.0014358
8.28	-0.0013978
8.29	-0.0013602
8.3	-0.0013229
8.31	-0.0012861
8.32	-0.0012497
8.33	-0.0012136
8.34	-0.001178
8.35	-0.0011427
8.36	-0.0011078
8.37	-0.0010733
8.38	-0.0010392
8.39	-0.0010054
8.4	-0.00097207
8.41	-0.00093905
8.42	-0.0009064
8.43	-0.00087411
8.44	-0.00084218
8.45	-0.0008106
8.46	-0.00077937
8.47	-0.00074849
8.48	-0.00071796
8.49	-0.00068777
8.5	-0.00065792
8.51	-0.0006284
8.52	-0.00059923
8.53	-0.00057038
8.54	-0.00054186
8.55	-0.00051367
8.56	-0.0004858
8.57	-0.00045825
8.58	-0.00043102
8.59	-0.00040411
8.6	-0.00037751
8.61	-0.00035122
8.62	-0.00032524
8.63	-0.00029957
8.64	-0.0002742
8.65	-0.00024913
8.66	-0.00022436
8.67	-0.00019989
8.68	-0.00017571
8.69	-0.00015183
8.7	-0.00012823
8.71	-0.00010493
8.72	-8.1907e-05
8.73	-5.9172e-05
8.74	-3.672e-05
8.75	-1.4549e-05
8.76	7.3438e-06
8.77	2.8959e-05
8.78	5.03e-05
8.79	7.1367e-05
8.8	9.2162e-05
8.81	0.00011269
8.82	0.00013294
8.83	0.00015293
8.84	0.00017266
8.85	0.00019212
8.86	0.00021132
8.87	0.00023025
8.88	0.00024893
8.89	0.00026735
8.9	0.00028552
8.91	0.00030342
8.92	0.00032107
8.93	0.00033847
8.94	0.00035562
8.95	0.00037252
8.96	0.00038916
8.97	0.00040556
8.98	0.00042171
8.99	0.00043761
9	0.00045327
9.01	0.00046868
9.02	0.00048384
9.03	0.00049876
9.04	0.00051344
9.05	0.00052787
9.06	0.00054207
9.07	0.00055602
9.08	0.00056973
9.09	0.0005832
9.1	0.00059643
9.11	0.00060942
9.12	0.00062217
9.13	0.00063468
9.14	0.00064695
9.15	0.00065899
9.16	0.00067078
9.17	0.00068234
9.18	0.00069366
9.19	0.00070474
9.2	0.00071558
9.21	0.00072618
9.22	0.00073654
9.23	0.00074667
9.24	0.00075655
9.25	0.0007662
9.26	0.00077561
9.27	0.00078477
9.28	0.0007937
9.29	0.00080238
9.3	0.00081083
9.31	0.00081903
9.32	0.00082698
9.33	0.0008347
9.34	0.00084217
9.35	0.00084939
9.36	0.00085637
9.37	0.0008631
9.38	0.00086959
9.39	0.00087582
9.4	0.00088181
9.41	0.00088754
9.42	0.00089302
9.43	0.00089825
9.44	0.00090322
9.45	0.00090793
9.46	0.00091239
9.47	0.00091659
9.48	0.00092052
9.49	0.0009242
9.5	0.00092761
9.51	0.00093075
9.52	0.00093362
9.53	0.00093623
9.54	0.00093856
9.55	0.00094062
9.56	0.0009424
9.57	0.0009439
9.58	0.00094512
9.59	0.00094606
9.6	0.00094671
9.61	0.00094708
9.62	0.00094715
9.63	0.00094693
9.64	0.00094642
9.65	0.0009456
9.66	0.00094448
9.67	0.00094306
9.68	0.00094133
9.69	0.00093929
9.7	0.00093694
9.71	0.00093427
9.72	0.00093127
9.73	0.00092796
9.74	0.00092431
9.75	0.00092033
9.76	0.00091602
9.77	0.00091137
9.78	0.00090638
9.79	0.00090104
9.8	0.00089535
9.81	0.00088931
9.82	0.00088291
9.83	0.00087614
9.84	0.00086901
9.85	0.00086151
9.86	0.00085363
9.87	0.00084537
9.88	0.00083672
9.89	0.00082769
9.9	0.00081826
9.91	0.00080843
9.92	0.00079819
9.93	0.00078755
9.94	0.00077649
9.95	0.00076501
9.96	0.00075311
9.97	0.00074078
9.98	0.00072801
9.99	0.00071479
10	0.00070114


==> immagini/simulazione5/componente3.txt <==
0	1
0.01	0.98393
0.02	0.96819
0.03	0.93888
0.04	0.91
0.05	0.90407
0.06	0.89816
0.07	0.88366
0.08	0.86927
0.09	0.84822
0.1	0.8276
0.11	0.83783
0.12	0.84686
0.13	0.84161
0.14	0.83645
0.15	0.84483
0.16	0.85308
0.17	0.8488
0.18	0.84462
0.19	0.84257
0.2	0.84059
0.21	0.83961
0.22	0.83872
0.23	0.83433
0.24	0.83012
0.25	0.82808
0.26	0.82621
0.27	0.82233
0.28	0.81864
0.29	0.81429
0.3	0.81012
0.31	0.80566
0.32	0.80136
0.33	0.79696
0.34	0.79272
0.35	0.78846
0.36	0.78433
0.37	0.78024
0.38	0.77627
0.39	0.77236
0.4	0.76854
0.41	0.76475
0.42	0.76104
0.43	0.75733
0.44	0.75367
0.45	0.74999
0.46	0.74635
0.47	0.74265
0.48	0.73897
0.49	0.73508
0.5	0.7312
0.51	0.72691
0.52	0.72264
0.53	0.71787
0.54	0.71311
0.55	0.70785
0.56	0.70262
0.57	0.69699
0.58	0.69137
0.59	0.68548
0.6	0.67962
0.61	0.67361
0.62	0.66762
0.63	0.66159
0.64	0.65559
0.65	0.64962
0.66	0.64367
0.67	0.63781
0.68	0.63197
0.69	0.62625
0.7	0.62055
0.71	0.61499
0.72	0.60944
0.73	0.60405
0.74	0.59866
0.75	0.59343
0.76	0.5882
0.77	0.58313
0.78	0.57805
0.79	0.57311
0.8	0.56816
0.81	0.56334
0.82	0.5585
0.83	0.55378
0.84	0.54903
0.85	0.54438
0.86	0.53971
0.87	0.53513
0.88	0.53053
0.89	0.52602
0.9	0.52148
0.91	0.51704
0.92	0.51257
0.93	0.50822
0.94	0.50382
0.95	0.49954
0.96	0.49521
0.97	0.49101
0.98	0.48676
0.99	0.48264
1	0.47847
1.01	0.47443
1.02	0.47034
1.03	0.46638
1.04	0.46238
1.05	0.45851
1.06	0.45459
1.07	0.45083
1.08	0.447
1.09	0.44334
1.1	0.43962
1.11	0.43607
1.12	0.43246
1.13	0.42902
1.14	0.42552
1.15	0.4222
1.16	0.41882
1.17	0.41562
1.18	0.41236
1.19	0.40927
1.2	0.40612
1.21	0.40313
1.22	0.40008
1.23	0.39717
1.24	0.39421
1.25	0.39137
1.26	0.38847
1.27	0.38567
1.28	0.38281
1.29	0.38004
1.3	0.37721
1.31	0.37445
1.32	0.37164
1.33	0.36891
1.34	0.36612
1.35	0.36346
1.36	0.36074
1.37	0.3582
1.38	0.35561
1.39	0.35327
1.4	0.35088
1.41	0.34881
1.42	0.34669
1.43	0.34495
1.44	0.34315
1.45	0.34174
1.46	0.34027
1.47	0.33916
1.48	0.33799
1.49	0.33712
1.5	0.33618
1.51	0.33549
1.52	0.33472
1.53	0.33413
1.54	0.33347
1.55	0.33293
1.56	0.33231
1.57	0.33179
1.58	0.33119
1.59	0.33064
1.6	0.33003
1.61	0.32946
1.62	0.32882
1.63	0.32821
1.64	0.32753
1.65	0.32688
1.66	0.32616
1.67	0.32547
1.68	0.32471
1.69	0.32397
1.7	0.32317
1.71	0.32239
1.72	0.32156
1.73	0.32074
1.74	0.31987
1.75	0.31901
1.76	0.3181
1.77	0.3172
1.78	0.31626
1.79	0.31533
1.8	0.31435
1.81	0.31338
1.82	0.31237
1.83	0.31136
1.84	0.31032
1.85	0.30928
1.86	0.3082
1.87	0.30712
1.88	0.30601
1.89	0.3049
1.9	0.30376
1.91	0.30262
1.92	0.30144
1.93	0.30027
1.94	0.29906
1.95	0.29785
1.96	0.29661
1.97	0.29537
1.98	0.29411
1.99	0.29284
2	0.29155
2.01	0.29025
2.02	0.28893
2.03	0.2876
2.04	0.28626
2.05	0.28491
2.06	0.28354
2.07	0.28216
2.08	0.28077
2.09	0.27937
2.1	0.27796
2.11	0.27654
2.12	0.27511
2.13	0.27367
2.14	0.27223
2.15	0.27077
2.16	0.26931
2.17	0.26784
2.18	0.26636
2.19	0.26488
2.2	0.26339
2.21	0.2619
2.22	0.2604
2.23	0.2589
2.24	0.2574
2.25	0.25589
2.26	0.25438
2.27	0.25287
2.28	0.25136
2.29	0.24985
2.3	0.24833
2.31	0.24682
2.32	0.24531
2.33	0.2438
2.34	0.24229
2.35	0.24078
2.36	0.23928
2.37	0.23778
2.38	0.23629
2.39	0.2348
2.4	0.23332
2.41	0.23184
2.42	0.23037
2.43	0.22891
2.44	0.22745
2.45	0.226
2.46	0.22456
2.47	0.22313
2.48	0.22171
2.49	0.2203
2.5	0.21889
2.51	0.2175
2.52	0.21611
2.53	0.21474
2.54	0.21337
2.55	0.21202
2.56	0.21068
2.57	0.20935
2.58	0.20802
2.59	0.20671
2.6	0.20541
2.61	0.20412
2.62	0.20284
2.63	0.20157
2.64	0.2003
2.65	0.19905
2.66	0.19781
2.67	0.19658
2.68	0.19536
2.69	0.19414
2.7	0.19294
2.71	0.19175
2.72	0.19056
2.73	0.18938
2.74	0.18821
2.75	0.18705
2.76	0.1859
2.77	0.18476
2.78	0.18362
2.79	0.18249
2.8	0.18137
2.81	0.18026
2.82	0.17916
2.83	0.17806
2.84	0.17698
2.85	0.17589
2.86	0.17482
2.87	0.17375
2.88	0.17269
2.89	0.17164
2.9	0.1706
2.91	0.16956
2.92	0.16853
2.93	0.1675
2.94	0.16649
2.95	0.16548
2.96	0.16447
2.97	0.16348
2.98	0.16248
2.99	0.1615
3	0.16052
3.01	0.15955
3.02	0.15859
3.03	0.15763
3.04	0.15668
3.05	0.15573
3.06	0.15479
3.07	0.15386
3.08	0.15293
3.09	0.15201
3.1	0.15109
3.11	0.15018
3.12	0.14928
3.13	0.14838
3.14	0.14749
3.15	0.14661
3.16	0.14573
3.17	0.14485
3.18	0.14398
3.19	0.14312
3.2	0.14226
3.21	0.14141
3.22	0.14057
3.23	0.13973
3.24	0.13889
3.25	0.13806
3.26	0.13724
3.27	0.13642
3.28	0.13561
3.29	0.1348
3.3	0.13399
3.31	0.1332
3.32	0.1324
3.33	0.13162
3.34	0.13083
3.35	0.13006
3.36	0.12928
3.37	0.12851
3.38	0.12775
3.39	0.12699
3.4	0.12624
3.41	0.12549
3.42	0.12475
3.43	0.12401
3.44	0.12327
3.45	0.12254
3.46	0.12182
3.47	0.12109
3.48	0.12038
3.49	0.11966
3.5	0.11895
3.51	0.11825
3.52	0.11755
3.53	0.11685
3.54	0.11616
3.55	0.11547
3.56	0.11479
3.57	0.1141
3.58	0.11343
3.59	0.11275
3.6	0.11208
3.61	0.11142
3.62	0.11076
3.63	0.1101
3.64	0.10944
3.65	0.10879
3.66	0.10814
3.67	0.1075
3.68	0.10686
3.69	0.10622
3.7	0.10559
3.71	0.10495
3.72	0.10433
3.73	0.1037
3.74	0.10308
3.75	0.10246
3.76	0.10185
3.77	0.10123
3.78	0.10062
3.79	0.10002
3.8	0.099412
3.81	0.09881
3.82	0.098212
3.83	0.097616
3.84	0.097023
3.85	0.096433
3.86	0.095845
3.87	0.09526
3.88	0.094678
3.89	0.094098
3.9	0.093521
3.91	0.092946
3.92	0.092373
3.93	0.091803
3.94	0.091235
3.95	0.09067
3.96	0.090107
3.97	0.089546
3.98	0.088988
3.99	0.088432
4	0.087878
4.01	0.087326
4.02	0.086776
4.03	0.086228
4.04	0.085683
4.05	0.08514
4.06	0.084598
4.07	0.084059
4.08	0.083522
4.09	0.082987
4.1	0.082453
4.11	0.081922
4.12	0.081393
4.13	0.080865
4.14	0.080339
4.15	0.079816
4.16	0.079294
4.17	0.078774
4.18	0.078256
4.19	0.077739
4.2	0.077225
4.21	0.076712
4.22	0.076201
4.23	0.075691
4.24	0.075184
4.25	0.074678
4.26	0.074174
4.27	0.073671
4.28	0.073171
4.29	0.072671
4.3	0.072174
4.31	0.071678
4.32	0.071184
4.33	0.070692
4.34	0.070201
4.35	0.069712
4.36	0.069224
4.37	0.068738
4.38	0.068254
4.39	0.067771
4.4	0.06729
4.41	0.06681
4.42	0.066333
4.43	0.065856
4.44	0.065381
4.45	0.064908
4.46	0.064436
4.47	0.063966
4.48	0.063498
4.49	0.063031
4.5	0.062565
4.51	0.062101
4.52	0.061639
4.53	0.061178
4.54	0.060719
4.55	0.060262
4.56	0.059806
4.57	0.059351
4.58	0.058898
4.59	0.058447
4.6	0.057997
4.61	0.057548
4.62	0.057102
4.63	0.056657
4.64	0.056213
4.65	0.055771
4.66	0.055331
4.67	0.054892
4.68	0.054454
4.69	0.054018
4.7	0.053584
4.71	0.053152
4.72	0.052721
4.73	0.052291
4.74	0.051864
4.75	0.051437
4.76	0.051013
4.77	0.05059
4.78	0.050168
4.79	0.049748
4.8	0.04933
4.81	0.048914
4.82	0.048499
4.83	0.048085
4.84	0.047674
4.85	0.047264
4.86	0.046855
4.87	0.046449
4.88	0.046044
4.89	0.04564
4.9	0.045238
4.91	0.044838
4.92	0.04444
4.93	0.044043
4.94	0.043648
4.95	0.043255
4.96	0.042863
4.97	0.042473
4.98	0.042085
4.99	0.041698
5	0.041313
5.01	0.04093
5.02	0.040549
5.03	0.040169
5.04	0.039791
5.05	0.039415
5.06	0.039041
5.07	0.038668
5.08	0.038297
5.09	0.037928
5.1	0.037561
5.11	0.037195
5.12	0.036831
5.13	0.036469
5.14	0.036109
5.15	0.03575
5.16	0.035393
5.17	0.035038
5.18	0.034685
5.19	0.034334
5.2	0.033984
5.21	0.033637
5.22	0.033291
5.23	0.032947
5.24	0.032605
5.25	0.032264
5.26	0.031925
5.27	0.031589
5.28	0.031254
5.29	0.030921
5.3	0.030589
5.31	0.03026
5.32	0.029933
5.33	0.029607
5.34	0.029283
5.35	0.028961
5.36	0.028641
5.37	0.028323
5.38	0.028006
5.39	0.027692
5.4	0.027379
5.41	0.027068
5.42	0.026759
5.43	0.026452
5.44	0.026147
5.45	0.025844
5.46	0.025542
5.47	0.025243
5.48	0.024945
5.49	0.024649
5.5	0.024355
5.51	0.024063
5.52	0.023773
5.53	0.023485
5.54	0.023199
5.55	0.022914
5.56	0.022632
5.57	0.022351
5.58	0.022072
5.59	0.021795
5.6	0.02152
5.61	0.021247
5.62	0.020975
5.63	0.020706
5.64	0.020438
5.65	0.020173
5.66	0.019909
5.67	0.019647
5.68	0.019387
5.69	0.019128
5.7	0.018872
5.71	0.018618
5.72	0.018365
5.73	0.018114
5.74	0.017865
5.75	0.017618
5.76	0.017373
5.77	0.017129
5.78	0.016888
5.79	0.016648
5.8	0.01641
5.81	0.016174
5.82	0.01594
5.83	0.015708
5.84	0.015477
5.85	0.015249
5.86	0.015022
5.87	0.014797
5.88	0.014574
5.89	0.014352
5.9	0.014132
5.91	0.013915
5.92	0.013699
5.93	0.013484
5.94	0.013272
5.95	0.013061
5.96	0.012852
5.97	0.012645
5.98	0.01244
5.99	0.012236
6	0.012034
6.01	0.011834
6.02	0.011636
6.03	0.011439
6.04	0.011244
6.05	0.011051
6.06	0.010859
6.07	0.010669
6.08	0.010481
6.09	0.010295
6.1	0.01011
6.11	0.0099273
6.12	0.009746
6.13	0.0095664
6.14	0.0093884
6.15	0.0092121
6.16	0.0090374
6.17	0.0088644
6.18	0.0086931
6.19	0.0085233
6.2	0.0083552
6.21	0.0081887
6.22	0.0080239
6.23	0.0078606
6.24	0.0076989
6.25	0.0075389
6.26	0.0073804
6.27	0.0072235
6.28	0.0070681
6.29	0.0069143
6.3	0.0067621
6.31	0.0066114
6.32	0.0064623
6.33	0.0063146
6.34	0.0061685
6.35	0.006024
6.36	0.0058809
6.37	0.0057393
6.38	0.0055992
6.39	0.0054606
6.4	0.0053235
6.41	0.0051878
6.42	0.0050536
6.43	0.0049208
6.44	0.0047895
6.45	0.0046596
6.46	0.0045311
6.47	0.0044041
6.48	0.0042785
6.49	0.0041542
6.5	0.0040314
6.51	0.0039099
6.52	0.0037898
6.53	0.0036711
6.54	0.0035537
6.55	0.0034377
6.56	0.003323
6.57	0.0032096
6.58	0.0030976
6.59	0.0029869
6.6	0.0028774
6.61	0.0027693
6.62	0.0026625
6.63	0.0025569
6.64	0.0024526
6.65	0.0023496
6.66	0.0022478
6.67	0.0021473
6.68	0.002048
6.69	0.0019499
6.7	0.0018531
6.71	0.0017574
6.72	0.001663
6.73	0.0015697
6.74	0.0014777
6.75	0.0013868
6.76	0.001297
6.77	0.0012085
6.78	0.001121
6.79	0.0010347
6.8	0.00094956
6.81	0.00086551
6.82	0.00078257
6.83	0.00070074
6.84	0.00062
6.85	0.00054035
6.86	0.00046177
6.87	0.00038426
6.88	0.00030781
6.89	0.00023241
6.9	0.00015805
6.91	8.4727e-05
6.92	1.2428e-05
6.93	-5.8858e-05
6.94	-0.00012913
6.95	-0.00019841
6.96	-0.0002667
6.97	-0.00033401
6.98	-0.00040034
6.99	-0.00046571
7	-0.00053012
7.01	-0.00059359
7.02	-0.00065611
7.03	-0.00071771
7.04	-0.00077838
7.05	-0.00083814
7.06	-0.00089699
7.07	-0.00095495
7.08	-0.001012
7.09	-0.0010682
7.1	-0.0011235
7.11	-0.001178
7.12	-0.0012316
7.13	-0.0012843
7.14	-0.0013362
7.15	-0.0013873
7.16	-0.0014375
7.17	-0.0014869
7.18	-0.0015356
7.19	-0.0015834
7.2	-0.0016304
7.21	-0.0016767
7.22	-0.0017221
7.23	-0.0017668
7.24	-0.0018108
7.25	-0.001854
7.26	-0.0018964
7.27	-0.0019381
7.28	-0.0019791
7.29	-0.0020193
7.3	-0.0020588
7.31	-0.0020977
7.32	-0.0021358
7.33	-0.0021732
7.34	-0.00221
7.35	-0.002246
7.36	-0.0022814
7.37	-0.0023162
7.38	-0.0023502
7.39	-0.0023837
7.4	-0.0024164
7.41	-0.0024486
7.42	-0.0024801
7.43	-0.002511
7.44	-0.0025413
7.45	-0.0025709
7.46	-0.0026
7.47	-0.0026285
7.48	-0.0026564
7.49	-0.0026837
7.5	-0.0027104
7.51	-0.0027366
7.52	-0.0027622
7.53	-0.0027873
7.54	-0.0028118
7.55	-0.0028357
7.56	-0.0028592
7.57	-0.0028821
7.58	-0.0029044
7.59	-0.0029263
7.6	-0.0029476
7.61	-0.0029685
7.62	-0.0029888
7.63	-0.0030087
7.64	-0.0030281
7.65	-0.003047
7.66	-0.0030654
7.67	-0.0030833
7.68	-0.0031008
7.69	-0.0031178
7.7	-0.0031344
7.71	-0.0031505
7.72	-0.0031662
7.73	-0.0031815
7.74	-0.0031963
7.75	-0.0032107
7.76	-0.0032247
7.77	-0.0032383
7.78	-0.0032515
7.79	-0.0032642
7.8	-0.0032766
7.81	-0.0032886
7.82	-0.0033002
7.83	-0.0033114
7.84	-0.0033222
7.85	-0.0033327
7.86	-0.0033428
7.87	-0.0033525
7.88	-0.0033619
7.89	-0.0033709
7.9	-0.0033796
7.91	-0.0033879
7.92	-0.0033959
7.93	-0.0034036
7.94	-0.0034109
7.95	-0.0034179
7.96	-0.0034246
7.97	-0.0034309
7.98	-0.003437
7.99	-0.0034427
8	-0.0034482
8.01	-0.0034533
8.02	-0.0034582
8.03	-0.0034627
8.04	-0.003467
8.05	-0.003471
8.06	-0.0034747
8.07	-0.0034781
8.08	-0.0034813
8.09	-0.0034841
8.1	-0.0034868
8.11	-0.0034891
8.12	-0.0034912
8.13	-0.0034931
8.14	-0.0034947
8.15	-0.003496
8.16	-0.0034971
8.17	-0.003498
8.18	-0.0034986
8.19	-0.003499
8.2	-0.0034991
8.21	-0.0034991
8.22	-0.0034988
8.23	-0.0034982
8.24	-0.0034975
8.25	-0.0034965
8.26	-0.0034954
8.27	-0.003494
8.28	-0.0034924
8.29	-0.0034906
8.3	-0.0034886
8.31	-0.0034864
8.32	-0.003484
8.33	-0.0034814
8.34	-0.0034786
8.35	-0.0034756
8.36	-0.0034724
8.37	-0.003469
8.38	-0.0034655
8.39	-0.0034618
8.4	-0.0034579
8.41	-0.0034538
8.42	-0.0034495
8.43	-0.0034451
8.44	-0.0034404
8.45	-0.0034357
8.46	-0.0034307
8.47	-0.0034256
8.48	-0.0034203
8.49	-0.0034149
8.5	-0.0034092
8.51	-0.0034035
8.52	-0.0033975
8.53	-0.0033914
8.54	-0.0033852
8.55	-0.0033788
8.56	-0.0033722
8.57	-0.0033655
8.58	-0.0033587
8.59	-0.0033516
8.6	-0.0033445
8.61	-0.0033372
8.62	-0.0033297
8.63	-0.0033221
8.64	-0.0033144
8.65	-0.0033065
8.66	-0.0032984
8.67	-0.0032902
8.68	-0.0032819
8.69	-0.0032734
8.7	-0.0032648
8.71	-0.0032561
8.72	-0.0032472
8.73	-0.0032382
8.74	-0.003229
8.75	-0.0032197
8.76	-0.0032102
8.77	-0.0032007
8.78	-0.0031909
8.79	-0.0031811
8.8	-0.0031711
8.81	-0.0031609
8.82	-0.0031506
8.83	-0.0031402
8.84	-0.0031297
8.85	-0.003119
8.86	-0.0031082
8.87	-0.0030972
8.88	-0.0030861
8.89	-0.0030748
8.9	-0.0030635
8.91	-0.0030519
8.92	-0.0030403
8.93	-0.0030285
8.94	-0.0030165
8.95	-0.0030045
8.96	-0.0029922
8.97	-0.0029799
8.98	-0.0029674
8.99	-0.0029547
9	-0.0029419
9.01	-0.002929
9.02	-0.0029159
9.03	-0.0029026
9.04	-0.0028893
9.05	-0.0028757
9.06	-0.002862
9.07	-0.0028482
9.08	-0.0028342
9.09	-0.0028201
9.1	-0.0028058
9.11	-0.0027914
9.12	-0.0027768
9.13	-0.002762
9.14	-0.0027471
9.15	-0.0027321
9.16	-0.0027168
9.17	-0.0027014
9.18	-0.0026859
9.19	-0.0026702
9.2	-0.0026543
9.21	-0.0026383
9.22	-0.002622
9.23	-0.0026057
9.24	-0.0025891
9.25	-0.0025724
9.26	-0.0025555
9.27	-0.0025384
9.28	-0.0025212
9.29	-0.0025037
9.3	-0.0024861
9.31	-0.0024684
9.32	-0.0024504
9.33	-0.0024322
9.34	-0.0024139
9.35	-0.0023954
9.36	-0.0023767
9.37	-0.0023578
9.38	-0.0023387
9.39	-0.0023194
9.4	-0.0022999
9.41	-0.0022802
9.42	-0.0022604
9.43	-0.0022403
9.44	-0.00222
9.45	-0.0021996
9.46	-0.0021789
9.47	-0.002158
9.48	-0.0021369
9.49	-0.0021156
9.5	-0.0020941
9.51	-0.0020724
9.52	-0.0020505
9.53	-0.0020284
9.54	-0.0020061
9.55	-0.0019835
9.56	-0.0019607
9.57	-0.0019378
9.58	-0.0019146
9.59	-0.0018911
9.6	-0.0018675
9.61	-0.0018437
9.62	-0.0018196
9.63	-0.0017953
9.64	-0.0017708
9.65	-0.001746
9.66	-0.0017211
9.67	-0.0016959
9.68	-0.0016705
9.69	-0.0016449
9.7	-0.001619
9.71	-0.0015929
9.72	-0.0015666
9.73	-0.0015401
9.74	-0.0015134
9.75	-0.0014864
9.76	-0.0014592
9.77	-0.0014318
9.78	-0.0014042
9.79	-0.0013764
9.8	-0.0013483
9.81	-0.0013201
9.82	-0.0012916
9.83	-0.0012629
9.84	-0.0012339
9.85	-0.0012048
9.86	-0.0011755
9.87	-0.0011459
9.88	-0.0011162
9.89	-0.0010862
9.9	-0.0010561
9.91	-0.0010257
9.92	-0.00099521
9.93	-0.00096448
9.94	-0.00093357
9.95	-0.00090247
9.96	-0.00087119
9.97	-0.00083974
9.98	-0.00080811
9.99	-0.00077632
10	-0.00074436


==> immagini/simulazione5/componente4.txt <==
0	1
0.01	1.0082
0.02	1.0162
0.03	0.99192
0.04	0.96774
0.05	0.95057
0.06	0.93334
0.07	0.91744
0.08	0.90165
0.09	0.86229
0.1	0.82302
0.11	0.78774
0.12	0.7534
0.13	0.72026
0.14	0.68745
0.15	0.65811
0.16	0.6292
0.17	0.59949
0.18	0.57003
0.19	0.54158
0.2	0.51341
0.21	0.48754
0.22	0.462
0.23	0.43893
0.24	0.41623
0.25	0.39666
0.26	0.37752
0.27	0.3592
0.28	0.34131
0.29	0.32448
0.3	0.30806
0.31	0.29222
0.32	0.27678
0.33	0.26181
0.34	0.24723
0.35	0.233
0.36	0.21915
0.37	0.20557
0.38	0.19236
0.39	0.17939
0.4	0.16678
0.41	0.15445
0.42	0.14247
0.43	0.13084
0.44	0.11956
0.45	0.10872
0.46	0.09821
0.47	0.08823
0.48	0.078579
0.49	0.069541
0.5	0.060818
0.51	0.052726
0.52	0.044932
0.53	0.037684
0.54	0.030715
0.55	0.024158
0.56	0.017862
0.57	0.011853
0.58	0.0060896
0.59	0.00052164
0.6	-0.0048144
0.61	-0.010013
0.62	-0.014991
0.63	-0.019865
0.64	-0.02453
0.65	-0.029109
0.66	-0.033487
0.67	-0.037788
0.68	-0.041897
0.69	-0.045931
0.7	-0.049781
0.71	-0.053551
0.72	-0.057145
0.73	-0.060649
0.74	-0.063985
0.75	-0.067214
0.76	-0.070282
0.77	-0.073224
0.78	-0.076011
0.79	-0.078647
0.8	-0.081137
0.81	-0.083452
0.82	-0.085629
0.83	-0.08761
0.84	-0.089461
0.85	-0.091102
0.86	-0.09262
0.87	-0.093917
0.88	-0.0951
0.89	-0.096055
0.9	-0.096905
0.91	-0.097526
0.92	-0.09805
0.93	-0.098345
0.94	-0.098552
0.95	-0.098536
0.96	-0.098438
0.97	-0.098126
0.98	-0.09774
0.99	-0.09715
1	-0.096495
1.01	-0.095647
1.02	-0.094741
1.03	-0.093657
1.04	-0.09252
1.05	-0.091221
1.06	-0.089874
1.07	-0.08838
1.08	-0.086844
1.09	-0.085177
1.1	-0.083472
1.11	-0.081653
1.12	-0.0798
1.13	-0.077851
1.14	-0.075871
1.15	-0.073815
1.16	-0.071732
1.17	-0.069594
1.18	-0.067432
1.19	-0.06524
1.2	-0.063026
1.21	-0.060812
1.22	-0.058577
1.23	-0.056376
1.24	-0.054156
1.25	-0.052009
1.26	-0.049842
1.27	-0.047794
1.28	-0.045724
1.29	-0.043821
1.3	-0.041894
1.31	-0.040183
1.32	-0.038446
1.33	-0.036972
1.34	-0.035468
1.35	-0.034265
1.36	-0.03303
1.37	-0.032119
1.38	-0.031172
1.39	-0.030551
1.4	-0.029889
1.41	-0.029527
1.42	-0.029122
1.43	-0.028963
1.44	-0.028759
1.45	-0.028729
1.46	-0.028655
1.47	-0.028679
1.48	-0.028661
1.49	-0.028673
1.5	-0.028647
1.51	-0.0286
1.52	-0.028518
1.53	-0.028384
1.54	-0.028218
1.55	-0.027984
1.56	-0.027721
1.57	-0.027385
1.58	-0.027024
1.59	-0.02659
1.6	-0.026137
1.61	-0.025616
1.62	-0.025079
1.63	-0.024484
1.64	-0.023875
1.65	-0.023218
1.66	-0.022549
1.67	-0.021843
1.68	-0.021128
1.69	-0.020386
1.7	-0.019636
1.71	-0.018868
1.72	-0.018095
1.73	-0.017313
1.74	-0.016526
1.75	-0.015738
1.76	-0.014947
1.77	-0.01416
1.78	-0.013372
1.79	-0.012592
1.8	-0.011813
1.81	-0.011047
1.82	-0.010282
1.83	-0.0095336
1.84	-0.0087869
1.85	-0.0080585
1.86	-0.007333
1.87	-0.0066275
1.88	-0.0059257
1.89	-0.0052449
1.9	-0.0045685
1.91	-0.0039136
1.92	-0.0032639
1.93	-0.002636
1.94	-0.0020138
1.95	-0.0014134
1.96	-0.00081939
1.97	-0.00024693
1.98	0.00031851
1.99	0.00086271
2	0.0013993
2.01	0.0019151
2.02	0.0024227
2.03	0.0029098
2.04	0.0033883
2.05	0.0038466
2.06	0.0042959
2.07	0.0047253
2.08	0.0051453
2.09	0.0055456
2.1	0.0059363
2.11	0.0063075
2.12	0.0066688
2.13	0.0070108
2.14	0.0073427
2.15	0.0076555
2.16	0.007958
2.17	0.0082417
2.18	0.008515
2.19	0.0087698
2.2	0.009014
2.21	0.0092401
2.22	0.0094556
2.23	0.0096535
2.24	0.0098407
2.25	0.010011
2.26	0.010171
2.27	0.010314
2.28	0.010447
2.29	0.010564
2.3	0.010671
2.31	0.010764
2.32	0.010846
2.33	0.010915
2.34	0.010974
2.35	0.011022
2.36	0.011059
2.37	0.011086
2.38	0.011104
2.39	0.011113
2.4	0.011112
2.41	0.011105
2.42	0.011089
2.43	0.011068
2.44	0.011037
2.45	0.011005
2.46	0.010962
2.47	0.010919
2.48	0.010866
2.49	0.010816
2.5	0.010755
2.51	0.010697
2.52	0.01063
2.53	0.010567
2.54	0.010494
2.55	0.010428
2.56	0.01035
2.57	0.01028
2.58	0.010199
2.59	0.010126
2.6	0.010042
2.61	0.0099659
2.62	0.0098789
2.63	0.0098001
2.64	0.0097102
2.65	0.0096283
2.66	0.0095354
2.67	0.0094502
2.68	0.0093539
2.69	0.009265
2.7	0.0091649
2.71	0.0090718
2.72	0.0089677
2.73	0.0088699
2.74	0.0087612
2.75	0.0086583
2.76	0.0085446
2.77	0.008436
2.78	0.0083169
2.79	0.0082024
2.8	0.0080775
2.81	0.0079566
2.82	0.0078256
2.83	0.0076981
2.84	0.0075607
2.85	0.0074262
2.86	0.0072822
2.87	0.0071407
2.88	0.00699
2.89	0.0068412
2.9	0.0066837
2.91	0.0065277
2.92	0.0063632
2.93	0.0062
2.94	0.0060286
2.95	0.0058582
2.96	0.0056801
2.97	0.0055026
2.98	0.0053178
2.99	0.0051334
3	0.0049422
3.01	0.0047511
3.02	0.0045535
3.03	0.004356
3.04	0.0041524
3.05	0.0039487
3.06	0.0037393
3.07	0.0035298
3.08	0.0033151
3.09	0.0031
3.1	0.0028802
3.11	0.0026601
3.12	0.0024356
3.13	0.0022107
3.14	0.0019819
3.15	0.0017528
3.16	0.0015201
3.17	0.0012871
3.18	0.0010509
3.19	0.00081448
3.2	0.00057529
3.21	0.00033588
3.22	9.41e-05
3.23	-0.00014782
3.24	-0.00039175
3.25	-0.00063573
3.26	-0.00088136
3.27	-0.0011269
3.28	-0.0013738
3.29	-0.0016205
3.3	-0.0018682
3.31	-0.0021156
3.32	-0.0023636
3.33	-0.0026112
3.34	-0.0028592
3.35	-0.0031066
3.36	-0.0033541
3.37	-0.0036009
3.38	-0.0038474
3.39	-0.0040931
3.4	-0.0043383
3.41	-0.0045826
3.42	-0.0048261
3.43	-0.0050685
3.44	-0.0053099
3.45	-0.00555
3.46	-0.0057889
3.47	-0.0060265
3.48	-0.0062626
3.49	-0.0064971
3.5	-0.0067301
3.51	-0.0069613
3.52	-0.0071908
3.53	-0.0074184
3.54	-0.0076441
3.55	-0.0078678
3.56	-0.0080894
3.57	-0.0083089
3.58	-0.0085261
3.59	-0.0087412
3.6	-0.0089538
3.61	-0.0091642
3.62	-0.0093719
3.63	-0.0095773
3.64	-0.0097799
3.65	-0.0099802
3.66	-0.010178
3.67	-0.010372
3.68	-0.010564
3.69	-0.010754
3.7	-0.01094
3.71	-0.011123
3.72	-0.011304
3.73	-0.011482
3.74	-0.011656
3.75	-0.011828
3.76	-0.011996
3.77	-0.012162
3.78	-0.012324
3.79	-0.012484
3.8	-0.01264
3.81	-0.012793
3.82	-0.012942
3.83	-0.013089
3.84	-0.013232
3.85	-0.013372
3.86	-0.013509
3.87	-0.013643
3.88	-0.013773
3.89	-0.0139
3.9	-0.014024
3.91	-0.014145
3.92	-0.014262
3.93	-0.014376
3.94	-0.014486
3.95	-0.014594
3.96	-0.014698
3.97	-0.014799
3.98	-0.014896
3.99	-0.014991
4	-0.015082
4.01	-0.01517
4.02	-0.015254
4.03	-0.015335
4.04	-0.015413
4.05	-0.015489
4.06	-0.01556
4.07	-0.015629
4.08	-0.015694
4.09	-0.015756
4.1	-0.015816
4.11	-0.015872
4.12	-0.015925
4.13	-0.015975
4.14	-0.016021
4.15	-0.016065
4.16	-0.016106
4.17	-0.016144
4.18	-0.016179
4.19	-0.016211
4.2	-0.01624
4.21	-0.016266
4.22	-0.01629
4.23	-0.01631
4.24	-0.016328
4.25	-0.016343
4.26	-0.016355
4.27	-0.016365
4.28	-0.016372
4.29	-0.016376
4.3	-0.016378
4.31	-0.016377
4.32	-0.016374
4.33	-0.016368
4.34	-0.016359
4.35	-0.016349
4.36	-0.016335
4.37	-0.01632
4.38	-0.016301
4.39	-0.016281
4.4	-0.016258
4.41	-0.016234
4.42	-0.016206
4.43	-0.016177
4.44	-0.016146
4.45	-0.016112
4.46	-0.016076
4.47	-0.016039
4.48	-0.015999
4.49	-0.015957
4.5	-0.015914
4.51	-0.015868
4.52	-0.015821
4.53	-0.015772
4.54	-0.015721
4.55	-0.015668
4.56	-0.015613
4.57	-0.015557
4.58	-0.015499
4.59	-0.015439
4.6	-0.015378
4.61	-0.015315
4.62	-0.015251
4.63	-0.015185
4.64	-0.015118
4.65	-0.01505
4.66	-0.014979
4.67	-0.014908
4.68	-0.014835
4.69	-0.014761
4.7	-0.014686
4.71	-0.01461
4.72	-0.014532
4.73	-0.014453
4.74	-0.014373
4.75	-0.014292
4.76	-0.01421
4.77	-0.014126
4.78	-0.014042
4.79	-0.013957
4.8	-0.013871
4.81	-0.013784
4.82	-0.013696
4.83	-0.013607
4.84	-0.013517
4.85	-0.013427
4.86	-0.013336
4.87	-0.013244
4.88	-0.013151
4.89	-0.013058
4.9	-0.012964
4.91	-0.012869
4.92	-0.012774
4.93	-0.012678
4.94	-0.012582
4.95	-0.012485
4.96	-0.012388
4.97	-0.01229
4.98	-0.012192
4.99	-0.012093
5	-0.011994
5.01	-0.011894
5.02	-0.011795
5.03	-0.011695
5.04	-0.011594
5.05	-0.011494
5.06	-0.011393
5.07	-0.011292
5.08	-0.01119
5.09	-0.011089
5.1	-0.010987
5.11	-0.010885
5.12	-0.010784
5.13	-0.010682
5.14	-0.01058
5.15	-0.010477
5.16	-0.010375
5.17	-0.010273
5.18	-0.010171
5.19	-0.010069
5.2	-0.0099667
5.21	-0.0098646
5.22	-0.0097626
5.23	-0.0096608
5.24	-0.009559
5.25	-0.0094574
5.26	-0.0093559
5.27	-0.0092546
5.28	-0.0091534
5.29	-0.0090525
5.3	-0.0089517
5.31	-0.0088512
5.32	-0.0087509
5.33	-0.0086508
5.34	-0.0085511
5.35	-0.0084516
5.36	-0.0083524
5.37	-0.0082535
5.38	-0.0081549
5.39	-0.0080567
5.4	-0.0079587
5.41	-0.0078612
5.42	-0.007764
5.43	-0.0076672
5.44	-0.0075708
5.45	-0.0074748
5.46	-0.0073792
5.47	-0.007284
5.48	-0.0071893
5.49	-0.007095
5.5	-0.0070011
5.51	-0.0069077
5.52	-0.0068148
5.53	-0.0067223
5.54	-0.0066304
5.55	-0.0065389
5.56	-0.0064479
5.57	-0.0063575
5.58	-0.0062675
5.59	-0.0061781
5.6	-0.0060892
5.61	-0.0060009
5.62	-0.0059131
5.63	-0.0058258
5.64	-0.0057392
5.65	-0.005653
5.66	-0.0055675
5.67	-0.0054825
5.68	-0.0053981
5.69	-0.0053142
5.7	-0.005231
5.71	-0.0051483
5.72	-0.0050663
5.73	-0.0049849
5.74	-0.004904
5.75	-0.0048238
5.76	-0.0047442
5.77	-0.0046651
5.78	-0.0045868
5.79	-0.004509
5.8	-0.0044319
5.81	-0.0043553
5.82	-0.0042795
5.83	-0.0042042
5.84	-0.0041296
5.85	-0.0040556
5.86	-0.0039822
5.87	-0.0039095
5.88	-0.0038375
5.89	-0.003766
5.9	-0.0036953
5.91	-0.0036251
5.92	-0.0035556
5.93	-0.0034868
5.94	-0.0034186
5.95	-0.003351
5.96	-0.0032841
5.97	-0.0032178
5.98	-0.0031522
5.99	-0.0030872
6	-0.0030229
6.01	-0.0029592
6.02	-0.0028961
6.03	-0.0028337
6.04	-0.002772
6.05	-0.0027108
6.06	-0.0026503
6.07	-0.0025905
6.08	-0.0025313
6.09	-0.0024727
6.1	-0.0024148
6.11	-0.0023575
6.12	-0.0023008
6.13	-0.0022448
6.14	-0.0021894
6.15	-0.0021346
6.16	-0.0020805
6.17	-0.0020269
6.18	-0.001974
6.19	-0.0019217
6.2	-0.00187
6.21	-0.001819
6.22	-0.0017685
6.23	-0.0017186
6.24	-0.0016694
6.25	-0.0016207
6.26	-0.0015727
6.27	-0.0015252
6.28	-0.0014784
6.29	-0.0014321
6.3	-0.0013864
6.31	-0.0013413
6.32	-0.0012968
6.33	-0.0012529
6.34	-0.0012095
6.35	-0.0011667
6.36	-0.0011245
6.37	-0.0010828
6.38	-0.0010417
6.39	-0.0010011
6.4	-0.00096114
6.41	-0.0009217
6.42	-0.00088279
6.43	-0.00084443
6.44	-0.00080661
6.45	-0.00076932
6.46	-0.00073256
6.47	-0.00069633
6.48	-0.00066062
6.49	-0.00062543
6.5	-0.00059075
6.51	-0.00055659
6.52	-0.00052293
6.53	-0.00048977
6.54	-0.00045711
6.55	-0.00042495
6.56	-0.00039328
6.57	-0.00036209
6.58	-0.00033139
6.59	-0.00030116
6.6	-0.00027141
6.61	-0.00024212
6.62	-0.0002133
6.63	-0.00018495
6.64	-0.00015705
6.65	-0.0001296
6.66	-0.0001026
6.67	-7.6046e-05
6.68	-4.9929e-05
6.69	-2.4251e-05
6.7	9.9815e-07
6.71	2.5818e-05
6.72	5.0217e-05
6.73	7.4196e-05
6.74	9.7762e-05
6.75	0.00012092
6.76	0.00014367
6.77	0.00016601
6.78	0.00018797
6.79	0.00020952
6.8	0.00023069
6.81	0.00025148
6.82	0.00027188
6.83	0.00029191
6.84	0.00031157
6.85	0.00033085
6.86	0.00034978
6.87	0.00036835
6.88	0.00038656
6.89	0.00040442
6.9	0.00042193
6.91	0.00043911
6.92	0.00045594
6.93	0.00047244
6.94	0.00048861
6.95	0.00050445
6.96	0.00051997
6.97	0.00053518
6.98	0.00055007
6.99	0.00056465
7	0.00057892
7.01	0.00059289
7.02	0.00060657
7.03	0.00061995
7.04	0.00063304
7.05	0.00064585
7.06	0.00065837
7.07	0.00067062
7.08	0.00068259
7.09	0.00069429
7.1	0.00070573
7.11	0.0007169
7.12	0.00072781
7.13	0.00073847
7.14	0.00074887
7.15	0.00075903
7.16	0.00076895
7.17	0.00077862
7.18	0.00078805
7.19	0.00079726
7.2	0.00080623
7.21	0.00081498
7.22	0.0008235
7.23	0.00083181
7.24	0.0008399
7.25	0.00084777
7.26	0.00085544
7.27	0.0008629
7.28	0.00087017
7.29	0.00087723
7.3	0.00088409
7.31	0.00089077
7.32	0.00089725
7.33	0.00090355
7.34	0.00090967
7.35	0.00091561
7.36	0.00092137
7.37	0.00092696
7.38	0.00093238
7.39	0.00093763
7.4	0.00094272
7.41	0.00094765
7.42	0.00095242
7.43	0.00095704
7.44	0.0009615
7.45	0.00096581
7.46	0.00096998
7.47	0.000974
7.48	0.00097789
7.49	0.00098163
7.5	0.00098524
7.51	0.00098872
7.52	0.00099207
7.53	0.00099529
7.54	0.00099839
7.55	0.0010014
7.56	0.0010042
7.57	0.001007
7.58	0.0010096
7.59	0.0010121
7.6	0.0010145
7.61	0.0010168
7.62	0.001019
7.63	0.0010211
7.64	0.001023
7.65	0.0010249
7.66	0.0010267
7.67	0.0010284
7.68	0.00103
7.69	0.0010316
7.7	0.001033
7.71	0.0010343
7.72	0.0010356
7.73	0.0010368
7.74	0.0010379
7.75	0.0010389
7.76	0.0010399
7.77	0.0010408
7.78	0.0010416
7.79	0.0010423
7.8	0.001043
7.81	0.0010436
7.82	0.0010441
7.83	0.0010446
7.84	0.001045
7.85	0.0010454
7.86	0.0010457
7.87	0.001046
7.88	0.0010461
7.89	0.0010463
7.9	0.0010464
7.91	0.0010464
7.92	0.0010464
7.93	0.0010464
7.94	0.0010463
7.95	0.0010461
7.96	0.0010459
7.97	0.0010457
7.98	0.0010455
7.99	0.0010452
8	0.0010448
8.01	0.0010444
8.02	0.001044
8.03	0.0010436
8.04	0.0010431
8.05	0.0010426
8.06	0.001042
8.07	0.0010415
8.08	0.0010409
8.09	0.0010402
8.1	0.0010396
8.11	0.0010389
8.12	0.0010382
8.13	0.0010375
8.14	0.0010367
8.15	0.0010359
8.16	0.0010351
8.17	0.0010343
8.18	0.0010335
8.19	0.0010326
8.2	0.0010318
8.21	0.0010309
8.22	0.0010299
8.23	0.001029
8.24	0.0010281
8.25	0.0010271
8.26	0.0010261
8.27	0.0010251
8.28	0.0010241
8.29	0.0010231
8.3	0.0010221
8.31	0.001021
8.32	0.00102
8.33	0.0010189
8.34	0.0010178
8.35	0.0010167
8.36	0.0010156
8.37	0.0010145
8.38	0.0010134
8.39	0.0010122
8.4	0.0010111
8.41	0.0010099
8.42	0.0010087
8.43	0.0010076
8.44	0.0010064
8.45	0.0010052
8.46	0.001004
8.47	0.0010027
8.48	0.0010015
8.49	0.0010003
8.5	0.00099903
8.51	0.00099778
8.52	0.00099651
8.53	0.00099524
8.54	0.00099396
8.55	0.00099266
8.56	0.00099136
8.57	0.00099005
8.58	0.00098873
8.59	0.0009874
8.6	0.00098606
8.61	0.00098471
8.62	0.00098335
8.63	0.00098199
8.64	0.00098061
8.65	0.00097922
8.66	0.00097782
8.67	0.00097641
8.68	0.00097499
8.69	0.00097356
8.7	0.00097211
8.71	0.00097066
8.72	0.0009692
8.73	0.00096772
8.74	0.00096623
8.75	0.00096473
8.76	0.00096322
8.77	0.00096169
8.78	0.00096015
8.79	0.0009586
8.8	0.00095704
8.81	0.00095546
8.82	0.00095387
8.83	0.00095227
8.84	0.00095065
8.85	0.00094902
8.86	0.00094738
8.87	0.00094572
8.88	0.00094405
8.89	0.00094236
8.9	0.00094066
8.91	0.00093894
8.92	0.00093721
8.93	0.00093547
8.94	0.00093371
8.95	0.00093193
8.96	0.00093014
8.97	0.00092834
8.98	0.00092652
8.99	0.00092469
9	0.00092284
9.01	0.00092098
9.02	0.0009191
9.03	0.00091721
9.04	0.00091531
9.05	0.00091339
9.06	0.00091146
9.07	0.00090952
9.08	0.00090756
9.09	0.00090559
9.1	0.00090361
9.11	0.00090162
9.12	0.00089962
9.13	0.00089761
9.14	0.00089559
9.15	0.00089356
9.16	0.00089152
9.17	0.00088947
9.18	0.00088742
9.19	0.00088537
9.2	0.0008833
9.21	0.00088124
9.22	0.00087917
9.23	0.0008771
9.24	0.00087503
9.25	0.00087297
9.26	0.0008709
9.27	0.00086884
9.28	0.00086679
9.29	0.00086474
9.3	0.00086271
9.31	0.00086068
9.32	0.00085867
9.33	0.00085667
9.34	0.00085469
9.35	0.00085273
9.36	0.00085079
9.37	0.00084887
9.38	0.00084698
9.39	0.00084512
9.4	0.00084329
9.41	0.00084149
9.42	0.00083974
9.43	0.00083802
9.44	0.00083635
9.45	0.00083472
9.46	0.00083315
9.47	0.00083162
9.48	0.00083016
9.49	0.00082876
9.5	0.00082742
9.51	0.00082616
9.52	0.00082496
9.53	0.00082385
9.54	0.00082282
9.55	0.00082187
9.56	0.00082102
9.57	0.00082027
9.58	0.00081962
9.59	0.00081908
9.6	0.00081865
9.61	0.00081834
9.62	0.00081815
9.63	0.0008181
9.64	0.00081819
9.65	0.00081842
9.66	0.0008188
9.67	0.00081933
9.68	0.00082004
9.69	0.00082091
9.7	0.00082197
9.71	0.00082321
9.72	0.00082464
9.73	0.00082628
9.74	0.00082813
9.75	0.0008302
9.76	0.0008325
9.77	0.00083504
9.78	0.00083782
9.79	0.00084086
9.8	0.00084417
9.81	0.00084775
9.82	0.00085162
9.83	0.00085578
9.84	0.00086026
9.85	0.00086505
9.86	0.00087017
9.87	0.00087563
9.88	0.00088145
9.89	0.00088763
9.9	0.00089418
9.91	0.00090113
9.92	0.00090848
9.93	0.00091625
9.94	0.00092444
9.95	0.00093308
9.96	0.00094218
9.97	0.00095174
9.98	0.0009618
9.99	0.00097235
10	0.00098342


==> immagini/simulazione5/componente5.txt <==
0	1
0.01	0.99335
0.02	0.98684
0.03	0.99045
0.04	0.99411
0.05	0.98295
0.06	0.97185
0.07	0.97356
0.08	0.97526
0.09	0.95939
0.1	0.94441
0.11	0.9385
0.12	0.93229
0.13	0.91483
0.14	0.89811
0.15	0.89318
0.16	0.88899
0.17	0.87738
0.18	0.86661
0.19	0.85762
0.2	0.84944
0.21	0.84201
0.22	0.83538
0.23	0.82529
0.24	0.81601
0.25	0.80977
0.26	0.80428
0.27	0.79861
0.28	0.79363
0.29	0.78849
0.3	0.78401
0.31	0.77985
0.32	0.7763
0.33	0.77314
0.34	0.77054
0.35	0.7682
0.36	0.76639
0.37	0.76472
0.38	0.76354
0.39	0.76239
0.4	0.76169
0.41	0.76095
0.42	0.76063
0.43	0.76025
0.44	0.76026
0.45	0.76024
0.46	0.76057
0.47	0.76093
0.48	0.76161
0.49	0.76239
0.5	0.76346
0.51	0.7647
0.52	0.7662
0.53	0.76791
0.54	0.76985
0.55	0.77201
0.56	0.77438
0.57	0.77694
0.58	0.77968
0.59	0.78257
0.6	0.78562
0.61	0.78877
0.62	0.79207
0.63	0.79543
0.64	0.7989
0.65	0.80243
0.66	0.80605
0.67	0.80971
0.68	0.81346
0.69	0.81724
0.7	0.82109
0.71	0.82498
0.72	0.82893
0.73	0.83294
0.74	0.83698
0.75	0.84108
0.76	0.84521
0.77	0.84941
0.78	0.85362
0.79	0.85789
0.8	0.86216
0.81	0.86648
0.82	0.87079
0.83	0.87515
0.84	0.87949
0.85	0.88386
0.86	0.8882
0.87	0.89257
0.88	0.89689
0.89	0.90125
0.9	0.90555
0.91	0.90989
0.92	0.91415
0.93	0.91846
0.94	0.92269
0.95	0.92696
0.96	0.93113
0.97	0.93535
0.98	0.93947
0.99	0.94363
1	0.94768
1.01	0.95178
1.02	0.95575
1.03	0.95977
1.04	0.96366
1.05	0.9676
1.06	0.97141
1.07	0.97527
1.08	0.97898
1.09	0.98275
1.1	0.98637
1.11	0.99006
1.12	0.99358
1.13	0.99718
1.14	1.0006
1.15	1.0041
1.16	1.0075
1.17	1.0109
1.18	1.0141
1.19	1.0174
1.2	1.0206
1.21	1.0238
1.22	1.0269
1.23	1.03
1.24	1.033
1.25	1.036
1.26	1.0389
1.27	1.0418
1.28	1.0445
1.29	1.0472
1.3	1.0498
1.31	1.0524
1.32	1.0547
1.33	1.0571
1.34	1.0592
1.35	1.0613
1.36	1.0631
1.37	1.0649
1.38	1.0664
1.39	1.0679
1.4	1.0691
1.41	1.0702
1.42	1.0711
1.43	1.0719
1.44	1.0725
1.45	1.073
1.46	1.0734
1.47	1.0736
1.48	1.0737
1.49	1.0738
1.5	1.0737
1.51	1.0736
1.52	1.0733
1.53	1.073
1.54	1.0725
1.55	1.072
1.56	1.0714
1.57	1.0707
1.58	1.0699
1.59	1.069
1.6	1.068
1.61	1.0669
1.62	1.0657
1.63	1.0645
1.64	1.0631
1.65	1.0616
1.66	1.06
1.67	1.0584
1.68	1.0566
1.69	1.0547
1.7	1.0527
1.71	1.0506
1.72	1.0484
1.73	1.0462
1.74	1.0438
1.75	1.0413
1.76	1.0387
1.77	1.036
1.78	1.0332
1.79	1.0302
1.8	1.0272
1.81	1.0241
1.82	1.0208
1.83	1.0175
1.84	1.014
1.85	1.0105
1.86	1.0068
1.87	1.0031
1.88	0.99918
1.89	0.99522
1.9	0.99114
1.91	0.98697
1.92	0.9827
1.93	0.97833
1.94	0.97387
1.95	0.96932
1.96	0.96467
1.97	0.95993
1.98	0.95511
1.99	0.9502
2	0.94521
2.01	0.94013
2.02	0.93498
2.03	0.92974
2.04	0.92444
2.05	0.91906
2.06	0.91361
2.07	0.90809
2.08	0.90252
2.09	0.89687
2.1	0.89117
2.11	0.8854
2.12	0.87959
2.13	0.87372
2.14	0.8678
2.15	0.86182
2.16	0.85581
2.17	0.84975
2.18	0.84365
2.19	0.83751
2.2	0.83134
2.21	0.82512
2.22	0.81888
2.23	0.81261
2.24	0.80631
2.25	0.79998
2.26	0.79363
2.27	0.78726
2.28	0.78087
2.29	0.77445
2.3	0.76803
2.31	0.76158
2.32	0.75513
2.33	0.74866
2.34	0.74218
2.35	0.7357
2.36	0.7292
2.37	0.7227
2.38	0.7162
2.39	0.7097
2.4	0.70319
2.41	0.69668
2.42	0.69017
2.43	0.68367
2.44	0.67716
2.45	0.67066
2.46	0.66417
2.47	0.65768
2.48	0.65119
2.49	0.64472
2.5	0.63825
2.51	0.63179
2.52	0.62534
2.53	0.6189
2.54	0.61248
2.55	0.60606
2.56	0.59966
2.57	0.59327
2.58	0.5869
2.59	0.58054
2.6	0.5742
2.61	0.56788
2.62	0.56158
2.63	0.55529
2.64	0.54903
2.65	0.54278
2.66	0.53656
2.67	0.53036
2.68	0.52418
2.69	0.51803
2.7	0.5119
2.71	0.5058
2.72	0.49973
2.73	0.49367
2.74	0.48766
2.75	0.48166
2.76	0.4757
2.77	0.46977
2.78	0.46387
2.79	0.45799
2.8	0.45216
2.81	0.44635
2.82	0.44058
2.83	0.43484
2.84	0.42913
2.85	0.42346
2.86	0.41783
2.87	0.41223
2.88	0.40667
2.89	0.40114
2.9	0.39566
2.91	0.39021
2.92	0.38479
2.93	0.37942
2.94	0.37409
2.95	0.36879
2.96	0.36354
2.97	0.35832
2.98	0.35314
2.99	0.34801
3	0.34292
3.01	0.33786
3.02	0.33285
3.03	0.32788
3.04	0.32295
3.05	0.31806
3.06	0.31322
3.07	0.30842
3.08	0.30366
3.09	0.29894
3.1	0.29427
3.11	0.28963
3.12	0.28505
3.13	0.2805
3.14	0.276
3.15	0.27153
3.16	0.26712
3.17	0.26274
3.18	0.25841
3.19	0.25412
3.2	0.24988
3.21	0.24568
3.22	0.24152
3.23	0.2374
3.24	0.23333
3.25	0.2293
3.26	0.22531
3.27	0.22137
3.28	0.21747
3.29	0.21361
3.3	0.20979
3.31	0.20601
3.32	0.20228
3.33	0.19859
3.34	0.19494
3.35	0.19133
3.36	0.18777
3.37	0.18424
3.38	0.18076
3.39	0.17732
3.4	0.17392
3.41	0.17056
3.42	0.16724
3.43	0.16396
3.44	0.16072
3.45	0.15752
3.46	0.15436
3.47	0.15124
3.48	0.14816
3.49	0.14511
3.5	0.14211
3.51	0.13915
3.52	0.13622
3.53	0.13333
3.54	0.13048
3.55	0.12766
3.56	0.12489
3.57	0.12215
3.58	0.11944
3.59	0.11678
3.6	0.11415
3.61	0.11155
3.62	0.10899
3.63	0.10647
3.64	0.10398
3.65	0.10153
3.66	0.099105
3.67	0.09672
3.68	0.094368
3.69	0.09205
3.7	0.089765
3.71	0.087513
3.72	0.085294
3.73	0.083108
3.74	0.080953
3.75	0.07883
3.76	0.076739
3.77	0.074679
3.78	0.07265
3.79	0.070652
3.8	0.068684
3.81	0.066746
3.82	0.064837
3.83	0.062958
3.84	0.061109
3.85	0.059288
3.86	0.057495
3.87	0.055731
3.88	0.053995
3.89	0.052287
3.9	0.050606
3.91	0.048952
3.92	0.047324
3.93	0.045724
3.94	0.044149
3.95	0.0426
3.96	0.041077
3.97	0.039579
3.98	0.038107
3.99	0.036659
4	0.035235
4.01	0.033836
4.02	0.03246
4.03	0.031108
4.04	0.029779
4.05	0.028474
4.06	0.027191
4.07	0.025931
4.08	0.024692
4.09	0.023476
4.1	0.022281
4.11	0.021108
4.12	0.019956
4.13	0.018825
4.14	0.017714
4.15	0.016624
4.16	0.015553
4.17	0.014503
4.18	0.013472
4.19	0.01246
4.2	0.011467
4.21	0.010493
4.22	0.009538
4.23	0.0086009
4.24	0.0076817
4.25	0.0067803
4.26	0.0058964
4.27	0.0050299
4.28	0.0041804
4.29	0.0033477
4.3	0.0025316
4.31	0.0017318
4.32	0.00094812
4.33	0.00018039
4.34	-0.00057178
4.35	-0.0013084
4.36	-0.0020299
4.37	-0.0027364
4.38	-0.0034282
4.39	-0.0041053
4.4	-0.0047682
4.41	-0.0054168
4.42	-0.0060517
4.43	-0.0066727
4.44	-0.0072803
4.45	-0.0078746
4.46	-0.0084558
4.47	-0.0090241
4.48	-0.0095797
4.49	-0.010123
4.5	-0.010654
4.51	-0.011172
4.52	-0.011679
4.53	-0.012174
4.54	-0.012657
4.55	-0.013129
4.56	-0.01359
4.57	-0.01404
4.58	-0.014479
4.59	-0.014907
4.6	-0.015325
4.61	-0.015733
4.62	-0.01613
4.63	-0.016517
4.64	-0.016895
4.65	-0.017263
4.66	-0.017621
4.67	-0.01797
4.68	-0.01831
4.69	-0.018641
4.7	-0.018963
4.71	-0.019276
4.72	-0.01958
4.73	-0.019877
4.74	-0.020165
4.75	-0.020444
4.76	-0.020716
4.77	-0.02098
4.78	-0.021236
4.79	-0.021484
4.8	-0.021725
4.81	-0.021959
4.82	-0.022186
4.83	-0.022405
4.84	-0.022618
4.85	-0.022823
4.86	-0.023022
4.87	-0.023215
4.88	-0.0234
4.89	-0.02358
4.9	-0.023753
4.91	-0.023921
4.92	-0.024082
4.93	-0.024237
4.94	-0.024387
4.95	-0.024531
4.96	-0.024669
4.97	-0.024802
4.98	-0.024929
4.99	-0.025052
5	-0.025169
5.01	-0.025281
5.02	-0.025388
5.03	-0.02549
5.04	-0.025587
5.05	-0.02568
5.06	-0.025768
5.07	-0.025852
5.08	-0.025931
5.09	-0.026006
5.1	-0.026077
5.11	-0.026143
5.12	-0.026205
5.13	-0.026264
5.14	-0.026318
5.15	-0.026369
5.16	-0.026416
5.17	-0.026459
5.18	-0.026499
5.19	-0.026535
5.2	-0.026568
5.21	-0.026597
5.22	-0.026623
5.23	-0.026646
5.24	-0.026665
5.25	-0.026681
5.26	-0.026695
5.27	-0.026705
5.28	-0.026713
5.29	-0.026717
5.3	-0.026719
5.31	-0.026718
5.32	-0.026714
5.33	-0.026708
5.34	-0.026699
5.35	-0.026688
5.36	-0.026674
5.37	-0.026658
5.38	-0.02664
5.39	-0.026619
5.4	-0.026596
5.41	-0.02657
5.42	-0.026543
5.43	-0.026514
5.44	-0.026482
5.45	-0.026449
5.46	-0.026413
5.47	-0.026376
5.48	-0.026336
5.49	-0.026295
5.5	-0.026253
5.51	-0.026208
5.52	-0.026162
5.53	-0.026114
5.54	-0.026064
5.55	-0.026013
5.56	-0.02596
5.57	-0.025906
5.58	-0.025851
5.59	-0.025794
5.6	-0.025735
5.61	-0.025675
5.62	-0.025614
5.63	-0.025552
5.64	-0.025488
5.65	-0.025423
5.66	-0.025357
5.67	-0.02529
5.68	-0.025221
5.69	-0.025152
5.7	-0.025081
5.71	-0.02501
5.72	-0.024937
5.73	-0.024863
5.74	-0.024789
5.75	-0.024713
5.76	-0.024637
5.77	-0.02456
5.78	-0.024481
5.79	-0.024402
5.8	-0.024323
5.81	-0.024242
5.82	-0.024161
5.83	-0.024078
5.84	-0.023996
5.85	-0.023912
5.86	-0.023828
5.87	-0.023743
5.88	-0.023657
5.89	-0.023571
5.9	-0.023484
5.91	-0.023397
5.92	-0.023309
5.93	-0.023221
5.94	-0.023132
5.95	-0.023042
5.96	-0.022952
5.97	-0.022862
5.98	-0.022771
5.99	-0.02268
6	-0.022588
6.01	-0.022496
6.02	-0.022403
6.03	-0.02231
6.04	-0.022217
6.05	-0.022124
6.06	-0.02203
6.07	-0.021935
6.08	-0.021841
6.09	-0.021746
6.1	-0.021651
6.11	-0.021555
6.12	-0.02146
6.13	-0.021364
6.14	-0.021267
6.15	-0.021171
6.16	-0.021074
6.17	-0.020978
6.18	-0.020881
6.19	-0.020784
6.2	-0.020686
6.21	-0.020589
6.22	-0.020491
6.23	-0.020393
6.24	-0.020295
6.25	-0.020197
6.26	-0.020099
6.27	-0.020001
6.28	-0.019903
6.29	-0.019805
6.3	-0.019706
6.31	-0.019608
6.32	-0.019509
6.33	-0.01941
6.34	-0.019312
6.35	-0.019213
6.36	-0.019114
6.37	-0.019016
6.38	-0.018917
6.39	-0.018818
6.4	-0.01872
6.41	-0.018621
6.42	-0.018522
6.43	-0.018424
6.44	-0.018325
6.45	-0.018226
6.46	-0.018128
6.47	-0.018029
6.48	-0.017931
6.49	-0.017833
6.5	-0.017734
6.51	-0.017636
6.52	-0.017538
6.53	-0.01744
6.54	-0.017342
6.55	-0.017244
6.56	-0.017146
6.57	-0.017049
6.58	-0.016951
6.59	-0.016854
6.6	-0.016756
6.61	-0.016659
6.62	-0.016562
6.63	-0.016465
6.64	-0.016368
6.65	-0.016272
6.66	-0.016175
6.67	-0.016079
6.68	-0.015983
6.69	-0.015887
6.7	-0.015791
6.71	-0.015695
6.72	-0.0156
6.73	-0.015504
6.74	-0.015409
6.75	-0.015314
6.76	-0.015219
6.77	-0.015125
6.78	-0.01503
6.79	-0.014936
6.8	-0.014842
6.81	-0.014748
6.82	-0.014655
6.83	-0.014561
6.84	-0.014468
6.85	-0.014375
6.86	-0.014282
6.87	-0.01419
6.88	-0.014098
6.89	-0.014005
6.9	-0.013914
6.91	-0.013822
6.92	-0.013731
6.93	-0.013639
6.94	-0.013548
6.95	-0.013458
6.96	-0.013367
6.97	-0.013277
6.98	-0.013187
6.99	-0.013098
7	-0.013008
7.01	-0.012919
7.02	-0.01283
7.03	-0.012741
7.04	-0.012653
7.05	-0.012565
7.06	-0.012477
7.07	-0.012389
7.08	-0.012302
7.09	-0.012215
7.1	-0.012128
7.11	-0.012041
7.12	-0.011955
7.13	-0.011869
7.14	-0.011784
7.15	-0.011698
7.16	-0.011613
7.17	-0.011528
7.18	-0.011444
7.19	-0.011359
7.2	-0.011275
7.21	-0.011192
7.22	-0.011108
7.23	-0.011025
7.24	-0.010942
7.25	-0.01086
7.26	-0.010778
7.27	-0.010696
7.28	-0.010614
7.29	-0.010533
7.3	-0.010452
7.31	-0.010371
7.32	-0.010291
7.33	-0.010211
7.34	-0.010131
7.35	-0.010052
7.36	-0.0099724
7.37	-0.0098936
7.38	-0.0098151
7.39	-0.0097369
7.4	-0.009659
7.41	-0.0095814
7.42	-0.0095041
7.43	-0.0094272
7.44	-0.0093505
7.45	-0.0092742
7.46	-0.0091982
7.47	-0.0091226
7.48	-0.0090472
7.49	-0.0089722
7.5	-0.0088975
7.51	-0.0088231
7.52	-0.0087491
7.53	-0.0086753
7.54	-0.0086019
7.55	-0.0085289
7.56	-0.0084561
7.57	-0.0083837
7.58	-0.0083116
7.59	-0.0082398
7.6	-0.0081684
7.61	-0.0080973
7.62	-0.0080265
7.63	-0.0079561
7.64	-0.0078859
7.65	-0.0078162
7.66	-0.0077467
7.67	-0.0076776
7.68	-0.0076088
7.69	-0.0075403
7.7	-0.0074722
7.71	-0.0074044
7.72	-0.007337
7.73	-0.0072698
7.74	-0.007203
7.75	-0.0071366
7.76	-0.0070705
7.77	-0.0070047
7.78	-0.0069392
7.79	-0.0068741
7.8	-0.0068093
7.81	-0.0067449
7.82	-0.0066807
7.83	-0.0066169
7.84	-0.0065535
7.85	-0.0064904
7.86	-0.0064276
7.87	-0.0063651
7.88	-0.006303
7.89	-0.0062412
7.9	-0.0061798
7.91	-0.0061187
7.92	-0.0060579
7.93	-0.0059974
7.94	-0.0059373
7.95	-0.0058775
7.96	-0.0058181
7.97	-0.0057589
7.98	-0.0057002
7.99	-0.0056417
8	-0.0055836
8.01	-0.0055258
8.02	-0.0054683
8.03	-0.0054111
8.04	-0.0053543
8.05	-0.0052978
8.06	-0.0052417
8.07	-0.0051858
8.08	-0.0051303
8.09	-0.0050752
8.1	-0.0050203
8.11	-0.0049658
8.12	-0.0049116
8.13	-0.0048577
8.14	-0.0048041
8.15	-0.0047509
8.16	-0.0046979
8.17	-0.0046453
8.18	-0.0045931
8.19	-0.0045411
8.2	-0.0044894
8.21	-0.0044381
8.22	-0.0043871
8.23	-0.0043364
8.24	-0.004286
8.25	-0.0042359
8.26	-0.0041862
8.27	-0.0041367
8.28	-0.0040876
8.29	-0.0040387
8.3	-0.0039902
8.31	-0.003942
8.32	-0.0038941
8.33	-0.0038465
8.34	-0.0037992
8.35	-0.0037522
8.36	-0.0037055
8.37	-0.003659
8.38	-0.0036129
8.39	-0.0035671
8.4	-0.0035216
8.41	-0.0034764
8.42	-0.0034314
8.43	-0.0033868
8.44	-0.0033425
8.45	-0.0032984
8.46	-0.0032546
8.47	-0.0032111
8.48	-0.0031679
8.49	-0.003125
8.5	-0.0030823
8.51	-0.00304
8.52	-0.0029979
8.53	-0.0029561
8.54	-0.0029145
8.55	-0.0028732
8.56	-0.0028322
8.57	-0.0027915
8.58	-0.002751
8.59	-0.0027108
8.6	-0.0026709
8.61	-0.0026312
8.62	-0.0025918
8.63	-0.0025526
8.64	-0.0025137
8.65	-0.0024751
8.66	-0.0024367
8.67	-0.0023985
8.68	-0.0023606
8.69	-0.0023229
8.7	-0.0022855
8.71	-0.0022483
8.72	-0.0022114
8.73	-0.0021747
8.74	-0.0021382
8.75	-0.002102
8.76	-0.0020659
8.77	-0.0020302
8.78	-0.0019946
8.79	-0.0019593
8.8	-0.0019241
8.81	-0.0018892
8.82	-0.0018545
8.83	-0.0018201
8.84	-0.0017858
8.85	-0.0017518
8.86	-0.0017179
8.87	-0.0016842
8.88	-0.0016508
8.89	-0.0016175
8.9	-0.0015845
8.91	-0.0015516
8.92	-0.0015189
8.93	-0.0014865
8.94	-0.0014541
8.95	-0.001422
8.96	-0.0013901
8.97	-0.0013583
8.98	-0.0013267
8.99	-0.0012953
9	-0.001264
9.01	-0.0012329
9.02	-0.0012019
9.03	-0.0011711
9.04	-0.0011405
9.05	-0.00111
9.06	-0.0010797
9.07	-0.0010495
9.08	-0.0010195
9.09	-0.00098956
9.1	-0.00095979
9.11	-0.00093015
9.12	-0.00090063
9.13	-0.00087125
9.14	-0.00084198
9.15	-0.00081284
9.16	-0.00078381
9.17	-0.00075489
9.18	-0.00072608
9.19	-0.00069738
9.2	-0.00066877
9.21	-0.00064027
9.22	-0.00061186
9.23	-0.00058354
9.24	-0.00055531
9.25	-0.00052717
9.26	-0.0004991
9.27	-0.00047111
9.28	-0.00044319
9.29	-0.00041534
9.3	-0.00038756
9.31	-0.00035984
9.32	-0.00033217
9.33	-0.00030456
9.34	-0.000277
9.35	-0.00024949
9.36	-0.00022202
9.37	-0.00019458
9.38	-0.00016718
9.39	-0.00013981
9.4	-0.00011247
9.41	-8.5143e-05
9.42	-5.7838e-05
9.43	-3.0546e-05
9.44	-3.2634e-06
9.45	2.4014e-05
9.46	5.1291e-05
9.47	7.8571e-05
9.48	0.00010586
9.49	0.00013316
9.5	0.00016048
9.51	0.00018782
9.52	0.00021518
9.53	0.00024257
9.54	0.00027
9.55	0.00029747
9.56	0.00032498
9.57	0.00035253
9.58	0.00038015
9.59	0.00040781
9.6	0.00043554
9.61	0.00046334
9.62	0.00049121
9.63	0.00051915
9.64	0.00054718
9.65	0.00057529
9.66	0.00060349
9.67	0.00063179
9.68	0.00066018
9.69	0.00068869
9.7	0.0007173
9.71	0.00074602
9.72	0.00077487
9.73	0.00080384
9.74	0.00083294
9.75	0.00086218
9.76	0.00089155
9.77	0.00092107
9.78	0.00095074
9.79	0.00098056
9.8	0.0010105
9.81	0.0010407
9.82	0.001071
9.83	0.0011015
9.84	0.0011322
9.85	0.001163
9.86	0.001194
9.87	0.0012253
9.88	0.0012567
9.89	0.0012883
9.9	0.0013202
9.91	0.0013522
9.92	0.0013845
9.93	0.001417
9.94	0.0014497
9.95	0.0014827
9.96	0.0015159
9.97	0.0015493
9.98	0.001583
9.99	0.0016169
10	0.0016511


==> immagini/simulazione5/componente6.txt <==
0	1
0.01	0.989
0.02	0.97763
0.03	0.96375
0.04	0.94982
0.05	0.94828
0.06	0.94704
0.07	0.94182
0.08	0.93678
0.09	0.90681
0.1	0.87689
0.11	0.84445
0.12	0.81366
0.13	0.78756
0.14	0.76183
0.15	0.7235
0.16	0.68548
0.17	0.65461
0.18	0.62388
0.19	0.59213
0.2	0.56056
0.21	0.52906
0.22	0.49773
0.23	0.471
0.24	0.44442
0.25	0.41739
0.26	0.3905
0.27	0.36543
0.28	0.34053
0.29	0.31703
0.3	0.29372
0.31	0.27116
0.32	0.2488
0.33	0.22701
0.34	0.20543
0.35	0.18436
0.36	0.16353
0.37	0.14322
0.38	0.12316
0.39	0.10367
0.4	0.08446
0.41	0.065921
0.42	0.047673
0.43	0.030183
0.44	0.012999
0.45	-0.0033874
0.46	-0.019458
0.47	-0.03472
0.48	-0.049661
0.49	-0.063786
0.5	-0.077591
0.51	-0.090623
0.52	-0.10334
0.53	-0.11541
0.54	-0.12718
0.55	-0.13843
0.56	-0.1494
0.57	-0.15997
0.58	-0.17026
0.59	-0.18023
0.6	-0.18994
0.61	-0.19936
0.62	-0.20852
0.63	-0.21743
0.64	-0.22608
0.65	-0.23449
0.66	-0.24265
0.67	-0.25059
0.68	-0.25828
0.69	-0.26577
0.7	-0.27299
0.71	-0.28005
0.72	-0.28684
0.73	-0.29347
0.74	-0.29985
0.75	-0.30607
0.76	-0.31204
0.77	-0.31785
0.78	-0.32341
0.79	-0.32881
0.8	-0.33396
0.81	-0.33893
0.82	-0.34365
0.83	-0.34819
0.84	-0.35248
0.85	-0.35658
0.86	-0.36044
0.87	-0.3641
0.88	-0.36752
0.89	-0.37076
0.9	-0.37377
0.91	-0.3766
0.92	-0.37921
0.93	-0.38165
0.94	-0.38388
0.95	-0.38595
0.96	-0.38782
0.97	-0.38955
0.98	-0.39108
0.99	-0.39248
1	-0.39369
1.01	-0.39479
1.02	-0.3957
1.03	-0.39652
1.04	-0.39716
1.05	-0.39773
1.06	-0.39813
1.07	-0.39848
1.08	-0.39865
1.09	-0.39881
1.1	-0.39879
1.11	-0.39878
1.12	-0.39861
1.13	-0.39846
1.14	-0.39815
1.15	-0.3979
1.16	-0.39749
1.17	-0.39715
1.18	-0.39667
1.19	-0.39628
1.2	-0.39574
1.21	-0.39533
1.22	-0.39477
1.23	-0.39435
1.24	-0.39378
1.25	-0.39338
1.26	-0.39283
1.27	-0.39245
1.28	-0.39192
1.29	-0.39158
1.3	-0.39109
1.31	-0.3908
1.32	-0.39035
1.33	-0.39011
1.34	-0.3897
1.35	-0.38952
1.36	-0.38917
1.37	-0.38905
1.38	-0.38876
1.39	-0.3887
1.4	-0.38847
1.41	-0.38848
1.42	-0.38831
1.43	-0.38836
1.44	-0.38824
1.45	-0.38833
1.46	-0.38824
1.47	-0.38831
1.48	-0.38822
1.49	-0.38825
1.5	-0.38811
1.51	-0.38805
1.52	-0.38783
1.53	-0.38765
1.54	-0.38732
1.55	-0.387
1.56	-0.38653
1.57	-0.38605
1.58	-0.38543
1.59	-0.38479
1.6	-0.38401
1.61	-0.38321
1.62	-0.38228
1.63	-0.38131
1.64	-0.38023
1.65	-0.37911
1.66	-0.37788
1.67	-0.37661
1.68	-0.37523
1.69	-0.37382
1.7	-0.3723
1.71	-0.37075
1.72	-0.3691
1.73	-0.36741
1.74	-0.36563
1.75	-0.36381
1.76	-0.3619
1.77	-0.35995
1.78	-0.35792
1.79	-0.35584
1.8	-0.35369
1.81	-0.35149
1.82	-0.34921
1.83	-0.34689
1.84	-0.34449
1.85	-0.34205
1.86	-0.33954
1.87	-0.33698
1.88	-0.33435
1.89	-0.33168
1.9	-0.32894
1.91	-0.32615
1.92	-0.32331
1.93	-0.32041
1.94	-0.31746
1.95	-0.31446
1.96	-0.31141
1.97	-0.30831
1.98	-0.30516
1.99	-0.30196
2	-0.29872
2.01	-0.29543
2.02	-0.2921
2.03	-0.28873
2.04	-0.28532
2.05	-0.28186
2.06	-0.27837
2.07	-0.27485
2.08	-0.27129
2.09	-0.26769
2.1	-0.26407
2.11	-0.26041
2.12	-0.25672
2.13	-0.25301
2.14	-0.24927
2.15	-0.24551
2.16	-0.24173
2.17	-0.23792
2.18	-0.23409
2.19	-0.23025
2.2	-0.22639
2.21	-0.22252
2.22	-0.21863
2.23	-0.21473
2.24	-0.21082
2.25	-0.2069
2.26	-0.20297
2.27	-0.19903
2.28	-0.19509
2.29	-0.19115
2.3	-0.1872
2.31	-0.18325
2.32	-0.1793
2.33	-0.17535
2.34	-0.1714
2.35	-0.16746
2.36	-0.16351
2.37	-0.15957
2.38	-0.15564
2.39	-0.15171
2.4	-0.14779
2.41	-0.14387
2.42	-0.13997
2.43	-0.13606
2.44	-0.13217
2.45	-0.12829
2.46	-0.12442
2.47	-0.12056
2.48	-0.11671
2.49	-0.11287
2.5	-0.10904
2.51	-0.10522
2.52	-0.10142
2.53	-0.097628
2.54	-0.093855
2.55	-0.090089
2.56	-0.086345
2.57	-0.082608
2.58	-0.078895
2.59	-0.07519
2.6	-0.071511
2.61	-0.06784
2.62	-0.064196
2.63	-0.060561
2.64	-0.056955
2.65	-0.05336
2.66	-0.049794
2.67	-0.04624
2.68	-0.042716
2.69	-0.039206
2.7	-0.035728
2.71	-0.032265
2.72	-0.028834
2.73	-0.025419
2.74	-0.022038
2.75	-0.018675
2.76	-0.015346
2.77	-0.012036
2.78	-0.0087612
2.79	-0.0055072
2.8	-0.0022887
2.81	0.00090769
2.82	0.004068
2.83	0.0072048
2.84	0.010305
2.85	0.013381
2.86	0.016419
2.87	0.019432
2.88	0.022407
2.89	0.025355
2.9	0.028265
2.91	0.031148
2.92	0.033992
2.93	0.036808
2.94	0.039585
2.95	0.042333
2.96	0.045042
2.97	0.047721
2.98	0.050361
2.99	0.052971
3	0.055541
3.01	0.05808
3.02	0.06058
3.03	0.063048
3.04	0.065477
3.05	0.067874
3.06	0.070232
3.07	0.072557
3.08	0.074844
3.09	0.077098
3.1	0.079313
3.11	0.081494
3.12	0.083637
3.13	0.085747
3.14	0.087819
3.15	0.089857
3.16	0.091857
3.17	0.093823
3.18	0.095752
3.19	0.097648
3.2	0.099506
3.21	0.10133
3.22	0.10312
3.23	0.10487
3.24	0.10659
3.25	0.10827
3.26	0.10992
3.27	0.11153
3.28	0.11311
3.29	0.11466
3.3	0.11617
3.31	0.11765
3.32	0.11909
3.33	0.1205
3.34	0.12188
3.35	0.12322
3.36	0.12453
3.37	0.12581
3.38	0.12706
3.39	0.12827
3.4	0.12945
3.41	0.1306
3.42	0.13172
3.43	0.13281
3.44	0.13387
3.45	0.13489
3.46	0.13589
3.47	0.13685
3.48	0.13779
3.49	0.13869
3.5	0.13957
3.51	0.14042
3.52	0.14123
3.53	0.14202
3.54	0.14278
3.55	0.14352
3.56	0.14422
3.57	0.1449
3.58	0.14555
3.59	0.14618
3.6	0.14677
3.61	0.14735
3.62	0.14789
3.63	0.14841
3.64	0.14891
3.65	0.14938
3.66	0.14982
3.67	0.15024
3.68	0.15064
3.69	0.15101
3.7	0.15136
3.71	0.15169
3.72	0.15199
3.73	0.15227
3.74	0.15253
3.75	0.15276
3.76	0.15298
3.77	0.15317
3.78	0.15334
3.79	0.15349
3.8	0.15362
3.81	0.15373
3.82	0.15382
3.83	0.15389
3.84	0.15394
3.85	0.15397
3.86	0.15399
3.87	0.15398
3.88	0.15396
3.89	0.15392
3.9	0.15386
3.91	0.15378
3.92	0.15369
3.93	0.15358
3.94	0.15345
3.95	0.15331
3.96	0.15315
3.97	0.15297
3.98	0.15278
3.99	0.15258
4	0.15236
4.01	0.15212
4.02	0.15187
4.03	0.15161
4.04	0.15134
4.05	0.15105
4.06	0.15074
4.07	0.15043
4.08	0.1501
4.09	0.14976
4.1	0.1494
4.11	0.14904
4.12	0.14866
4.13	0.14827
4.14	0.14787
4.15	0.14746
4.16	0.14704
4.17	0.1466
4.18	0.14616
4.19	0.14571
4.2	0.14524
4.21	0.14477
4.22	0.14429
4.23	0.1438
4.24	0.1433
4.25	0.14279
4.26	0.14227
4.27	0.14175
4.28	0.14121
4.29	0.14067
4.3	0.14012
4.31	0.13957
4.32	0.139
4.33	0.13843
4.34	0.13786
4.35	0.13727
4.36	0.13668
4.37	0.13608
4.38	0.13548
4.39	0.13487
4.4	0.13426
4.41	0.13364
4.42	0.13301
4.43	0.13238
4.44	0.13174
4.45	0.1311
4.46	0.13046
4.47	0.12981
4.48	0.12915
4.49	0.12849
4.5	0.12783
4.51	0.12716
4.52	0.12649
4.53	0.12582
4.54	0.12514
4.55	0.12446
4.56	0.12378
4.57	0.12309
4.58	0.1224
4.59	0.12171
4.6	0.12102
4.61	0.12032
4.62	0.11962
4.63	0.11892
4.64	0.11822
4.65	0.11751
4.66	0.11681
4.67	0.1161
4.68	0.11539
4.69	0.11468
4.7	0.11396
4.71	0.11325
4.72	0.11254
4.73	0.11182
4.74	0.1111
4.75	0.11039
4.76	0.10967
4.77	0.10895
4.78	0.10823
4.79	0.10751
4.8	0.10679
4.81	0.10608
4.82	0.10536
4.83	0.10464
4.84	0.10392
4.85	0.1032
4.86	0.10248
4.87	0.10176
4.88	0.10105
4.89	0.10033
4.9	0.099616
4.91	0.098901
4.92	0.098187
4.93	0.097474
4.94	0.096763
4.95	0.096052
4.96	0.095342
4.97	0.094634
4.98	0.093927
4.99	0.093221
5	0.092517
5.01	0.091814
5.02	0.091113
5.03	0.090414
5.04	0.089716
5.05	0.08902
5.06	0.088326
5.07	0.087634
5.08	0.086944
5.09	0.086255
5.1	0.085569
5.11	0.084885
5.12	0.084203
5.13	0.083523
5.14	0.082845
5.15	0.08217
5.16	0.081497
5.17	0.080827
5.18	0.080158
5.19	0.079493
5.2	0.07883
5.21	0.078169
5.22	0.077511
5.23	0.076855
5.24	0.076202
5.25	0.075552
5.26	0.074905
5.27	0.07426
5.28	0.073618
5.29	0.072979
5.3	0.072343
5.31	0.071709
5.32	0.071079
5.33	0.070451
5.34	0.069827
5.35	0.069205
5.36	0.068586
5.37	0.067971
5.38	0.067358
5.39	0.066749
5.4	0.066142
5.41	0.065539
5.42	0.064939
5.43	0.064341
5.44	0.063748
5.45	0.063157
5.46	0.062569
5.47	0.061985
5.48	0.061404
5.49	0.060826
5.5	0.060251
5.51	0.059679
5.52	0.059111
5.53	0.058546
5.54	0.057985
5.55	0.057426
5.56	0.056871
5.57	0.05632
5.58	0.055771
5.59	0.055226
5.6	0.054684
5.61	0.054146
5.62	0.053611
5.63	0.053079
5.64	0.052551
5.65	0.052025
5.66	0.051504
5.67	0.050985
5.68	0.05047
5.69	0.049959
5.7	0.04945
5.71	0.048945
5.72	0.048444
5.73	0.047946
5.74	0.047451
5.75	0.046959
5.76	0.046471
5.77	0.045986
5.78	0.045505
5.79	0.045026
5.8	0.044552
5.81	0.04408
5.82	0.043612
5.83	0.043147
5.84	0.042686
5.85	0.042227
5.86	0.041773
5.87	0.041321
5.88	0.040873
5.89	0.040428
5.9	0.039986
5.91	0.039547
5.92	0.039112
5.93	0.03868
5.94	0.038251
5.95	0.037826
5.96	0.037404
5.97	0.036985
5.98	0.036569
5.99	0.036156
6	0.035747
6.01	0.035341
6.02	0.034938
6.03	0.034538
6.04	0.034141
6.05	0.033747
6.06	0.033357
6.07	0.032969
6.08	0.032585
6.09	0.032204
6.1	0.031826
6.11	0.031451
6.12	0.031079
6.13	0.03071
6.14	0.030344
6.15	0.029981
6.16	0.029621
6.17	0.029264
6.18	0.02891
6.19	0.028559
6.2	0.028211
6.21	0.027866
6.22	0.027524
6.23	0.027185
6.24	0.026849
6.25	0.026515
6.26	0.026185
6.27	0.025857
6.28	0.025532
6.29	0.02521
6.3	0.024891
6.31	0.024575
6.32	0.024261
6.33	0.02395
6.34	0.023642
6.35	0.023337
6.36	0.023034
6.37	0.022734
6.38	0.022437
6.39	0.022142
6.4	0.021851
6.41	0.021561
6.42	0.021275
6.43	0.020991
6.44	0.020709
6.45	0.020431
6.46	0.020155
6.47	0.019881
6.48	0.01961
6.49	0.019341
6.5	0.019075
6.51	0.018812
6.52	0.018551
6.53	0.018292
6.54	0.018036
6.55	0.017783
6.56	0.017531
6.57	0.017283
6.58	0.017036
6.59	0.016792
6.6	0.01655
6.61	0.016311
6.62	0.016074
6.63	0.015839
6.64	0.015607
6.65	0.015377
6.66	0.015149
6.67	0.014924
6.68	0.014701
6.69	0.01448
6.7	0.014261
6.71	0.014044
6.72	0.01383
6.73	0.013617
6.74	0.013407
6.75	0.013199
6.76	0.012994
6.77	0.01279
6.78	0.012588
6.79	0.012389
6.8	0.012191
6.81	0.011996
6.82	0.011802
6.83	0.011611
6.84	0.011422
6.85	0.011234
6.86	0.011049
6.87	0.010866
6.88	0.010684
6.89	0.010505
6.9	0.010327
6.91	0.010152
6.92	0.0099779
6.93	0.009806
6.94	0.0096361
6.95	0.0094679
6.96	0.0093017
6.97	0.0091372
6.98	0.0089746
6.99	0.0088137
7	0.0086547
7.01	0.0084974
7.02	0.0083419
7.03	0.0081881
7.04	0.0080361
7.05	0.0078858
7.06	0.0077372
7.07	0.0075903
7.08	0.0074451
7.09	0.0073015
7.1	0.0071597
7.11	0.0070194
7.12	0.0068808
7.13	0.0067438
7.14	0.0066084
7.15	0.0064746
7.16	0.0063424
7.17	0.0062117
7.18	0.0060826
7.19	0.0059551
7.2	0.005829
7.21	0.0057045
7.22	0.0055815
7.23	0.00546
7.24	0.00534
7.25	0.0052214
7.26	0.0051043
7.27	0.0049886
7.28	0.0048744
7.29	0.0047616
7.3	0.0046502
7.31	0.0045402
7.32	0.0044316
7.33	0.0043244
7.34	0.0042185
7.35	0.004114
7.36	0.0040108
7.37	0.0039089
7.38	0.0038084
7.39	0.0037092
7.4	0.0036112
7.41	0.0035146
7.42	0.0034192
7.43	0.0033251
7.44	0.0032322
7.45	0.0031406
7.46	0.0030502
7.47	0.002961
7.48	0.0028731
7.49	0.0027863
7.5	0.0027007
7.51	0.0026163
7.52	0.0025331
7.53	0.002451
7.54	0.00237
7.55	0.0022902
7.56	0.0022115
7.57	0.002134
7.58	0.0020575
7.59	0.0019821
7.6	0.0019079
7.61	0.0018346
7.62	0.0017625
7.63	0.0016914
7.64	0.0016213
7.65	0.0015523
7.66	0.0014843
7.67	0.0014174
7.68	0.0013514
7.69	0.0012864
7.7	0.0012224
7.71	0.0011594
7.72	0.0010974
7.73	0.0010363
7.74	0.00097614
7.75	0.00091695
7.76	0.00085868
7.77	0.00080133
7.78	0.0007449
7.79	0.00068936
7.8	0.00063472
7.81	0.00058097
7.82	0.00052809
7.83	0.00047608
7.84	0.00042492
7.85	0.00037462
7.86	0.00032515
7.87	0.00027652
7.88	0.00022871
7.89	0.00018172
7.9	0.00013552
7.91	9.0131e-05
7.92	4.5526e-05
7.93	1.7009e-06
7.94	-4.1353e-05
7.95	-8.3644e-05
7.96	-0.00012518
7.97	-0.00016597
7.98	-0.00020602
7.99	-0.00024534
8	-0.00028395
8.01	-0.00032183
8.02	-0.00035902
8.03	-0.0003955
8.04	-0.0004313
8.05	-0.00046642
8.06	-0.00050086
8.07	-0.00053464
8.08	-0.00056776
8.09	-0.00060023
8.1	-0.00063207
8.11	-0.00066327
8.12	-0.00069384
8.13	-0.0007238
8.14	-0.00075315
8.15	-0.00078189
8.16	-0.00081005
8.17	-0.00083761
8.18	-0.0008646
8.19	-0.00089102
8.2	-0.00091687
8.21	-0.00094216
8.22	-0.00096691
8.23	-0.00099112
8.24	-0.0010148
8.25	-0.0010379
8.26	-0.0010606
8.27	-0.0010827
8.28	-0.0011043
8.29	-0.0011254
8.3	-0.0011461
8.31	-0.0011662
8.32	-0.0011859
8.33	-0.0012051
8.34	-0.0012239
8.35	-0.0012421
8.36	-0.00126
8.37	-0.0012774
8.38	-0.0012944
8.39	-0.001311
8.4	-0.0013271
8.41	-0.0013428
8.42	-0.0013582
8.43	-0.0013731
8.44	-0.0013877
8.45	-0.0014018
8.46	-0.0014156
8.47	-0.0014291
8.48	-0.0014421
8.49	-0.0014549
8.5	-0.0014672
8.51	-0.0014793
8.52	-0.001491
8.53	-0.0015023
8.54	-0.0015134
8.55	-0.0015241
8.56	-0.0015346
8.57	-0.0015447
8.58	-0.0015546
8.59	-0.0015641
8.6	-0.0015734
8.61	-0.0015825
8.62	-0.0015912
8.63	-0.0015997
8.64	-0.001608
8.65	-0.001616
8.66	-0.0016238
8.67	-0.0016313
8.68	-0.0016386
8.69	-0.0016457
8.7	-0.0016526
8.71	-0.0016593
8.72	-0.0016658
8.73	-0.0016721
8.74	-0.0016782
8.75	-0.0016842
8.76	-0.0016899
8.77	-0.0016955
8.78	-0.001701
8.79	-0.0017063
8.8	-0.0017114
8.81	-0.0017165
8.82	-0.0017213
8.83	-0.0017261
8.84	-0.0017308
8.85	-0.0017353
8.86	-0.0017397
8.87	-0.001744
8.88	-0.0017483
8.89	-0.0017524
8.9	-0.0017565
8.91	-0.0017605
8.92	-0.0017644
8.93	-0.0017683
8.94	-0.0017721
8.95	-0.0017759
8.96	-0.0017796
8.97	-0.0017833
8.98	-0.0017869
8.99	-0.0017906
9	-0.0017942
9.01	-0.0017978
9.02	-0.0018014
9.03	-0.001805
9.04	-0.0018086
9.05	-0.0018122
9.06	-0.0018159
9.07	-0.0018195
9.08	-0.0018232
9.09	-0.001827
9.1	-0.0018308
9.11	-0.0018346
9.12	-0.0018385
9.13	-0.0018424
9.14	-0.0018464
9.15	-0.0018505
9.16	-0.0018547
9.17	-0.0018589
9.18	-0.0018632
9.19	-0.0018677
9.2	-0.0018722
9.21	-0.0018768
9.22	-0.0018816
9.23	-0.0018864
9.24	-0.0018914
9.25	-0.0018965
9.26	-0.0019018
9.27	-0.0019072
9.28	-0.0019127
9.29	-0.0019184
9.3	-0.0019242
9.31	-0.0019302
9.32	-0.0019364
9.33	-0.0019427
9.34	-0.0019492
9.35	-0.0019559
9.36	-0.0019628
9.37	-0.0019698
9.38	-0.0019771
9.39	-0.0019846
9.4	-0.0019922
9.41	-0.0020001
9.42	-0.0020082
9.43	-0.0020165
9.44	-0.002025
9.45	-0.0020338
9.46	-0.0020427
9.47	-0.002052
9.48	-0.0020614
9.49	-0.0020711
9.5	-0.0020811
9.51	-0.0020913
9.52	-0.0021017
9.53	-0.0021125
9.54	-0.0021234
9.55	-0.0021347
9.56	-0.0021462
9.57	-0.002158
9.58	-0.0021701
9.59	-0.0021825
9.6	-0.0021951
9.61	-0.0022081
9.62	-0.0022213
9.63	-0.0022348
9.64	-0.0022486
9.65	-0.0022628
9.66	-0.0022772
9.67	-0.0022919
9.68	-0.002307
9.69	-0.0023223
9.7	-0.002338
9.71	-0.002354
9.72	-0.0023703
9.73	-0.002387
9.74	-0.0024039
9.75	-0.0024212
9.76	-0.0024388
9.77	-0.0024567
9.78	-0.002475
9.79	-0.0024936
9.8	-0.0025126
9.81	-0.0025318
9.82	-0.0025514
9.83	-0.0025714
9.84	-0.0025917
9.85	-0.0026123
9.86	-0.0026332
9.87	-0.0026545
9.88	-0.0026762
9.89	-0.0026982
9.9	-0.0027205
9.91	-0.0027431
9.92	-0.0027661
9.93	-0.0027895
9.94	-0.0028132
9.95	-0.0028372
9.96	-0.0028615
9.97	-0.0028862
9.98	-0.0029112
9.99	-0.0029366
10	-0.0029623


==> immagini/simulazione5/componente7.txt <==
0	1
0.01	0.98087
0.02	0.96242
0.03	0.9664
0.04	0.97091
0.05	0.99203
0.06	1.0124
0.07	1.0263
0.08	1.04
0.09	1.0465
0.1	1.0537
0.11	1.0966
0.12	1.1373
0.13	1.1498
0.14	1.162
0.15	1.1633
0.16	1.1648
0.17	1.1574
0.18	1.1504
0.19	1.1437
0.2	1.1373
0.21	1.1297
0.22	1.1225
0.23	1.1129
0.24	1.1036
0.25	1.0933
0.26	1.0832
0.27	1.0733
0.28	1.0637
0.29	1.0535
0.3	1.0436
0.31	1.0341
0.32	1.0247
0.33	1.0158
0.34	1.007
0.35	0.99868
0.36	0.99051
0.37	0.98272
0.38	0.97508
0.39	0.96777
0.4	0.96058
0.41	0.95365
0.42	0.94679
0.43	0.94007
0.44	0.93341
0.45	0.92676
0.46	0.92014
0.47	0.91338
0.48	0.90664
0.49	0.89954
0.5	0.89245
0.51	0.88485
0.52	0.87727
0.53	0.86918
0.54	0.86111
0.55	0.85268
0.56	0.84429
0.57	0.83571
0.58	0.82719
0.59	0.81864
0.6	0.81015
0.61	0.80177
0.62	0.79345
0.63	0.7853
0.64	0.77721
0.65	0.76933
0.66	0.7615
0.67	0.7539
0.68	0.74633
0.69	0.73899
0.7	0.73167
0.71	0.72456
0.72	0.71746
0.73	0.71054
0.74	0.70363
0.75	0.69686
0.76	0.6901
0.77	0.68344
0.78	0.67677
0.79	0.67017
0.8	0.66356
0.81	0.65696
0.82	0.65036
0.83	0.64375
0.84	0.63713
0.85	0.63047
0.86	0.6238
0.87	0.61707
0.88	0.61034
0.89	0.60355
0.9	0.59676
0.91	0.58991
0.92	0.58306
0.93	0.57616
0.94	0.56925
0.95	0.56231
0.96	0.55537
0.97	0.54841
0.98	0.54145
0.99	0.53448
1	0.52751
1.01	0.52056
1.02	0.51361
1.03	0.50668
1.04	0.49976
1.05	0.49289
1.06	0.48602
1.07	0.47922
1.08	0.47242
1.09	0.46571
1.1	0.45901
1.11	0.45241
1.12	0.44582
1.13	0.43935
1.14	0.4329
1.15	0.42659
1.16	0.4203
1.17	0.41418
1.18	0.40806
1.19	0.40215
1.2	0.39625
1.21	0.39058
1.22	0.38491
1.23	0.37951
1.24	0.37411
1.25	0.36901
1.26	0.3639
1.27	0.35912
1.28	0.35433
1.29	0.34989
1.3	0.34544
1.31	0.34138
1.32	0.33729
1.33	0.33362
1.34	0.32993
1.35	0.32668
1.36	0.32339
1.37	0.32057
1.38	0.31771
1.39	0.31532
1.4	0.31288
1.41	0.31089
1.42	0.30883
1.43	0.30716
1.44	0.30542
1.45	0.30399
1.46	0.30246
1.47	0.30114
1.48	0.29972
1.49	0.2984
1.5	0.29699
1.51	0.29558
1.52	0.29409
1.53	0.29255
1.54	0.29093
1.55	0.28922
1.56	0.28744
1.57	0.28556
1.58	0.28361
1.59	0.28157
1.6	0.27945
1.61	0.27726
1.62	0.27501
1.63	0.27269
1.64	0.27032
1.65	0.2679
1.66	0.26542
1.67	0.26292
1.68	0.26038
1.69	0.25782
1.7	0.25522
1.71	0.25263
1.72	0.25
1.73	0.24738
1.74	0.24473
1.75	0.24211
1.76	0.23945
1.77	0.23683
1.78	0.23418
1.79	0.23157
1.8	0.22893
1.81	0.22633
1.82	0.2237
1.83	0.22113
1.84	0.21852
1.85	0.21596
1.86	0.21337
1.87	0.21083
1.88	0.20827
1.89	0.20575
1.9	0.2032
1.91	0.2007
1.92	0.19817
1.93	0.19569
1.94	0.19318
1.95	0.1907
1.96	0.18821
1.97	0.18575
1.98	0.18327
1.99	0.18083
2	0.17836
2.01	0.17592
2.02	0.17347
2.03	0.17104
2.04	0.1686
2.05	0.16618
2.06	0.16375
2.07	0.16133
2.08	0.15891
2.09	0.15651
2.1	0.15409
2.11	0.1517
2.12	0.14929
2.13	0.1469
2.14	0.14451
2.15	0.14213
2.16	0.13974
2.17	0.13737
2.18	0.13499
2.19	0.13263
2.2	0.13027
2.21	0.12792
2.22	0.12556
2.23	0.12322
2.24	0.12088
2.25	0.11855
2.26	0.11622
2.27	0.11391
2.28	0.1116
2.29	0.10929
2.3	0.107
2.31	0.10471
2.32	0.10243
2.33	0.10016
2.34	0.097895
2.35	0.095642
2.36	0.093397
2.37	0.091163
2.38	0.088937
2.39	0.086722
2.4	0.084517
2.41	0.082322
2.42	0.080138
2.43	0.077965
2.44	0.075804
2.45	0.073654
2.46	0.071516
2.47	0.069389
2.48	0.067276
2.49	0.065173
2.5	0.063085
2.51	0.061008
2.52	0.058946
2.53	0.056896
2.54	0.054861
2.55	0.052838
2.56	0.05083
2.57	0.048835
2.58	0.046856
2.59	0.04489
2.6	0.04294
2.61	0.041004
2.62	0.039084
2.63	0.037177
2.64	0.035288
2.65	0.033413
2.66	0.031555
2.67	0.029711
2.68	0.027885
2.69	0.026073
2.7	0.024279
2.71	0.0225
2.72	0.020739
2.73	0.018993
2.74	0.017265
2.75	0.015553
2.76	0.013859
2.77	0.01218
2.78	0.010521
2.79	0.0088769
2.8	0.0072521
2.81	0.0056429
2.82	0.004053
2.83	0.0024789
2.84	0.00092429
2.85	-0.00061434
2.86	-0.0021335
2.87	-0.0036364
2.88	-0.0051198
2.89	-0.0065868
2.9	-0.0080343
2.91	-0.0094652
2.92	-0.010877
2.93	-0.012271
2.94	-0.013646
2.95	-0.015005
2.96	-0.016343
2.97	-0.017665
2.98	-0.018968
2.99	-0.020253
3	-0.021519
3.01	-0.022768
3.02	-0.023998
3.03	-0.02521
3.04	-0.026403
3.05	-0.02758
3.06	-0.028737
3.07	-0.029876
3.08	-0.030997
3.09	-0.032101
3.1	-0.033186
3.11	-0.034253
3.12	-0.035303
3.13	-0.036334
3.14	-0.037348
3.15	-0.038344
3.16	-0.039322
3.17	-0.040283
3.18	-0.041226
3.19	-0.042152
3.2	-0.04306
3.21	-0.043951
3.22	-0.044825
3.23	-0.045682
3.24	-0.046521
3.25	-0.047344
3.26	-0.04815
3.27	-0.048939
3.28	-0.049711
3.29	-0.050467
3.3	-0.051206
3.31	-0.051929
3.32	-0.052636
3.33	-0.053326
3.34	-0.054001
3.35	-0.054659
3.36	-0.055302
3.37	-0.055929
3.38	-0.056541
3.39	-0.057137
3.4	-0.057718
3.41	-0.058284
3.42	-0.058835
3.43	-0.059371
3.44	-0.059892
3.45	-0.060398
3.46	-0.06089
3.47	-0.061368
3.48	-0.061831
3.49	-0.06228
3.5	-0.062716
3.51	-0.063137
3.52	-0.063545
3.53	-0.063939
3.54	-0.06432
3.55	-0.064688
3.56	-0.065042
3.57	-0.065384
3.58	-0.065713
3.59	-0.066029
3.6	-0.066332
3.61	-0.066623
3.62	-0.066902
3.63	-0.067169
3.64	-0.067424
3.65	-0.067667
3.66	-0.067899
3.67	-0.068119
3.68	-0.068327
3.69	-0.068524
3.7	-0.068711
3.71	-0.068886
3.72	-0.069051
3.73	-0.069205
3.74	-0.069348
3.75	-0.069481
3.76	-0.069604
3.77	-0.069717
3.78	-0.06982
3.79	-0.069913
3.8	-0.069997
3.81	-0.070071
3.82	-0.070135
3.83	-0.070191
3.84	-0.070237
3.85	-0.070275
3.86	-0.070303
3.87	-0.070323
3.88	-0.070335
3.89	-0.070338
3.9	-0.070333
3.91	-0.07032
3.92	-0.070299
3.93	-0.070269
3.94	-0.070233
3.95	-0.070188
3.96	-0.070137
3.97	-0.070077
3.98	-0.070011
3.99	-0.069938
4	-0.069858
4.01	-0.069771
4.02	-0.069677
4.03	-0.069577
4.04	-0.06947
4.05	-0.069357
4.06	-0.069238
4.07	-0.069112
4.08	-0.068981
4.09	-0.068844
4.1	-0.068701
4.11	-0.068553
4.12	-0.068399
4.13	-0.06824
4.14	-0.068076
4.15	-0.067906
4.16	-0.067731
4.17	-0.067552
4.18	-0.067367
4.19	-0.067178
4.2	-0.066984
4.21	-0.066786
4.22	-0.066584
4.23	-0.066377
4.24	-0.066166
4.25	-0.06595
4.26	-0.065731
4.27	-0.065508
4.28	-0.065282
4.29	-0.065051
4.3	-0.064817
4.31	-0.064579
4.32	-0.064338
4.33	-0.064094
4.34	-0.063846
4.35	-0.063595
4.36	-0.063342
4.37	-0.063085
4.38	-0.062825
4.39	-0.062563
4.4	-0.062298
4.41	-0.06203
4.42	-0.06176
4.43	-0.061487
4.44	-0.061212
4.45	-0.060934
4.46	-0.060654
4.47	-0.060372
4.48	-0.060088
4.49	-0.059802
4.5	-0.059515
4.51	-0.059225
4.52	-0.058933
4.53	-0.05864
4.54	-0.058345
4.55	-0.058048
4.56	-0.05775
4.57	-0.057451
4.58	-0.05715
4.59	-0.056848
4.6	-0.056544
4.61	-0.05624
4.62	-0.055934
4.63	-0.055627
4.64	-0.055319
4.65	-0.05501
4.66	-0.054701
4.67	-0.05439
4.68	-0.054079
4.69	-0.053766
4.7	-0.053454
4.71	-0.05314
4.72	-0.052826
4.73	-0.052512
4.74	-0.052197
4.75	-0.051881
4.76	-0.051565
4.77	-0.051249
4.78	-0.050933
4.79	-0.050616
4.8	-0.050299
4.81	-0.049982
4.82	-0.049665
4.83	-0.049348
4.84	-0.049031
4.85	-0.048713
4.86	-0.048396
4.87	-0.048079
4.88	-0.047762
4.89	-0.047445
4.9	-0.047129
4.91	-0.046812
4.92	-0.046496
4.93	-0.04618
4.94	-0.045865
4.95	-0.04555
4.96	-0.045235
4.97	-0.044921
4.98	-0.044607
4.99	-0.044294
5	-0.043981
5.01	-0.043669
5.02	-0.043357
5.03	-0.043046
5.04	-0.042736
5.05	-0.042427
5.06	-0.042118
5.07	-0.041809
5.08	-0.041502
5.09	-0.041195
5.1	-0.040889
5.11	-0.040584
5.12	-0.04028
5.13	-0.039977
5.14	-0.039674
5.15	-0.039373
5.16	-0.039072
5.17	-0.038772
5.18	-0.038473
5.19	-0.038176
5.2	-0.037879
5.21	-0.037583
5.22	-0.037288
5.23	-0.036995
5.24	-0.036702
5.25	-0.03641
5.26	-0.03612
5.27	-0.035831
5.28	-0.035543
5.29	-0.035255
5.3	-0.03497
5.31	-0.034685
5.32	-0.034401
5.33	-0.034119
5.34	-0.033838
5.35	-0.033558
5.36	-0.033279
5.37	-0.033002
5.38	-0.032725
5.39	-0.03245
5.4	-0.032177
5.41	-0.031904
5.42	-0.031633
5.43	-0.031363
5.44	-0.031095
5.45	-0.030827
5.46	-0.030561
5.47	-0.030297
5.48	-0.030034
5.49	-0.029772
5.5	-0.029511
5.51	-0.029252
5.52	-0.028994
5.53	-0.028737
5.54	-0.028482
5.55	-0.028228
5.56	-0.027976
5.57	-0.027725
5.58	-0.027475
5.59	-0.027227
5.6	-0.02698
5.61	-0.026734
5.62	-0.02649
5.63	-0.026247
5.64	-0.026006
5.65	-0.025766
5.66	-0.025528
5.67	-0.025291
5.68	-0.025055
5.69	-0.02482
5.7	-0.024588
5.71	-0.024356
5.72	-0.024126
5.73	-0.023897
5.74	-0.02367
5.75	-0.023444
5.76	-0.02322
5.77	-0.022997
5.78	-0.022775
5.79	-0.022555
5.8	-0.022336
5.81	-0.022119
5.82	-0.021903
5.83	-0.021688
5.84	-0.021475
5.85	-0.021263
5.86	-0.021053
5.87	-0.020843
5.88	-0.020636
5.89	-0.02043
5.9	-0.020225
5.91	-0.020021
5.92	-0.019819
5.93	-0.019619
5.94	-0.019419
5.95	-0.019221
5.96	-0.019025
5.97	-0.01883
5.98	-0.018636
5.99	-0.018443
6	-0.018252
6.01	-0.018063
6.02	-0.017874
6.03	-0.017687
6.04	-0.017502
6.05	-0.017317
6.06	-0.017134
6.07	-0.016953
6.08	-0.016772
6.09	-0.016593
6.1	-0.016416
6.11	-0.016239
6.12	-0.016064
6.13	-0.01589
6.14	-0.015718
6.15	-0.015547
6.16	-0.015377
6.17	-0.015208
6.18	-0.015041
6.19	-0.014875
6.2	-0.01471
6.21	-0.014547
6.22	-0.014384
6.23	-0.014224
6.24	-0.014064
6.25	-0.013905
6.26	-0.013748
6.27	-0.013592
6.28	-0.013437
6.29	-0.013284
6.3	-0.013131
6.31	-0.01298
6.32	-0.01283
6.33	-0.012682
6.34	-0.012534
6.35	-0.012388
6.36	-0.012243
6.37	-0.012099
6.38	-0.011956
6.39	-0.011815
6.4	-0.011674
6.41	-0.011535
6.42	-0.011397
6.43	-0.01126
6.44	-0.011124
6.45	-0.010989
6.46	-0.010856
6.47	-0.010723
6.48	-0.010592
6.49	-0.010461
6.5	-0.010332
6.51	-0.010204
6.52	-0.010077
6.53	-0.0099514
6.54	-0.0098266
6.55	-0.0097029
6.56	-0.0095802
6.57	-0.0094586
6.58	-0.0093381
6.59	-0.0092185
6.6	-0.0091001
6.61	-0.0089827
6.62	-0.0088663
6.63	-0.0087509
6.64	-0.0086366
6.65	-0.0085232
6.66	-0.0084109
6.67	-0.0082996
6.68	-0.0081892
6.69	-0.0080799
6.7	-0.0079715
6.71	-0.0078641
6.72	-0.0077577
6.73	-0.0076522
6.74	-0.0075477
6.75	-0.0074441
6.76	-0.0073415
6.77	-0.0072398
6.78	-0.0071391
6.79	-0.0070393
6.8	-0.0069404
6.81	-0.0068424
6.82	-0.0067454
6.83	-0.0066492
6.84	-0.0065539
6.85	-0.0064595
6.86	-0.0063661
6.87	-0.0062734
6.88	-0.0061817
6.89	-0.0060908
6.9	-0.0060008
6.91	-0.0059117
6.92	-0.0058234
6.93	-0.0057359
6.94	-0.0056493
6.95	-0.0055635
6.96	-0.0054785
6.97	-0.0053944
6.98	-0.0053111
6.99	-0.0052285
7	-0.0051468
7.01	-0.0050659
7.02	-0.0049858
7.03	-0.0049065
7.04	-0.0048279
7.05	-0.0047501
7.06	-0.0046731
7.07	-0.0045969
7.08	-0.0045214
7.09	-0.0044467
7.1	-0.0043727
7.11	-0.0042995
7.12	-0.004227
7.13	-0.0041552
7.14	-0.0040842
7.15	-0.0040139
7.16	-0.0039443
7.17	-0.0038754
7.18	-0.0038072
7.19	-0.0037397
7.2	-0.003673
7.21	-0.0036069
7.22	-0.0035415
7.23	-0.0034767
7.24	-0.0034127
7.25	-0.0033493
7.26	-0.0032866
7.27	-0.0032245
7.28	-0.0031631
7.29	-0.0031023
7.3	-0.0030422
7.31	-0.0029827
7.32	-0.0029239
7.33	-0.0028657
7.34	-0.0028081
7.35	-0.0027511
7.36	-0.0026947
7.37	-0.002639
7.38	-0.0025838
7.39	-0.0025293
7.4	-0.0024754
7.41	-0.002422
7.42	-0.0023692
7.43	-0.002317
7.44	-0.0022654
7.45	-0.0022144
7.46	-0.0021639
7.47	-0.002114
7.48	-0.0020647
7.49	-0.0020159
7.5	-0.0019676
7.51	-0.0019199
7.52	-0.0018727
7.53	-0.0018261
7.54	-0.00178
7.55	-0.0017345
7.56	-0.0016894
7.57	-0.0016449
7.58	-0.0016009
7.59	-0.0015574
7.6	-0.0015144
7.61	-0.0014719
7.62	-0.0014299
7.63	-0.0013884
7.64	-0.0013474
7.65	-0.0013069
7.66	-0.0012668
7.67	-0.0012273
7.68	-0.0011882
7.69	-0.0011495
7.7	-0.0011114
7.71	-0.0010737
7.72	-0.0010364
7.73	-0.00099966
7.74	-0.00096333
7.75	-0.00092744
7.76	-0.00089199
7.77	-0.00085699
7.78	-0.00082242
7.79	-0.00078828
7.8	-0.00075457
7.81	-0.00072128
7.82	-0.00068841
7.83	-0.00065597
7.84	-0.00062393
7.85	-0.00059231
7.86	-0.00056109
7.87	-0.00053027
7.88	-0.00049986
7.89	-0.00046984
7.9	-0.00044021
7.91	-0.00041098
7.92	-0.00038213
7.93	-0.00035366
7.94	-0.00032558
7.95	-0.00029787
7.96	-0.00027053
7.97	-0.00024357
7.98	-0.00021697
7.99	-0.00019074
8	-0.00016486
8.01	-0.00013935
8.02	-0.00011419
8.03	-8.9382e-05
8.04	-6.4925e-05
8.05	-4.0813e-05
8.06	-1.7045e-05
8.07	6.3824e-06
8.08	2.9472e-05
8.09	5.2227e-05
8.1	7.4649e-05
8.11	9.6743e-05
8.12	0.00011851
8.13	0.00013995
8.14	0.00016107
8.15	0.00018188
8.16	0.00020236
8.17	0.00022253
8.18	0.0002424
8.19	0.00026195
8.2	0.0002812
8.21	0.00030014
8.22	0.00031878
8.23	0.00033713
8.24	0.00035517
8.25	0.00037293
8.26	0.00039039
8.27	0.00040756
8.28	0.00042444
8.29	0.00044104
8.3	0.00045736
8.31	0.00047339
8.32	0.00048915
8.33	0.00050463
8.34	0.00051984
8.35	0.00053477
8.36	0.00054944
8.37	0.00056383
8.38	0.00057796
8.39	0.00059182
8.4	0.00060543
8.41	0.00061877
8.42	0.00063185
8.43	0.00064468
8.44	0.00065725
8.45	0.00066956
8.46	0.00068163
8.47	0.00069345
8.48	0.00070501
8.49	0.00071633
8.5	0.00072741
8.51	0.00073824
8.52	0.00074884
8.53	0.00075919
8.54	0.0007693
8.55	0.00077918
8.56	0.00078882
8.57	0.00079822
8.58	0.0008074
8.59	0.00081634
8.6	0.00082505
8.61	0.00083354
8.62	0.00084179
8.63	0.00084983
8.64	0.00085764
8.65	0.00086522
8.66	0.00087258
8.67	0.00087973
8.68	0.00088665
8.69	0.00089336
8.7	0.00089984
8.71	0.00090612
8.72	0.00091218
8.73	0.00091802
8.74	0.00092366
8.75	0.00092908
8.76	0.00093429
8.77	0.00093929
8.78	0.00094409
8.79	0.00094868
8.8	0.00095306
8.81	0.00095724
8.82	0.00096122
8.83	0.00096499
8.84	0.00096856
8.85	0.00097193
8.86	0.0009751
8.87	0.00097807
8.88	0.00098085
8.89	0.00098343
8.9	0.00098581
8.91	0.00098799
8.92	0.00098999
8.93	0.00099179
8.94	0.00099339
8.95	0.00099481
8.96	0.00099604
8.97	0.00099707
8.98	0.00099792
8.99	0.00099858
9	0.00099906
9.01	0.00099935
9.02	0.00099945
9.03	0.00099937
9.04	0.00099911
9.05	0.00099867
9.06	0.00099804
9.07	0.00099724
9.08	0.00099625
9.09	0.00099509
9.1	0.00099375
9.11	0.00099224
9.12	0.00099055
9.13	0.00098868
9.14	0.00098664
9.15	0.00098444
9.16	0.00098206
9.17	0.00097951
9.18	0.00097679
9.19	0.00097391
9.2	0.00097086
9.21	0.00096764
9.22	0.00096426
9.23	0.00096072
9.24	0.00095702
9.25	0.00095316
9.26	0.00094914
9.27	0.00094496
9.28	0.00094063
9.29	0.00093615
9.3	0.00093151
9.31	0.00092672
9.32	0.00092179
9.33	0.0009167
9.34	0.00091147
9.35	0.0009061
9.36	0.00090059
9.37	0.00089494
9.38	0.00088915
9.39	0.00088322
9.4	0.00087717
9.41	0.00087098
9.42	0.00086466
9.43	0.00085822
9.44	0.00085166
9.45	0.00084497
9.46	0.00083817
9.47	0.00083125
9.48	0.00082422
9.49	0.00081708
9.5	0.00080983
9.51	0.00080248
9.52	0.00079503
9.53	0.00078749
9.54	0.00077986
9.55	0.00077213
9.56	0.00076432
9.57	0.00075644
9.58	0.00074847
9.59	0.00074044
9.6	0.00073233
9.61	0.00072417
9.62	0.00071595
9.63	0.00070767
9.64	0.00069935
9.65	0.00069098
9.66	0.00068258
9.67	0.00067415
9.68	0.00066569
9.69	0.00065721
9.7	0.00064872
9.71	0.00064023
9.72	0.00063173
9.73	0.00062325
9.74	0.00061477
9.75	0.00060633
9.76	0.00059791
9.77	0.00058952
9.78	0.00058119
9.79	0.00057291
9.8	0.00056469
9.81	0.00055654
9.82	0.00054848
9.83	0.0005405
9.84	0.00053263
9.85	0.00052487
9.86	0.00051722
9.87	0.00050971
9.88	0.00050235
9.89	0.00049513
9.9	0.00048808
9.91	0.00048121
9.92	0.00047453
9.93	0.00046805
9.94	0.00046178
9.95	0.00045574
9.96	0.00044995
9.97	0.00044441
9.98	0.00043914
9.99	0.00043416
10	0.00042948


==> immagini/simulazione5/componente8.txt <==
0	1
0.01	1.0294
0.02	1.0582
0.03	1.0597
0.04	1.061
0.05	1.0424
0.06	1.0239
0.07	1.01
0.08	0.99638
0.09	1.0164
0.1	1.0355
0.11	1.0203
0.12	1.0066
0.13	1.014
0.14	1.0211
0.15	1.0175
0.16	1.0139
0.17	1.0224
0.18	1.0304
0.19	1.0368
0.2	1.0426
0.21	1.0492
0.22	1.0554
0.23	1.0665
0.24	1.077
0.25	1.0859
0.26	1.0943
0.27	1.1044
0.28	1.114
0.29	1.1241
0.3	1.1336
0.31	1.1431
0.32	1.1522
0.33	1.1609
0.34	1.1693
0.35	1.1773
0.36	1.185
0.37	1.1922
0.38	1.1991
0.39	1.2056
0.4	1.2118
0.41	1.2175
0.42	1.223
0.43	1.2281
0.44	1.2328
0.45	1.2373
0.46	1.2415
0.47	1.2454
0.48	1.2491
0.49	1.2527
0.5	1.2561
0.51	1.2596
0.52	1.263
0.53	1.2665
0.54	1.2699
0.55	1.2736
0.56	1.2771
0.57	1.2808
0.58	1.2843
0.59	1.2879
0.6	1.2913
0.61	1.2947
0.62	1.298
0.63	1.3012
0.64	1.3042
0.65	1.307
0.66	1.3097
0.67	1.3121
0.68	1.3145
0.69	1.3166
0.7	1.3185
0.71	1.3202
0.72	1.3218
0.73	1.3232
0.74	1.3245
0.75	1.3255
0.76	1.3264
0.77	1.3271
0.78	1.3278
0.79	1.3283
0.8	1.3286
0.81	1.3289
0.82	1.3291
0.83	1.3291
0.84	1.3291
0.85	1.329
0.86	1.3288
0.87	1.3285
0.88	1.3283
0.89	1.3279
0.9	1.3275
0.91	1.3269
0.92	1.3264
0.93	1.3258
0.94	1.3252
0.95	1.3245
0.96	1.3237
0.97	1.3229
0.98	1.3221
0.99	1.3212
1	1.3203
1.01	1.3193
1.02	1.3184
1.03	1.3173
1.04	1.3163
1.05	1.3151
1.06	1.314
1.07	1.3128
1.08	1.3116
1.09	1.3103
1.1	1.3091
1.11	1.3077
1.12	1.3064
1.13	1.305
1.14	1.3036
1.15	1.3021
1.16	1.3007
1.17	1.2992
1.18	1.2977
1.19	1.2961
1.2	1.2946
1.21	1.2929
1.22	1.2914
1.23	1.2897
1.24	1.2882
1.25	1.2865
1.26	1.2849
1.27	1.2833
1.28	1.2817
1.29	1.2801
1.3	1.2786
1.31	1.277
1.32	1.2755
1.33	1.274
1.34	1.2725
1.35	1.2709
1.36	1.2694
1.37	1.2678
1.38	1.2662
1.39	1.2645
1.4	1.2628
1.41	1.2609
1.42	1.2591
1.43	1.2569
1.44	1.2549
1.45	1.2526
1.46	1.2503
1.47	1.2478
1.48	1.2454
1.49	1.2428
1.5	1.2402
1.51	1.2376
1.52	1.235
1.53	1.2323
1.54	1.2297
1.55	1.227
1.56	1.2245
1.57	1.2219
1.58	1.2194
1.59	1.2168
1.6	1.2144
1.61	1.2119
1.62	1.2095
1.63	1.2071
1.64	1.2048
1.65	1.2025
1.66	1.2002
1.67	1.198
1.68	1.1957
1.69	1.1935
1.7	1.1914
1.71	1.1892
1.72	1.187
1.73	1.1849
1.74	1.1828
1.75	1.1806
1.76	1.1785
1.77	1.1764
1.78	1.1744
1.79	1.1722
1.8	1.1702
1.81	1.1681
1.82	1.166
1.83	1.1639
1.84	1.1619
1.85	1.1598
1.86	1.1578
1.87	1.1557
1.88	1.1536
1.89	1.1515
1.9	1.1494
1.91	1.1473
1.92	1.1453
1.93	1.1432
1.94	1.1411
1.95	1.1389
1.96	1.1368
1.97	1.1347
1.98	1.1325
1.99	1.1304
2	1.1282
2.01	1.126
2.02	1.1238
2.03	1.1216
2.04	1.1194
2.05	1.1171
2.06	1.1149
2.07	1.1126
2.08	1.1103
2.09	1.1079
2.1	1.1056
2.11	1.1032
2.12	1.1008
2.13	1.0984
2.14	1.0959
2.15	1.0935
2.16	1.0909
2.17	1.0884
2.18	1.0858
2.19	1.0833
2.2	1.0806
2.21	1.078
2.22	1.0753
2.23	1.0726
2.24	1.0698
2.25	1.067
2.26	1.0642
2.27	1.0613
2.28	1.0584
2.29	1.0555
2.3	1.0525
2.31	1.0495
2.32	1.0465
2.33	1.0434
2.34	1.0403
2.35	1.0371
2.36	1.0339
2.37	1.0307
2.38	1.0274
2.39	1.0241
2.4	1.0207
2.41	1.0174
2.42	1.0139
2.43	1.0105
2.44	1.007
2.45	1.0034
2.46	0.99982
2.47	0.9962
2.48	0.99254
2.49	0.98884
2.5	0.9851
2.51	0.98133
2.52	0.97752
2.53	0.97367
2.54	0.96979
2.55	0.96587
2.56	0.96191
2.57	0.95793
2.58	0.9539
2.59	0.94985
2.6	0.94576
2.61	0.94164
2.62	0.93749
2.63	0.9333
2.64	0.92909
2.65	0.92484
2.66	0.92057
2.67	0.91626
2.68	0.91193
2.69	0.90757
2.7	0.90319
2.71	0.89877
2.72	0.89433
2.73	0.88987
2.74	0.88538
2.75	0.88086
2.76	0.87632
2.77	0.87176
2.78	0.86718
2.79	0.86257
2.8	0.85794
2.81	0.85329
2.82	0.84862
2.83	0.84393
2.84	0.83923
2.85	0.8345
2.86	0.82975
2.87	0.82499
2.88	0.82021
2.89	0.81542
2.9	0.81061
2.91	0.80578
2.92	0.80094
2.93	0.79608
2.94	0.79121
2.95	0.78633
2.96	0.78144
2.97	0.77653
2.98	0.77162
2.99	0.76669
3	0.76175
3.01	0.75681
3.02	0.75185
3.03	0.74689
3.04	0.74191
3.05	0.73694
3.06	0.73195
3.07	0.72696
3.08	0.72196
3.09	0.71696
3.1	0.71195
3.11	0.70694
3.12	0.70192
3.13	0.69691
3.14	0.69189
3.15	0.68687
3.16	0.68184
3.17	0.67682
3.18	0.67179
3.19	0.66677
3.2	0.66175
3.21	0.65673
3.22	0.65171
3.23	0.64669
3.24	0.64168
3.25	0.63667
3.26	0.63166
3.27	0.62666
3.28	0.62166
3.29	0.61667
3.3	0.61168
3.31	0.6067
3.32	0.60173
3.33	0.59676
3.34	0.5918
3.35	0.58685
3.36	0.58191
3.37	0.57698
3.38	0.57205
3.39	0.56714
3.4	0.56224
3.41	0.55735
3.42	0.55247
3.43	0.5476
3.44	0.54274
3.45	0.53789
3.46	0.53306
3.47	0.52824
3.48	0.52344
3.49	0.51865
3.5	0.51387
3.51	0.50911
3.52	0.50436
3.53	0.49963
3.54	0.49492
3.55	0.49022
3.56	0.48553
3.57	0.48087
3.58	0.47622
3.59	0.47159
3.6	0.46697
3.61	0.46238
3.62	0.4578
3.63	0.45324
3.64	0.4487
3.65	0.44418
3.66	0.43968
3.67	0.4352
3.68	0.43073
3.69	0.42629
3.7	0.42187
3.71	0.41747
3.72	0.41309
3.73	0.40873
3.74	0.4044
3.75	0.40008
3.76	0.39579
3.77	0.39152
3.78	0.38727
3.79	0.38304
3.8	0.37884
3.81	0.37466
3.82	0.3705
3.83	0.36636
3.84	0.36225
3.85	0.35816
3.86	0.3541
3.87	0.35006
3.88	0.34604
3.89	0.34205
3.9	0.33808
3.91	0.33413
3.92	0.33021
3.93	0.32632
3.94	0.32244
3.95	0.3186
3.96	0.31478
3.97	0.31098
3.98	0.30721
3.99	0.30346
4	0.29974
4.01	0.29604
4.02	0.29237
4.03	0.28873
4.04	0.28511
4.05	0.28151
4.06	0.27794
4.07	0.2744
4.08	0.27088
4.09	0.26739
4.1	0.26392
4.11	0.26048
4.12	0.25707
4.13	0.25368
4.14	0.25031
4.15	0.24698
4.16	0.24366
4.17	0.24038
4.18	0.23712
4.19	0.23388
4.2	0.23067
4.21	0.22749
4.22	0.22433
4.23	0.2212
4.24	0.21809
4.25	0.21501
4.26	0.21196
4.27	0.20893
4.28	0.20593
4.29	0.20295
4.3	0.19999
4.31	0.19707
4.32	0.19417
4.33	0.19129
4.34	0.18844
4.35	0.18561
4.36	0.18281
4.37	0.18003
4.38	0.17728
4.39	0.17456
4.4	0.17186
4.41	0.16918
4.42	0.16653
4.43	0.1639
4.44	0.1613
4.45	0.15872
4.46	0.15617
4.47	0.15364
4.48	0.15114
4.49	0.14866
4.5	0.1462
4.51	0.14377
4.52	0.14136
4.53	0.13898
4.54	0.13661
4.55	0.13428
4.56	0.13196
4.57	0.12967
4.58	0.1274
4.59	0.12516
4.6	0.12294
4.61	0.12074
4.62	0.11856
4.63	0.11641
4.64	0.11428
4.65	0.11217
4.66	0.11009
4.67	0.10803
4.68	0.10598
4.69	0.10396
4.7	0.10197
4.71	0.099992
4.72	0.098037
4.73	0.096105
4.74	0.094194
4.75	0.092303
4.76	0.090434
4.77	0.088586
4.78	0.086759
4.79	0.084953
4.8	0.083167
4.81	0.081401
4.82	0.079656
4.83	0.077931
4.84	0.076226
4.85	0.074541
4.86	0.072875
4.87	0.07123
4.88	0.069603
4.89	0.067996
4.9	0.066409
4.91	0.06484
4.92	0.06329
4.93	0.061759
4.94	0.060247
4.95	0.058753
4.96	0.057278
4.97	0.055821
4.98	0.054382
4.99	0.052961
5	0.051558
5.01	0.050172
5.02	0.048804
5.03	0.047454
5.04	0.04612
5.05	0.044804
5.06	0.043505
5.07	0.042223
5.08	0.040957
5.09	0.039708
5.1	0.038476
5.11	0.03726
5.12	0.03606
5.13	0.034876
5.14	0.033707
5.15	0.032555
5.16	0.031418
5.17	0.030297
5.18	0.029191
5.19	0.0281
5.2	0.027025
5.21	0.025964
5.22	0.024918
5.23	0.023887
5.24	0.02287
5.25	0.021868
5.26	0.02088
5.27	0.019906
5.28	0.018947
5.29	0.018001
5.3	0.017069
5.31	0.01615
5.32	0.015245
5.33	0.014353
5.34	0.013475
5.35	0.012609
5.36	0.011757
5.37	0.010917
5.38	0.01009
5.39	0.0092762
5.4	0.0084744
5.41	0.0076849
5.42	0.0069077
5.43	0.0061426
5.44	0.0053894
5.45	0.0046481
5.46	0.0039186
5.47	0.0032006
5.48	0.0024942
5.49	0.0017991
5.5	0.0011152
5.51	0.00044252
5.52	-0.00021918
5.53	-0.00086997
5.54	-0.00151
5.55	-0.0021393
5.56	-0.0027581
5.57	-0.0033664
5.58	-0.0039644
5.59	-0.0045522
5.6	-0.0051299
5.61	-0.0056976
5.62	-0.0062554
5.63	-0.0068035
5.64	-0.0073419
5.65	-0.0078707
5.66	-0.00839
5.67	-0.0089
5.68	-0.0094008
5.69	-0.0098925
5.7	-0.010375
5.71	-0.010849
5.72	-0.011314
5.73	-0.01177
5.74	-0.012217
5.75	-0.012656
5.76	-0.013087
5.77	-0.013509
5.78	-0.013923
5.79	-0.014329
5.8	-0.014727
5.81	-0.015117
5.82	-0.015499
5.83	-0.015873
5.84	-0.01624
5.85	-0.016599
5.86	-0.016951
5.87	-0.017295
5.88	-0.017632
5.89	-0.017962
5.9	-0.018284
5.91	-0.0186
5.92	-0.018909
5.93	-0.019211
5.94	-0.019506
5.95	-0.019794
5.96	-0.020076
5.97	-0.020351
5.98	-0.02062
5.99	-0.020883
6	-0.021139
6.01	-0.021389
6.02	-0.021633
6.03	-0.021871
6.04	-0.022103
6.05	-0.022329
6.06	-0.022549
6.07	-0.022764
6.08	-0.022973
6.09	-0.023176
6.1	-0.023374
6.11	-0.023567
6.12	-0.023754
6.13	-0.023936
6.14	-0.024112
6.15	-0.024284
6.16	-0.02445
6.17	-0.024612
6.18	-0.024768
6.19	-0.02492
6.2	-0.025067
6.21	-0.025209
6.22	-0.025346
6.23	-0.025479
6.24	-0.025608
6.25	-0.025732
6.26	-0.025851
6.27	-0.025966
6.28	-0.026077
6.29	-0.026184
6.3	-0.026286
6.31	-0.026385
6.32	-0.026479
6.33	-0.026569
6.34	-0.026656
6.35	-0.026738
6.36	-0.026817
6.37	-0.026892
6.38	-0.026963
6.39	-0.027031
6.4	-0.027095
6.41	-0.027156
6.42	-0.027213
6.43	-0.027266
6.44	-0.027317
6.45	-0.027363
6.46	-0.027407
6.47	-0.027447
6.48	-0.027485
6.49	-0.027519
6.5	-0.02755
6.51	-0.027578
6.52	-0.027603
6.53	-0.027625
6.54	-0.027644
6.55	-0.027661
6.56	-0.027674
6.57	-0.027685
6.58	-0.027693
6.59	-0.027699
6.6	-0.027701
6.61	-0.027702
6.62	-0.027699
6.63	-0.027695
6.64	-0.027688
6.65	-0.027678
6.66	-0.027666
6.67	-0.027652
6.68	-0.027635
6.69	-0.027616
6.7	-0.027595
6.71	-0.027572
6.72	-0.027546
6.73	-0.027519
6.74	-0.027489
6.75	-0.027458
6.76	-0.027424
6.77	-0.027389
6.78	-0.027351
6.79	-0.027312
6.8	-0.027271
6.81	-0.027228
6.82	-0.027183
6.83	-0.027137
6.84	-0.027089
6.85	-0.027039
6.86	-0.026987
6.87	-0.026934
6.88	-0.026879
6.89	-0.026823
6.9	-0.026765
6.91	-0.026706
6.92	-0.026645
6.93	-0.026583
6.94	-0.026519
6.95	-0.026454
6.96	-0.026387
6.97	-0.02632
6.98	-0.026251
6.99	-0.02618
7	-0.026109
7.01	-0.026036
7.02	-0.025962
7.03	-0.025887
7.04	-0.025811
7.05	-0.025733
7.06	-0.025655
7.07	-0.025575
7.08	-0.025495
7.09	-0.025413
7.1	-0.02533
7.11	-0.025247
7.12	-0.025162
7.13	-0.025077
7.14	-0.02499
7.15	-0.024903
7.16	-0.024815
7.17	-0.024726
7.18	-0.024636
7.19	-0.024546
7.2	-0.024454
7.21	-0.024362
7.22	-0.024269
7.23	-0.024176
7.24	-0.024081
7.25	-0.023986
7.26	-0.023891
7.27	-0.023795
7.28	-0.023698
7.29	-0.0236
7.3	-0.023502
7.31	-0.023403
7.32	-0.023304
7.33	-0.023204
7.34	-0.023104
7.35	-0.023003
7.36	-0.022902
7.37	-0.0228
7.38	-0.022698
7.39	-0.022595
7.4	-0.022492
7.41	-0.022389
7.42	-0.022285
7.43	-0.022181
7.44	-0.022076
7.45	-0.021971
7.46	-0.021866
7.47	-0.02176
7.48	-0.021654
7.49	-0.021548
7.5	-0.021441
7.51	-0.021335
7.52	-0.021228
7.53	-0.02112
7.54	-0.021013
7.55	-0.020905
7.56	-0.020797
7.57	-0.020689
7.58	-0.020581
7.59	-0.020472
7.6	-0.020364
7.61	-0.020255
7.62	-0.020146
7.63	-0.020037
7.64	-0.019928
7.65	-0.019819
7.66	-0.019709
7.67	-0.0196
7.68	-0.01949
7.69	-0.019381
7.7	-0.019271
7.71	-0.019162
7.72	-0.019052
7.73	-0.018942
7.74	-0.018833
7.75	-0.018723
7.76	-0.018613
7.77	-0.018503
7.78	-0.018394
7.79	-0.018284
7.8	-0.018175
7.81	-0.018065
7.82	-0.017955
7.83	-0.017846
7.84	-0.017737
7.85	-0.017627
7.86	-0.017518
7.87	-0.017409
7.88	-0.0173
7.89	-0.017191
7.9	-0.017083
7.91	-0.016974
7.92	-0.016865
7.93	-0.016757
7.94	-0.016649
7.95	-0.016541
7.96	-0.016433
7.97	-0.016325
7.98	-0.016217
7.99	-0.01611
8	-0.016003
8.01	-0.015896
8.02	-0.015789
8.03	-0.015682
8.04	-0.015576
8.05	-0.01547
8.06	-0.015364
8.07	-0.015258
8.08	-0.015152
8.09	-0.015047
8.1	-0.014942
8.11	-0.014837
8.12	-0.014733
8.13	-0.014628
8.14	-0.014524
8.15	-0.01442
8.16	-0.014317
8.17	-0.014213
8.18	-0.01411
8.19	-0.014008
8.2	-0.013905
8.21	-0.013803
8.22	-0.013701
8.23	-0.0136
8.24	-0.013498
8.25	-0.013397
8.26	-0.013297
8.27	-0.013196
8.28	-0.013096
8.29	-0.012997
8.3	-0.012897
8.31	-0.012798
8.32	-0.012699
8.33	-0.012601
8.34	-0.012503
8.35	-0.012405
8.36	-0.012308
8.37	-0.012211
8.38	-0.012114
8.39	-0.012018
8.4	-0.011922
8.41	-0.011826
8.42	-0.011731
8.43	-0.011636
8.44	-0.011541
8.45	-0.011447
8.46	-0.011353
8.47	-0.01126
8.48	-0.011167
8.49	-0.011074
8.5	-0.010982
8.51	-0.01089
8.52	-0.010798
8.53	-0.010707
8.54	-0.010616
8.55	-0.010526
8.56	-0.010436
8.57	-0.010346
8.58	-0.010257
8.59	-0.010168
8.6	-0.01008
8.61	-0.0099916
8.62	-0.009904
8.63	-0.0098168
8.64	-0.00973
8.65	-0.0096436
8.66	-0.0095576
8.67	-0.0094721
8.68	-0.0093869
8.69	-0.0093022
8.7	-0.0092179
8.71	-0.009134
8.72	-0.0090505
8.73	-0.0089674
8.74	-0.0088848
8.75	-0.0088026
8.76	-0.0087208
8.77	-0.0086394
8.78	-0.0085585
8.79	-0.008478
8.8	-0.008398
8.81	-0.0083183
8.82	-0.0082391
8.83	-0.0081604
8.84	-0.0080821
8.85	-0.0080042
8.86	-0.0079267
8.87	-0.0078497
8.88	-0.0077732
8.89	-0.0076971
8.9	-0.0076214
8.91	-0.0075462
8.92	-0.0074714
8.93	-0.0073971
8.94	-0.0073232
8.95	-0.0072498
8.96	-0.0071768
8.97	-0.0071043
8.98	-0.0070322
8.99	-0.0069606
9	-0.0068894
9.01	-0.0068187
9.02	-0.0067484
9.03	-0.0066786
9.04	-0.0066093
9.05	-0.0065404
9.06	-0.006472
9.07	-0.006404
9.08	-0.0063365
9.09	-0.0062695
9.1	-0.0062029
9.11	-0.0061368
9.12	-0.0060712
9.13	-0.006006
9.14	-0.0059413
9.15	-0.0058771
9.16	-0.0058133
9.17	-0.00575
9.18	-0.0056872
9.19	-0.0056248
9.2	-0.005563
9.21	-0.0055015
9.22	-0.0054406
9.23	-0.0053801
9.24	-0.0053201
9.25	-0.0052606
9.26	-0.0052016
9.27	-0.005143
9.28	-0.0050849
9.29	-0.0050273
9.3	-0.0049702
9.31	-0.0049135
9.32	-0.0048573
9.33	-0.0048016
9.34	-0.0047464
9.35	-0.0046917
9.36	-0.0046374
9.37	-0.0045836
9.38	-0.0045303
9.39	-0.0044775
9.4	-0.0044251
9.41	-0.0043733
9.42	-0.0043219
9.43	-0.004271
9.44	-0.0042206
9.45	-0.0041707
9.46	-0.0041212
9.47	-0.0040723
9.48	-0.0040238
9.49	-0.0039758
9.5	-0.0039283
9.51	-0.0038812
9.52	-0.0038347
9.53	-0.0037886
9.54	-0.003743
9.55	-0.0036979
9.56	-0.0036532
9.57	-0.0036091
9.58	-0.0035654
9.59	-0.0035222
9.6	-0.0034795
9.61	-0.0034373
9.62	-0.0033955
9.63	-0.0033542
9.64	-0.0033134
9.65	-0.003273
9.66	-0.0032332
9.67	-0.0031938
9.68	-0.0031548
9.69	-0.0031164
9.7	-0.0030784
9.71	-0.0030408
9.72	-0.0030038
9.73	-0.0029672
9.74	-0.002931
9.75	-0.0028953
9.76	-0.0028601
9.77	-0.0028253
9.78	-0.0027909
9.79	-0.0027571
9.8	-0.0027236
9.81	-0.0026906
9.82	-0.002658
9.83	-0.0026259
9.84	-0.0025942
9.85	-0.002563
9.86	-0.0025321
9.87	-0.0025017
9.88	-0.0024717
9.89	-0.0024421
9.9	-0.0024129
9.91	-0.0023842
9.92	-0.0023558
9.93	-0.0023278
9.94	-0.0023003
9.95	-0.0022731
9.96	-0.0022462
9.97	-0.0022198
9.98	-0.0021937
9.99	-0.002168
10	-0.0021427


==> immagini/simulazione5/componente9.txt <==
0	1
0.01	1.0094
0.02	1.0191
0.03	1.0326
0.04	1.0457
0.05	1.0575
0.06	1.0691
0.07	1.0772
0.08	1.085
0.09	1.1056
0.1	1.1254
0.11	1.1294
0.12	1.1329
0.13	1.152
0.14	1.1703
0.15	1.2043
0.16	1.2366
0.17	1.2693
0.18	1.3007
0.19	1.3316
0.2	1.3612
0.21	1.3896
0.22	1.4167
0.23	1.441
0.24	1.4642
0.25	1.4865
0.26	1.5077
0.27	1.5261
0.28	1.5435
0.29	1.5597
0.3	1.575
0.31	1.5889
0.32	1.602
0.33	1.6138
0.34	1.6247
0.35	1.6347
0.36	1.6438
0.37	1.6521
0.38	1.6596
0.39	1.6664
0.4	1.6724
0.41	1.6778
0.42	1.6824
0.43	1.6864
0.44	1.6897
0.45	1.6924
0.46	1.6945
0.47	1.696
0.48	1.697
0.49	1.6973
0.5	1.6971
0.51	1.6964
0.52	1.6951
0.53	1.6932
0.54	1.6908
0.55	1.6879
0.56	1.6845
0.57	1.6805
0.58	1.6761
0.59	1.6711
0.6	1.6657
0.61	1.6599
0.62	1.6537
0.63	1.647
0.64	1.64
0.65	1.6326
0.66	1.6248
0.67	1.6168
0.68	1.6084
0.69	1.5997
0.7	1.5908
0.71	1.5815
0.72	1.5721
0.73	1.5623
0.74	1.5524
0.75	1.5422
0.76	1.5318
0.77	1.5212
0.78	1.5104
0.79	1.4994
0.8	1.4882
0.81	1.4769
0.82	1.4654
0.83	1.4537
0.84	1.4419
0.85	1.43
0.86	1.4179
0.87	1.4057
0.88	1.3934
0.89	1.381
0.9	1.3684
0.91	1.3558
0.92	1.343
0.93	1.3302
0.94	1.3173
0.95	1.3043
0.96	1.2912
0.97	1.278
0.98	1.2648
0.99	1.2515
1	1.2382
1.01	1.2247
1.02	1.2113
1.03	1.1978
1.04	1.1842
1.05	1.1706
1.06	1.157
1.07	1.1433
1.08	1.1296
1.09	1.1159
1.1	1.1022
1.11	1.0885
1.12	1.0747
1.13	1.0609
1.14	1.0472
1.15	1.0333
1.16	1.0196
1.17	1.0057
1.18	0.99193
1.19	0.97808
1.2	0.96428
1.21	0.95041
1.22	0.93659
1.23	0.92269
1.24	0.90886
1.25	0.89494
1.26	0.88109
1.27	0.86715
1.28	0.85329
1.29	0.83933
1.3	0.82547
1.31	0.81153
1.32	0.79768
1.33	0.78378
1.34	0.76998
1.35	0.75616
1.36	0.74245
1.37	0.72875
1.38	0.71517
1.39	0.70165
1.4	0.68825
1.41	0.67496
1.42	0.66178
1.43	0.64875
1.44	0.63584
1.45	0.62311
1.46	0.61049
1.47	0.59807
1.48	0.58575
1.49	0.57363
1.5	0.56161
1.51	0.54979
1.52	0.53806
1.53	0.52651
1.54	0.51506
1.55	0.50377
1.56	0.49258
1.57	0.48154
1.58	0.47059
1.59	0.45979
1.6	0.44908
1.61	0.4385
1.62	0.42801
1.63	0.41765
1.64	0.40738
1.65	0.39722
1.66	0.38717
1.67	0.37721
1.68	0.36736
1.69	0.3576
1.7	0.34795
1.71	0.33839
1.72	0.32894
1.73	0.31958
1.74	0.31033
1.75	0.30116
1.76	0.2921
1.77	0.28313
1.78	0.27427
1.79	0.26549
1.8	0.25683
1.81	0.24826
1.82	0.2398
1.83	0.23142
1.84	0.22316
1.85	0.21499
1.86	0.20693
1.87	0.19897
1.88	0.19112
1.89	0.18336
1.9	0.17572
1.91	0.16817
1.92	0.16074
1.93	0.15341
1.94	0.14619
1.95	0.13907
1.96	0.13206
1.97	0.12515
1.98	0.11836
1.99	0.11167
2	0.1051
2.01	0.098626
2.02	0.092267
2.03	0.086012
2.04	0.079869
2.05	0.073831
2.06	0.067905
2.07	0.062084
2.08	0.056375
2.09	0.05077
2.1	0.045276
2.11	0.039886
2.12	0.034607
2.13	0.029432
2.14	0.024365
2.15	0.019403
2.16	0.014548
2.17	0.0097972
2.18	0.0051522
2.19	0.00061019
2.2	-0.0038271
2.21	-0.0081622
2.22	-0.012394
2.23	-0.016525
2.24	-0.020554
2.25	-0.024483
2.26	-0.028313
2.27	-0.032043
2.28	-0.035675
2.29	-0.03921
2.3	-0.042649
2.31	-0.045992
2.32	-0.04924
2.33	-0.052394
2.34	-0.055457
2.35	-0.058426
2.36	-0.061306
2.37	-0.064095
2.38	-0.066796
2.39	-0.069408
2.4	-0.071935
2.41	-0.074376
2.42	-0.076734
2.43	-0.079007
2.44	-0.0812
2.45	-0.083311
2.46	-0.085344
2.47	-0.087298
2.48	-0.089175
2.49	-0.090976
2.5	-0.092703
2.51	-0.094358
2.52	-0.095939
2.53	-0.097451
2.54	-0.098893
2.55	-0.10027
2.56	-0.10157
2.57	-0.10281
2.58	-0.10399
2.59	-0.1051
2.6	-0.10615
2.61	-0.10714
2.62	-0.10807
2.63	-0.10894
2.64	-0.10975
2.65	-0.11051
2.66	-0.11121
2.67	-0.11185
2.68	-0.11244
2.69	-0.11298
2.7	-0.11347
2.71	-0.1139
2.72	-0.11429
2.73	-0.11462
2.74	-0.11491
2.75	-0.11515
2.76	-0.11534
2.77	-0.11549
2.78	-0.1156
2.79	-0.11566
2.8	-0.11567
2.81	-0.11565
2.82	-0.11558
2.83	-0.11548
2.84	-0.11533
2.85	-0.11515
2.86	-0.11493
2.87	-0.11467
2.88	-0.11438
2.89	-0.11405
2.9	-0.11368
2.91	-0.11329
2.92	-0.11286
2.93	-0.1124
2.94	-0.1119
2.95	-0.11138
2.96	-0.11083
2.97	-0.11024
2.98	-0.10963
2.99	-0.109
3	-0.10833
3.01	-0.10764
3.02	-0.10693
3.03	-0.10619
3.04	-0.10543
3.05	-0.10464
3.06	-0.10383
3.07	-0.10301
3.08	-0.10216
3.09	-0.10129
3.1	-0.1004
3.11	-0.099492
3.12	-0.098566
3.13	-0.097625
3.14	-0.096666
3.15	-0.095692
3.16	-0.094702
3.17	-0.093698
3.18	-0.09268
3.19	-0.091649
3.2	-0.090605
3.21	-0.089549
3.22	-0.088481
3.23	-0.087404
3.24	-0.086315
3.25	-0.085218
3.26	-0.08411
3.27	-0.082995
3.28	-0.081872
3.29	-0.080742
3.3	-0.079604
3.31	-0.078461
3.32	-0.077311
3.33	-0.076157
3.34	-0.074997
3.35	-0.073834
3.36	-0.072667
3.37	-0.071496
3.38	-0.070323
3.39	-0.069148
3.4	-0.06797
3.41	-0.066791
3.42	-0.065611
3.43	-0.064431
3.44	-0.063251
3.45	-0.062071
3.46	-0.060891
3.47	-0.059713
3.48	-0.058535
3.49	-0.05736
3.5	-0.056187
3.51	-0.055017
3.52	-0.053849
3.53	-0.052685
3.54	-0.051524
3.55	-0.050367
3.56	-0.049214
3.57	-0.048066
3.58	-0.046922
3.59	-0.045784
3.6	-0.044651
3.61	-0.043524
3.62	-0.042402
3.63	-0.041287
3.64	-0.040178
3.65	-0.039076
3.66	-0.03798
3.67	-0.036892
3.68	-0.03581
3.69	-0.034737
3.7	-0.033671
3.71	-0.032613
3.72	-0.031563
3.73	-0.030521
3.74	-0.029488
3.75	-0.028463
3.76	-0.027447
3.77	-0.026441
3.78	-0.025443
3.79	-0.024454
3.8	-0.023475
3.81	-0.022505
3.82	-0.021544
3.83	-0.020594
3.84	-0.019653
3.85	-0.018722
3.86	-0.017801
3.87	-0.016891
3.88	-0.01599
3.89	-0.0151
3.9	-0.01422
3.91	-0.01335
3.92	-0.012491
3.93	-0.011643
3.94	-0.010805
3.95	-0.0099776
3.96	-0.0091608
3.97	-0.0083551
3.98	-0.0075598
3.99	-0.0067756
4	-0.0060019
4.01	-0.0052393
4.02	-0.0044873
4.03	-0.0037465
4.04	-0.0030162
4.05	-0.0022971
4.06	-0.0015886
4.07	-0.00089135
4.08	-0.0002046
4.09	0.00047095
4.1	0.001136
4.11	0.0017898
4.12	0.0024332
4.13	0.0030654
4.14	0.0036872
4.15	0.0042979
4.16	0.0048982
4.17	0.0054875
4.18	0.0060665
4.19	0.0066346
4.2	0.0071924
4.21	0.0077394
4.22	0.0082762
4.23	0.0088023
4.24	0.0093184
4.25	0.0098238
4.26	0.010319
4.27	0.010804
4.28	0.011279
4.29	0.011744
4.3	0.012199
4.31	0.012644
4.32	0.013079
4.33	0.013504
4.34	0.01392
4.35	0.014326
4.36	0.014722
4.37	0.015109
4.38	0.015487
4.39	0.015854
4.4	0.016213
4.41	0.016563
4.42	0.016903
4.43	0.017235
4.44	0.017557
4.45	0.017871
4.46	0.018176
4.47	0.018472
4.48	0.018759
4.49	0.019038
4.5	0.019309
4.51	0.019571
4.52	0.019826
4.53	0.020071
4.54	0.02031
4.55	0.020539
4.56	0.020762
4.57	0.020976
4.58	0.021182
4.59	0.021381
4.6	0.021573
4.61	0.021757
4.62	0.021934
4.63	0.022104
4.64	0.022266
4.65	0.022422
4.66	0.02257
4.67	0.022712
4.68	0.022847
4.69	0.022975
4.7	0.023097
4.71	0.023213
4.72	0.023322
4.73	0.023424
4.74	0.023521
4.75	0.023612
4.76	0.023696
4.77	0.023775
4.78	0.023848
4.79	0.023915
4.8	0.023977
4.81	0.024033
4.82	0.024084
4.83	0.024129
4.84	0.024169
4.85	0.024204
4.86	0.024234
4.87	0.024259
4.88	0.024279
4.89	0.024295
4.9	0.024305
4.91	0.024311
4.92	0.024313
4.93	0.02431
4.94	0.024303
4.95	0.024291
4.96	0.024275
4.97	0.024255
4.98	0.024232
4.99	0.024204
5	0.024172
5.01	0.024137
5.02	0.024098
5.03	0.024055
5.04	0.024009
5.05	0.02396
5.06	0.023907
5.07	0.02385
5.08	0.023791
5.09	0.023728
5.1	0.023663
5.11	0.023594
5.12	0.023523
5.13	0.023448
5.14	0.023371
5.15	0.023291
5.16	0.023209
5.17	0.023124
5.18	0.023036
5.19	0.022946
5.2	0.022854
5.21	0.022759
5.22	0.022662
5.23	0.022563
5.24	0.022462
5.25	0.022359
5.26	0.022254
5.27	0.022147
5.28	0.022038
5.29	0.021928
5.3	0.021815
5.31	0.021701
5.32	0.021586
5.33	0.021469
5.34	0.02135
5.35	0.02123
5.36	0.021108
5.37	0.020985
5.38	0.020861
5.39	0.020736
5.4	0.020609
5.41	0.020482
5.42	0.020353
5.43	0.020223
5.44	0.020092
5.45	0.019961
5.46	0.019828
5.47	0.019694
5.48	0.01956
5.49	0.019425
5.5	0.01929
5.51	0.019153
5.52	0.019016
5.53	0.018878
5.54	0.01874
5.55	0.018602
5.56	0.018462
5.57	0.018323
5.58	0.018183
5.59	0.018043
5.6	0.017902
5.61	0.017761
5.62	0.01762
5.63	0.017478
5.64	0.017337
5.65	0.017195
5.66	0.017053
5.67	0.016911
5.68	0.016769
5.69	0.016627
5.7	0.016485
5.71	0.016343
5.72	0.016201
5.73	0.016059
5.74	0.015917
5.75	0.015776
5.76	0.015634
5.77	0.015493
5.78	0.015352
5.79	0.015211
5.8	0.01507
5.81	0.01493
5.82	0.01479
5.83	0.01465
5.84	0.014511
5.85	0.014372
5.86	0.014234
5.87	0.014095
5.88	0.013958
5.89	0.01382
5.9	0.013684
5.91	0.013547
5.92	0.013411
5.93	0.013276
5.94	0.013141
5.95	0.013007
5.96	0.012873
5.97	0.01274
5.98	0.012607
5.99	0.012475
6	0.012344
6.01	0.012213
6.02	0.012083
6.03	0.011954
6.04	0.011825
6.05	0.011697
6.06	0.011569
6.07	0.011443
6.08	0.011316
6.09	0.011191
6.1	0.011067
6.11	0.010943
6.12	0.010819
6.13	0.010697
6.14	0.010575
6.15	0.010454
6.16	0.010334
6.17	0.010215
6.18	0.010096
6.19	0.0099785
6.2	0.0098615
6.21	0.0097453
6.22	0.0096299
6.23	0.0095152
6.24	0.0094014
6.25	0.0092884
6.26	0.0091763
6.27	0.0090649
6.28	0.0089544
6.29	0.0088447
6.3	0.0087358
6.31	0.0086278
6.32	0.0085206
6.33	0.0084142
6.34	0.0083087
6.35	0.008204
6.36	0.0081001
6.37	0.0079971
6.38	0.007895
6.39	0.0077936
6.4	0.0076932
6.41	0.0075935
6.42	0.0074948
6.43	0.0073968
6.44	0.0072997
6.45	0.0072035
6.46	0.0071081
6.47	0.0070135
6.48	0.0069198
6.49	0.0068269
6.5	0.0067349
6.51	0.0066437
6.52	0.0065534
6.53	0.0064638
6.54	0.0063751
6.55	0.0062873
6.56	0.0062003
6.57	0.006114
6.58	0.0060287
6.59	0.0059441
6.6	0.0058604
6.61	0.0057774
6.62	0.0056953
6.63	0.005614
6.64	0.0055336
6.65	0.0054539
6.66	0.005375
6.67	0.0052969
6.68	0.0052196
6.69	0.0051431
6.7	0.0050674
6.71	0.0049924
6.72	0.0049183
6.73	0.0048449
6.74	0.0047723
6.75	0.0047004
6.76	0.0046294
6.77	0.004559
6.78	0.0044895
6.79	0.0044207
6.8	0.0043526
6.81	0.0042853
6.82	0.0042187
6.83	0.0041528
6.84	0.0040877
6.85	0.0040233
6.86	0.0039596
6.87	0.0038966
6.88	0.0038344
6.89	0.0037728
6.9	0.003712
6.91	0.0036518
6.92	0.0035923
6.93	0.0035335
6.94	0.0034754
6.95	0.003418
6.96	0.0033612
6.97	0.0033052
6.98	0.0032497
6.99	0.0031949
7	0.0031408
7.01	0.0030873
7.02	0.0030345
7.03	0.0029823
7.04	0.0029308
7.05	0.0028798
7.06	0.0028295
7.07	0.0027798
7.08	0.0027307
7.09	0.0026822
7.1	0.0026343
7.11	0.0025871
7.12	0.0025404
7.13	0.0024943
7.14	0.0024487
7.15	0.0024038
7.16	0.0023594
7.17	0.0023156
7.18	0.0022724
7.19	0.0022297
7.2	0.0021875
7.21	0.0021459
7.22	0.0021049
7.23	0.0020644
7.24	0.0020244
7.25	0.001985
7.26	0.001946
7.27	0.0019076
7.28	0.0018697
7.29	0.0018324
7.3	0.0017955
7.31	0.0017591
7.32	0.0017232
7.33	0.0016879
7.34	0.001653
7.35	0.0016185
7.36	0.0015846
7.37	0.0015511
7.38	0.0015181
7.39	0.0014856
7.4	0.0014535
7.41	0.0014219
7.42	0.0013907
7.43	0.00136
7.44	0.0013298
7.45	0.0012999
7.46	0.0012705
7.47	0.0012416
7.48	0.001213
7.49	0.0011849
7.5	0.0011572
7.51	0.0011299
7.52	0.001103
7.53	0.0010766
7.54	0.0010505
7.55	0.0010248
7.56	0.00099958
7.57	0.0009747
7.58	0.00095022
7.59	0.00092611
7.6	0.00090239
7.61	0.00087905
7.62	0.00085608
7.63	0.00083348
7.64	0.00081125
7.65	0.00078938
7.66	0.00076788
7.67	0.00074672
7.68	0.00072593
7.69	0.00070548
7.7	0.00068538
7.71	0.00066563
7.72	0.00064622
7.73	0.00062714
7.74	0.0006084
7.75	0.00058999
7.76	0.00057191
7.77	0.00055416
7.78	0.00053673
7.79	0.00051962
7.8	0.00050282
7.81	0.00048635
7.82	0.00047018
7.83	0.00045432
7.84	0.00043877
7.85	0.00042353
7.86	0.00040858
7.87	0.00039393
7.88	0.00037959
7.89	0.00036553
7.9	0.00035176
7.91	0.00033829
7.92	0.0003251
7.93	0.0003122
7.94	0.00029957
7.95	0.00028723
7.96	0.00027516
7.97	0.00026337
7.98	0.00025186
7.99	0.00024061
8	0.00022964
8.01	0.00021893
8.02	0.00020848
8.03	0.0001983
8.04	0.00018838
8.05	0.00017872
8.06	0.00016931
8.07	0.00016017
8.08	0.00015127
8.09	0.00014263
8.1	0.00013423
8.11	0.00012609
8.12	0.00011819
8.13	0.00011054
8.14	0.00010312
8.15	9.5956e-05
8.16	8.9027e-05
8.17	8.2336e-05
8.18	7.5882e-05
8.19	6.9664e-05
8.2	6.3679e-05
8.21	5.7927e-05
8.22	5.2405e-05
8.23	4.7113e-05
8.24	4.205e-05
8.25	3.7213e-05
8.26	3.2601e-05
8.27	2.8213e-05
8.28	2.4048e-05
8.29	2.0105e-05
8.3	1.6381e-05
8.31	1.2876e-05
8.32	9.5894e-06
8.33	6.5188e-06
8.34	3.6633e-06
8.35	1.0219e-06
8.36	-1.4068e-06
8.37	-3.6238e-06
8.38	-5.6304e-06
8.39	-7.4276e-06
8.4	-9.0166e-06
8.41	-1.0399e-05
8.42	-1.1574e-05
8.43	-1.2545e-05
8.44	-1.3313e-05
8.45	-1.3877e-05
8.46	-1.424e-05
8.47	-1.4402e-05
8.48	-1.4364e-05
8.49	-1.4128e-05
8.5	-1.3695e-05
8.51	-1.3065e-05
8.52	-1.2239e-05
8.53	-1.122e-05
8.54	-1.0007e-05
8.55	-8.6011e-06
8.56	-7.0043e-06
8.57	-5.2173e-06
8.58	-3.241e-06
8.59	-1.0764e-06
8.6	1.2753e-06
8.61	3.8132e-06
8.62	6.5361e-06
8.63	9.4432e-06
8.64	1.2533e-05
8.65	1.5805e-05
8.66	1.9258e-05
8.67	2.2891e-05
8.68	2.6702e-05
8.69	3.0692e-05
8.7	3.4857e-05
8.71	3.9198e-05
8.72	4.3713e-05
8.73	4.8402e-05
8.74	5.3262e-05
8.75	5.8293e-05
8.76	6.3494e-05
8.77	6.8863e-05
8.78	7.44e-05
8.79	8.0102e-05
8.8	8.5968e-05
8.81	9.1998e-05
8.82	9.819e-05
8.83	0.00010454
8.84	0.00011106
8.85	0.00011772
8.86	0.00012455
8.87	0.00013153
8.88	0.00013867
8.89	0.00014595
8.9	0.00015339
8.91	0.00016098
8.92	0.00016871
8.93	0.00017659
8.94	0.00018461
8.95	0.00019278
8.96	0.00020108
8.97	0.00020953
8.98	0.00021811
8.99	0.00022683
9	0.00023567
9.01	0.00024465
9.02	0.00025376
9.03	0.000263
9.04	0.00027236
9.05	0.00028185
9.06	0.00029145
9.07	0.00030117
9.08	0.00031101
9.09	0.00032096
9.1	0.00033103
9.11	0.0003412
9.12	0.00035148
9.13	0.00036186
9.14	0.00037234
9.15	0.00038292
9.16	0.00039359
9.17	0.00040436
9.18	0.00041522
9.19	0.00042616
9.2	0.00043719
9.21	0.0004483
9.22	0.00045948
9.23	0.00047074
9.24	0.00048206
9.25	0.00049346
9.26	0.00050492
9.27	0.00051643
9.28	0.00052801
9.29	0.00053963
9.3	0.0005513
9.31	0.00056302
9.32	0.00057478
9.33	0.00058657
9.34	0.00059839
9.35	0.00061024
9.36	0.00062212
9.37	0.00063401
9.38	0.00064591
9.39	0.00065782
9.4	0.00066974
9.41	0.00068165
9.42	0.00069356
9.43	0.00070546
9.44	0.00071733
9.45	0.00072919
9.46	0.00074101
9.47	0.0007528
9.48	0.00076456
9.49	0.00077626
9.5	0.00078791
9.51	0.0007995
9.52	0.00081103
9.53	0.00082248
9.54	0.00083386
9.55	0.00084515
9.56	0.00085634
9.57	0.00086744
9.58	0.00087843
9.59	0.0008893
9.6	0.00090005
9.61	0.00091067
9.62	0.00092115
9.63	0.00093148
9.64	0.00094166
9.65	0.00095168
9.66	0.00096152
9.67	0.00097118
9.68	0.00098065
9.69	0.00098992
9.7	0.00099899
9.71	0.0010078
9.72	0.0010164
9.73	0.0010248
9.74	0.001033
9.75	0.0010408
9.76	0.0010484
9.77	0.0010557
9.78	0.0010628
9.79	0.0010695
9.8	0.0010759
9.81	0.001082
9.82	0.0010878
9.83	0.0010932
9.84	0.0010982
9.85	0.0011029
9.86	0.0011072
9.87	0.0011111
9.88	0.0011146
9.89	0.0011176
9.9	0.0011203
9.91	0.0011224
9.92	0.0011241
9.93	0.0011254
9.94	0.0011261
9.95	0.0011264
9.96	0.0011261
9.97	0.0011253
9.98	0.0011239
9.99	0.0011219
10	0.0011194


==> immagini/simulazione5/componente_mod1.txt <==
0	1
0.01	0.98446
0.02	0.96899
0.03	0.96452
0.04	0.96026
0.05	0.94997
0.06	0.94005
0.07	0.93869
0.08	0.93755
0.09	0.92732
0.1	0.91731
0.11	0.93331
0.12	0.94734
0.13	0.93794
0.14	0.92849
0.15	0.93139
0.16	0.93401
0.17	0.92177
0.18	0.90957
0.19	0.89901
0.2	0.88847
0.21	0.87772
0.22	0.86702
0.23	0.84991
0.24	0.83293
0.25	0.81822
0.26	0.80363
0.27	0.78742
0.28	0.77136
0.29	0.7539
0.3	0.73659
0.31	0.71894
0.32	0.70144
0.33	0.6838
0.34	0.6663
0.35	0.64865
0.36	0.63113
0.37	0.61339
0.38	0.59578
0.39	0.57787
0.4	0.56008
0.41	0.54191
0.42	0.52386
0.43	0.50539
0.44	0.48703
0.45	0.46825
0.46	0.44959
0.47	0.43055
0.48	0.41163
0.49	0.39232
0.5	0.37313
0.51	0.35357
0.52	0.33414
0.53	0.31442
0.54	0.29483
0.55	0.27508
0.56	0.25547
0.57	0.23581
0.58	0.21629
0.59	0.1968
0.6	0.17745
0.61	0.15819
0.62	0.13908
0.63	0.12009
0.64	0.10125
0.65	0.082563
0.66	0.06402
0.67	0.04566
0.68	0.027441
0.69	0.0094306
0.7	0.0084406
0.71	0.02608
0.72	0.043583
0.73	0.060836
0.74	0.077956
0.75	0.094816
0.76	0.11155
0.77	0.12802
0.78	0.14437
0.79	0.16047
0.8	0.17645
0.81	0.19221
0.82	0.20785
0.83	0.22327
0.84	0.23859
0.85	0.2537
0.86	0.26871
0.87	0.28351
0.88	0.29821
0.89	0.3127
0.9	0.32709
0.91	0.34125
0.92	0.35531
0.93	0.36914
0.94	0.38287
0.95	0.39634
0.96	0.40972
0.97	0.42283
0.98	0.43585
0.99	0.44859
1	0.46124
1.01	0.47359
1.02	0.48586
1.03	0.49781
1.04	0.50969
1.05	0.52123
1.06	0.53269
1.07	0.5438
1.08	0.55484
1.09	0.56552
1.1	0.57612
1.11	0.58633
1.12	0.59648
1.13	0.60621
1.14	0.61589
1.15	0.62514
1.16	0.63434
1.17	0.64308
1.18	0.65179
1.19	0.66002
1.2	0.66822
1.21	0.67593
1.22	0.68361
1.23	0.69081
1.24	0.69798
1.25	0.70466
1.26	0.71134
1.27	0.71752
1.28	0.72371
1.29	0.72943
1.3	0.73516
1.31	0.74043
1.32	0.74573
1.33	0.7506
1.34	0.7555
1.35	0.75998
1.36	0.76451
1.37	0.76863
1.38	0.7728
1.39	0.77658
1.4	0.7804
1.41	0.78383
1.42	0.78731
1.43	0.7904
1.44	0.79354
1.45	0.7963
1.46	0.79912
1.47	0.80158
1.48	0.8041
1.49	0.80631
1.5	0.80857
1.51	0.81058
1.52	0.81264
1.53	0.81448
1.54	0.81637
1.55	0.81809
1.56	0.81985
1.57	0.82146
1.58	0.82311
1.59	0.82463
1.6	0.82619
1.61	0.82762
1.62	0.82909
1.63	0.83044
1.64	0.83183
1.65	0.83309
1.66	0.83439
1.67	0.83556
1.68	0.83677
1.69	0.83786
1.7	0.83896
1.71	0.83996
1.72	0.84097
1.73	0.84188
1.74	0.84279
1.75	0.84361
1.76	0.84443
1.77	0.84515
1.78	0.84588
1.79	0.84651
1.8	0.84715
1.81	0.8477
1.82	0.84824
1.83	0.8487
1.84	0.84916
1.85	0.84954
1.86	0.8499
1.87	0.8502
1.88	0.85048
1.89	0.85069
1.9	0.85089
1.91	0.85102
1.92	0.85113
1.93	0.85118
1.94	0.8512
1.95	0.85117
1.96	0.8511
1.97	0.85099
1.98	0.85083
1.99	0.85063
2	0.85039
2.01	0.85009
2.02	0.84976
2.03	0.84937
2.04	0.84894
2.05	0.84846
2.06	0.84793
2.07	0.84735
2.08	0.84673
2.09	0.84605
2.1	0.84532
2.11	0.84453
2.12	0.8437
2.13	0.84281
2.14	0.84186
2.15	0.84087
2.16	0.83981
2.17	0.8387
2.18	0.83754
2.19	0.83631
2.2	0.83503
2.21	0.83369
2.22	0.8323
2.23	0.83084
2.24	0.82933
2.25	0.82776
2.26	0.82613
2.27	0.82444
2.28	0.82269
2.29	0.82088
2.3	0.81901
2.31	0.81709
2.32	0.8151
2.33	0.81306
2.34	0.81096
2.35	0.8088
2.36	0.80658
2.37	0.80431
2.38	0.80198
2.39	0.79959
2.4	0.79715
2.41	0.79465
2.42	0.7921
2.43	0.7895
2.44	0.78684
2.45	0.78413
2.46	0.78137
2.47	0.77856
2.48	0.7757
2.49	0.77279
2.5	0.76983
2.51	0.76683
2.52	0.76378
2.53	0.76069
2.54	0.75754
2.55	0.75436
2.56	0.75112
2.57	0.74786
2.58	0.74454
2.59	0.74119
2.6	0.73778
2.61	0.73435
2.62	0.73087
2.63	0.72736
2.64	0.7238
2.65	0.72022
2.66	0.71658
2.67	0.71292
2.68	0.70922
2.69	0.70549
2.7	0.70172
2.71	0.69792
2.72	0.69408
2.73	0.69022
2.74	0.68631
2.75	0.68239
2.76	0.67842
2.77	0.67443
2.78	0.67041
2.79	0.66637
2.8	0.66229
2.81	0.65819
2.82	0.65405
2.83	0.6499
2.84	0.64572
2.85	0.64152
2.86	0.63728
2.87	0.63304
2.88	0.62876
2.89	0.62447
2.9	0.62015
2.91	0.61582
2.92	0.61146
2.93	0.60709
2.94	0.6027
2.95	0.59829
2.96	0.59387
2.97	0.58943
2.98	0.58498
2.99	0.58051
3	0.57603
3.01	0.57154
3.02	0.56703
3.03	0.56252
3.04	0.55799
3.05	0.55345
3.06	0.54891
3.07	0.54436
3.08	0.5398
3.09	0.53523
3.1	0.53066
3.11	0.52609
3.12	0.52151
3.13	0.51692
3.14	0.51234
3.15	0.50775
3.16	0.50316
3.17	0.49857
3.18	0.49398
3.19	0.48939
3.2	0.4848
3.21	0.48021
3.22	0.47563
3.23	0.47105
3.24	0.46647
3.25	0.4619
3.26	0.45734
3.27	0.45278
3.28	0.44822
3.29	0.44368
3.3	0.43914
3.31	0.43461
3.32	0.43009
3.33	0.42558
3.34	0.42108
3.35	0.41659
3.36	0.41211
3.37	0.40764
3.38	0.40318
3.39	0.39874
3.4	0.39431
3.41	0.3899
3.42	0.3855
3.43	0.38111
3.44	0.37674
3.45	0.37239
3.46	0.36805
3.47	0.36373
3.48	0.35943
3.49	0.35514
3.5	0.35087
3.51	0.34662
3.52	0.34239
3.53	0.33818
3.54	0.33399
3.55	0.32982
3.56	0.32567
3.57	0.32154
3.58	0.31743
3.59	0.31334
3.6	0.30928
3.61	0.30523
3.62	0.30121
3.63	0.29721
3.64	0.29324
3.65	0.28928
3.66	0.28535
3.67	0.28145
3.68	0.27757
3.69	0.27371
3.7	0.26988
3.71	0.26607
3.72	0.26229
3.73	0.25853
3.74	0.2548
3.75	0.25109
3.76	0.24741
3.77	0.24376
3.78	0.24013
3.79	0.23653
3.8	0.23295
3.81	0.2294
3.82	0.22588
3.83	0.22238
3.84	0.21891
3.85	0.21547
3.86	0.21206
3.87	0.20867
3.88	0.20531
3.89	0.20198
3.9	0.19867
3.91	0.1954
3.92	0.19215
3.93	0.18893
3.94	0.18573
3.95	0.18257
3.96	0.17943
3.97	0.17632
3.98	0.17323
3.99	0.17018
4	0.16715
4.01	0.16416
4.02	0.16118
4.03	0.15824
4.04	0.15533
4.05	0.15244
4.06	0.14958
4.07	0.14675
4.08	0.14395
4.09	0.14117
4.1	0.13843
4.11	0.13571
4.12	0.13302
4.13	0.13035
4.14	0.12772
4.15	0.12511
4.16	0.12252
4.17	0.11997
4.18	0.11744
4.19	0.11495
4.2	0.11247
4.21	0.11003
4.22	0.10761
4.23	0.10522
4.24	0.10285
4.25	0.10052
4.26	0.098207
4.27	0.095922
4.28	0.093664
4.29	0.091433
4.3	0.089228
4.31	0.087048
4.32	0.084895
4.33	0.082767
4.34	0.080665
4.35	0.078589
4.36	0.076538
4.37	0.074513
4.38	0.072513
4.39	0.070537
4.4	0.068587
4.41	0.066661
4.42	0.06476
4.43	0.062884
4.44	0.061031
4.45	0.059203
4.46	0.057399
4.47	0.055619
4.48	0.053862
4.49	0.052129
4.5	0.05042
4.51	0.048733
4.52	0.04707
4.53	0.04543
4.54	0.043812
4.55	0.042217
4.56	0.040644
4.57	0.039094
4.58	0.037566
4.59	0.036059
4.6	0.034574
4.61	0.033111
4.62	0.03167
4.63	0.030249
4.64	0.02885
4.65	0.027471
4.66	0.026113
4.67	0.024776
4.68	0.023459
4.69	0.022162
4.7	0.020886
4.71	0.019629
4.72	0.018391
4.73	0.017174
4.74	0.015975
4.75	0.014796
4.76	0.013636
4.77	0.012494
4.78	0.011371
4.79	0.010266
4.8	0.0091802
4.81	0.0081119
4.82	0.0070616
4.83	0.006029
4.84	0.005014
4.85	0.0040163
4.86	0.0030359
4.87	0.0020725
4.88	0.0011259
4.89	0.00019598
4.9	0.00071739
4.91	0.0016145
4.92	0.0024954
4.93	0.0033603
4.94	0.0042094
4.95	0.0050429
4.96	0.0058608
4.97	0.0066635
4.98	0.0074511
4.99	0.0082237
5	0.0089814
5.01	0.0097246
5.02	0.010453
5.03	0.011168
5.04	0.011868
5.05	0.012554
5.06	0.013227
5.07	0.013886
5.08	0.014531
5.09	0.015163
5.1	0.015782
5.11	0.016388
5.12	0.016981
5.13	0.017561
5.14	0.018129
5.15	0.018684
5.16	0.019228
5.17	0.019759
5.18	0.020278
5.19	0.020785
5.2	0.021281
5.21	0.021766
5.22	0.022239
5.23	0.022701
5.24	0.023152
5.25	0.023592
5.26	0.024021
5.27	0.02444
5.28	0.024848
5.29	0.025246
5.3	0.025634
5.31	0.026011
5.32	0.026379
5.33	0.026737
5.34	0.027086
5.35	0.027425
5.36	0.027755
5.37	0.028075
5.38	0.028387
5.39	0.028689
5.4	0.028983
5.41	0.029268
5.42	0.029544
5.43	0.029812
5.44	0.030072
5.45	0.030323
5.46	0.030566
5.47	0.030802
5.48	0.031029
5.49	0.031249
5.5	0.031461
5.51	0.031666
5.52	0.031864
5.53	0.032054
5.54	0.032237
5.55	0.032413
5.56	0.032582
5.57	0.032744
5.58	0.0329
5.59	0.033049
5.6	0.033191
5.61	0.033327
5.62	0.033457
5.63	0.033581
5.64	0.033698
5.65	0.03381
5.66	0.033916
5.67	0.034016
5.68	0.03411
5.69	0.034199
5.7	0.034282
5.71	0.03436
5.72	0.034433
5.73	0.0345
5.74	0.034562
5.75	0.03462
5.76	0.034672
5.77	0.034719
5.78	0.034762
5.79	0.0348
5.8	0.034834
5.81	0.034863
5.82	0.034887
5.83	0.034907
5.84	0.034923
5.85	0.034935
5.86	0.034943
5.87	0.034946
5.88	0.034946
5.89	0.034942
5.9	0.034934
5.91	0.034922
5.92	0.034907
5.93	0.034888
5.94	0.034866
5.95	0.03484
5.96	0.03481
5.97	0.034778
5.98	0.034742
5.99	0.034703
6	0.034661
6.01	0.034616
6.02	0.034568
6.03	0.034517
6.04	0.034463
6.05	0.034407
6.06	0.034347
6.07	0.034285
6.08	0.034221
6.09	0.034154
6.1	0.034084
6.11	0.034012
6.12	0.033937
6.13	0.033861
6.14	0.033782
6.15	0.0337
6.16	0.033617
6.17	0.033531
6.18	0.033444
6.19	0.033354
6.2	0.033262
6.21	0.033169
6.22	0.033073
6.23	0.032976
6.24	0.032877
6.25	0.032776
6.26	0.032674
6.27	0.03257
6.28	0.032464
6.29	0.032357
6.3	0.032248
6.31	0.032138
6.32	0.032026
6.33	0.031913
6.34	0.031799
6.35	0.031683
6.36	0.031566
6.37	0.031448
6.38	0.031328
6.39	0.031207
6.4	0.031086
6.41	0.030963
6.42	0.030839
6.43	0.030714
6.44	0.030588
6.45	0.030461
6.46	0.030333
6.47	0.030205
6.48	0.030075
6.49	0.029945
6.5	0.029813
6.51	0.029681
6.52	0.029549
6.53	0.029415
6.54	0.029281
6.55	0.029146
6.56	0.029011
6.57	0.028875
6.58	0.028738
6.59	0.028601
6.6	0.028463
6.61	0.028325
6.62	0.028186
6.63	0.028047
6.64	0.027908
6.65	0.027768
6.66	0.027627
6.67	0.027487
6.68	0.027346
6.69	0.027204
6.7	0.027062
6.71	0.026921
6.72	0.026778
6.73	0.026636
6.74	0.026493
6.75	0.02635
6.76	0.026207
6.77	0.026064
6.78	0.025921
6.79	0.025777
6.8	0.025634
6.81	0.02549
6.82	0.025346
6.83	0.025203
6.84	0.025059
6.85	0.024915
6.86	0.024771
6.87	0.024627
6.88	0.024484
6.89	0.02434
6.9	0.024196
6.91	0.024052
6.92	0.023909
6.93	0.023765
6.94	0.023622
6.95	0.023479
6.96	0.023335
6.97	0.023192
6.98	0.02305
6.99	0.022907
7	0.022764
7.01	0.022622
7.02	0.02248
7.03	0.022338
7.04	0.022196
7.05	0.022055
7.06	0.021914
7.07	0.021773
7.08	0.021632
7.09	0.021492
7.1	0.021351
7.11	0.021212
7.12	0.021072
7.13	0.020933
7.14	0.020794
7.15	0.020655
7.16	0.020517
7.17	0.020379
7.18	0.020241
7.19	0.020104
7.2	0.019967
7.21	0.019831
7.22	0.019694
7.23	0.019559
7.24	0.019423
7.25	0.019288
7.26	0.019154
7.27	0.01902
7.28	0.018886
7.29	0.018752
7.3	0.018619
7.31	0.018487
7.32	0.018355
7.33	0.018223
7.34	0.018092
7.35	0.017961
7.36	0.017831
7.37	0.017701
7.38	0.017572
7.39	0.017443
7.4	0.017314
7.41	0.017186
7.42	0.017059
7.43	0.016932
7.44	0.016805
7.45	0.016679
7.46	0.016554
7.47	0.016429
7.48	0.016304
7.49	0.01618
7.5	0.016057
7.51	0.015933
7.52	0.015811
7.53	0.015689
7.54	0.015567
7.55	0.015446
7.56	0.015326
7.57	0.015206
7.58	0.015087
7.59	0.014968
7.6	0.014849
7.61	0.014731
7.62	0.014614
7.63	0.014497
7.64	0.014381
7.65	0.014265
7.66	0.01415
7.67	0.014036
7.68	0.013921
7.69	0.013808
7.7	0.013695
7.71	0.013582
7.72	0.01347
7.73	0.013359
7.74	0.013248
7.75	0.013138
7.76	0.013028
7.77	0.012919
7.78	0.01281
7.79	0.012702
7.8	0.012595
7.81	0.012488
7.82	0.012381
7.83	0.012275
7.84	0.01217
7.85	0.012065
7.86	0.011961
7.87	0.011857
7.88	0.011754
7.89	0.011651
7.9	0.011549
7.91	0.011448
7.92	0.011347
7.93	0.011246
7.94	0.011146
7.95	0.011047
7.96	0.010948
7.97	0.01085
7.98	0.010752
7.99	0.010655
8	0.010558
8.01	0.010462
8.02	0.010367
8.03	0.010272
8.04	0.010177
8.05	0.010084
8.06	0.0099902
8.07	0.0098974
8.08	0.0098051
8.09	0.0097133
8.1	0.0096221
8.11	0.0095314
8.12	0.0094413
8.13	0.0093517
8.14	0.0092626
8.15	0.009174
8.16	0.009086
8.17	0.0089985
8.18	0.0089115
8.19	0.008825
8.2	0.0087391
8.21	0.0086537
8.22	0.0085688
8.23	0.0084844
8.24	0.0084006
8.25	0.0083173
8.26	0.0082344
8.27	0.0081521
8.28	0.0080703
8.29	0.007989
8.3	0.0079082
8.31	0.007828
8.32	0.0077482
8.33	0.0076689
8.34	0.0075901
8.35	0.0075119
8.36	0.0074341
8.37	0.0073568
8.38	0.00728
8.39	0.0072037
8.4	0.0071279
8.41	0.0070526
8.42	0.0069778
8.43	0.0069035
8.44	0.0068296
8.45	0.0067562
8.46	0.0066834
8.47	0.0066109
8.48	0.006539
8.49	0.0064675
8.5	0.0063965
8.51	0.006326
8.52	0.006256
8.53	0.0061864
8.54	0.0061173
8.55	0.0060486
8.56	0.0059804
8.57	0.0059127
8.58	0.0058454
8.59	0.0057786
8.6	0.0057122
8.61	0.0056463
8.62	0.0055808
8.63	0.0055158
8.64	0.0054513
8.65	0.0053871
8.66	0.0053234
8.67	0.0052602
8.68	0.0051974
8.69	0.005135
8.7	0.0050731
8.71	0.0050116
8.72	0.0049505
8.73	0.0048899
8.74	0.0048297
8.75	0.0047699
8.76	0.0047106
8.77	0.0046516
8.78	0.0045931
8.79	0.004535
8.8	0.0044774
8.81	0.0044201
8.82	0.0043633
8.83	0.0043068
8.84	0.0042508
8.85	0.0041952
8.86	0.00414
8.87	0.0040852
8.88	0.0040308
8.89	0.0039769
8.9	0.0039233
8.91	0.0038701
8.92	0.0038173
8.93	0.003765
8.94	0.003713
8.95	0.0036614
8.96	0.0036102
8.97	0.0035594
8.98	0.003509
8.99	0.003459
9	0.0034094
9.01	0.0033601
9.02	0.0033113
9.03	0.0032628
9.04	0.0032148
9.05	0.0031671
9.06	0.0031198
9.07	0.0030729
9.08	0.0030264
9.09	0.0029802
9.1	0.0029345
9.11	0.0028891
9.12	0.0028441
9.13	0.0027995
9.14	0.0027552
9.15	0.0027114
9.16	0.0026679
9.17	0.0026248
9.18	0.0025821
9.19	0.0025397
9.2	0.0024978
9.21	0.0024562
9.22	0.002415
9.23	0.0023742
9.24	0.0023338
9.25	0.0022937
9.26	0.0022541
9.27	0.0022148
9.28	0.0021759
9.29	0.0021374
9.3	0.0020993
9.31	0.0020616
9.32	0.0020242
9.33	0.0019873
9.34	0.0019507
9.35	0.0019145
9.36	0.0018787
9.37	0.0018434
9.38	0.0018084
9.39	0.0017738
9.4	0.0017396
9.41	0.0017058
9.42	0.0016725
9.43	0.0016395
9.44	0.001607
9.45	0.0015748
9.46	0.0015431
9.47	0.0015118
9.48	0.001481
9.49	0.0014505
9.5	0.0014205
9.51	0.0013909
9.52	0.0013618
9.53	0.0013331
9.54	0.0013049
9.55	0.0012771
9.56	0.0012497
9.57	0.0012228
9.58	0.0011964
9.59	0.0011705
9.6	0.001145
9.61	0.00112
9.62	0.0010955
9.63	0.0010715
9.64	0.001048
9.65	0.001025
9.66	0.0010025
9.67	0.00098048
9.68	0.00095902
9.69	0.00093809
9.7	0.0009177
9.71	0.00089785
9.72	0.00087856
9.73	0.00085983
9.74	0.00084167
9.75	0.00082409
9.76	0.0008071
9.77	0.00079069
9.78	0.0007749
9.79	0.00075972
9.8	0.00074516
9.81	0.00073123
9.82	0.00071795
9.83	0.00070532
9.84	0.00069336
9.85	0.00068207
9.86	0.00067146
9.87	0.00066156
9.88	0.00065236
9.89	0.00064388
9.9	0.00063614
9.91	0.00062914
9.92	0.00062291
9.93	0.00061744
9.94	0.00061276
9.95	0.00060888
9.96	0.0006058
9.97	0.00060356
9.98	0.00060216
9.99	0.00060161
10	0.00060193


==> immagini/simulazione5/componente_mod10.txt <==
0	1
0.01	1.0055
0.02	1.011
0.03	0.97878
0.04	0.94753
0.05	0.92316
0.06	0.89942
0.07	0.86855
0.08	0.83835
0.09	0.85216
0.1	0.86602
0.11	0.8861
0.12	0.90533
0.13	0.92403
0.14	0.94247
0.15	0.9613
0.16	0.97956
0.17	0.99397
0.18	1.008
0.19	1.0225
0.2	1.0366
0.21	1.052
0.22	1.0668
0.23	1.0816
0.24	1.0959
0.25	1.1099
0.26	1.1233
0.27	1.1358
0.28	1.1478
0.29	1.1589
0.3	1.1695
0.31	1.1795
0.32	1.1889
0.33	1.1979
0.34	1.2063
0.35	1.2142
0.36	1.2217
0.37	1.2287
0.38	1.2351
0.39	1.2411
0.4	1.2466
0.41	1.2515
0.42	1.2559
0.43	1.2596
0.44	1.2629
0.45	1.2655
0.46	1.2676
0.47	1.2689
0.48	1.2698
0.49	1.2699
0.5	1.2695
0.51	1.2683
0.52	1.2667
0.53	1.2644
0.54	1.2616
0.55	1.2583
0.56	1.2546
0.57	1.2505
0.58	1.246
0.59	1.2412
0.6	1.2361
0.61	1.2307
0.62	1.225
0.63	1.2191
0.64	1.2129
0.65	1.2066
0.66	1.1999
0.67	1.1932
0.68	1.1861
0.69	1.1789
0.7	1.1715
0.71	1.1639
0.72	1.1561
0.73	1.1482
0.74	1.14
0.75	1.1318
0.76	1.1233
0.77	1.1146
0.78	1.1058
0.79	1.0968
0.8	1.0877
0.81	1.0784
0.82	1.0689
0.83	1.0592
0.84	1.0494
0.85	1.0394
0.86	1.0293
0.87	1.019
0.88	1.0085
0.89	0.99795
0.9	0.98721
0.91	0.97636
0.92	0.96536
0.93	0.95426
0.94	0.94303
0.95	0.9317
0.96	0.92026
0.97	0.90874
0.98	0.89711
0.99	0.88541
1	0.87362
1.01	0.86178
1.02	0.84984
1.03	0.83788
1.04	0.82584
1.05	0.81378
1.06	0.80165
1.07	0.78953
1.08	0.77734
1.09	0.76518
1.1	0.75297
1.11	0.7408
1.12	0.72858
1.13	0.71644
1.14	0.70424
1.15	0.69215
1.16	0.68001
1.17	0.66798
1.18	0.65592
1.19	0.64399
1.2	0.63204
1.21	0.62023
1.22	0.6084
1.23	0.59673
1.24	0.58504
1.25	0.57353
1.26	0.56201
1.27	0.55068
1.28	0.53934
1.29	0.5282
1.3	0.51706
1.31	0.50614
1.32	0.49523
1.33	0.48456
1.34	0.4739
1.35	0.46353
1.36	0.45316
1.37	0.44311
1.38	0.43307
1.39	0.42339
1.4	0.41371
1.41	0.40441
1.42	0.3951
1.43	0.38617
1.44	0.37722
1.45	0.36861
1.46	0.35999
1.47	0.35164
1.48	0.34328
1.49	0.33512
1.5	0.32696
1.51	0.31894
1.52	0.31092
1.53	0.30299
1.54	0.29506
1.55	0.28719
1.56	0.27932
1.57	0.27149
1.58	0.26366
1.59	0.25586
1.6	0.24808
1.61	0.24031
1.62	0.23256
1.63	0.22483
1.64	0.21711
1.65	0.20943
1.66	0.20176
1.67	0.19412
1.68	0.18652
1.69	0.17894
1.7	0.1714
1.71	0.16389
1.72	0.15642
1.73	0.149
1.74	0.14162
1.75	0.13428
1.76	0.12699
1.77	0.11976
1.78	0.11257
1.79	0.10544
1.8	0.098359
1.81	0.091345
1.82	0.084382
1.83	0.077488
1.84	0.070648
1.85	0.063881
1.86	0.05717
1.87	0.050534
1.88	0.043957
1.89	0.037458
1.9	0.031019
1.91	0.024661
1.92	0.018365
1.93	0.012151
1.94	0.0060006
1.95	6.6098e-05
1.96	0.0060671
1.97	0.011984
1.98	0.017833
1.99	0.023597
2	0.029293
2.01	0.034902
2.02	0.040442
2.03	0.045896
2.04	0.05128
2.05	0.056577
2.06	0.061802
2.07	0.066941
2.08	0.072008
2.09	0.076989
2.1	0.081896
2.11	0.086719
2.12	0.091467
2.13	0.096131
2.14	0.10072
2.15	0.10523
2.16	0.10966
2.17	0.114
2.18	0.11827
2.19	0.12246
2.2	0.12658
2.21	0.13061
2.22	0.13457
2.23	0.13844
2.24	0.14225
2.25	0.14597
2.26	0.14961
2.27	0.15318
2.28	0.15667
2.29	0.16008
2.3	0.16342
2.31	0.16668
2.32	0.16987
2.33	0.17298
2.34	0.17602
2.35	0.17898
2.36	0.18187
2.37	0.18468
2.38	0.18742
2.39	0.19009
2.4	0.19268
2.41	0.1952
2.42	0.19765
2.43	0.20003
2.44	0.20233
2.45	0.20457
2.46	0.20673
2.47	0.20883
2.48	0.21085
2.49	0.21281
2.5	0.21469
2.51	0.21651
2.52	0.21826
2.53	0.21994
2.54	0.22156
2.55	0.22311
2.56	0.22459
2.57	0.22601
2.58	0.22736
2.59	0.22865
2.6	0.22988
2.61	0.23104
2.62	0.23215
2.63	0.23318
2.64	0.23416
2.65	0.23508
2.66	0.23594
2.67	0.23674
2.68	0.23749
2.69	0.23817
2.7	0.2388
2.71	0.23937
2.72	0.23989
2.73	0.24035
2.74	0.24076
2.75	0.24112
2.76	0.24142
2.77	0.24167
2.78	0.24188
2.79	0.24203
2.8	0.24213
2.81	0.24218
2.82	0.24219
2.83	0.24215
2.84	0.24206
2.85	0.24193
2.86	0.24175
2.87	0.24152
2.88	0.24126
2.89	0.24095
2.9	0.2406
2.91	0.24021
2.92	0.23978
2.93	0.2393
2.94	0.23879
2.95	0.23824
2.96	0.23766
2.97	0.23703
2.98	0.23637
2.99	0.23568
3	0.23495
3.01	0.23418
3.02	0.23338
3.03	0.23255
3.04	0.23169
3.05	0.2308
3.06	0.22987
3.07	0.22892
3.08	0.22794
3.09	0.22693
3.1	0.22589
3.11	0.22482
3.12	0.22373
3.13	0.22261
3.14	0.22146
3.15	0.22029
3.16	0.2191
3.17	0.21789
3.18	0.21665
3.19	0.21539
3.2	0.2141
3.21	0.2128
3.22	0.21148
3.23	0.21014
3.24	0.20877
3.25	0.20739
3.26	0.206
3.27	0.20458
3.28	0.20315
3.29	0.2017
3.3	0.20024
3.31	0.19876
3.32	0.19727
3.33	0.19576
3.34	0.19424
3.35	0.19271
3.36	0.19116
3.37	0.18961
3.38	0.18804
3.39	0.18646
3.4	0.18487
3.41	0.18327
3.42	0.18167
3.43	0.18005
3.44	0.17842
3.45	0.17679
3.46	0.17515
3.47	0.17351
3.48	0.17186
3.49	0.1702
3.5	0.16853
3.51	0.16686
3.52	0.16519
3.53	0.16351
3.54	0.16183
3.55	0.16015
3.56	0.15846
3.57	0.15677
3.58	0.15508
3.59	0.15339
3.6	0.15169
3.61	0.15
3.62	0.1483
3.63	0.1466
3.64	0.14491
3.65	0.14321
3.66	0.14151
3.67	0.13982
3.68	0.13813
3.69	0.13644
3.7	0.13475
3.71	0.13306
3.72	0.13138
3.73	0.1297
3.74	0.12802
3.75	0.12635
3.76	0.12468
3.77	0.12301
3.78	0.12135
3.79	0.11969
3.8	0.11804
3.81	0.1164
3.82	0.11476
3.83	0.11312
3.84	0.11149
3.85	0.10987
3.86	0.10825
3.87	0.10664
3.88	0.10504
3.89	0.10345
3.9	0.10186
3.91	0.10028
3.92	0.098703
3.93	0.097137
3.94	0.09558
3.95	0.09403
3.96	0.092489
3.97	0.090957
3.98	0.089433
3.99	0.087918
4	0.086412
4.01	0.084915
4.02	0.083428
4.03	0.08195
4.04	0.080481
4.05	0.079022
4.06	0.077573
4.07	0.076134
4.08	0.074705
4.09	0.073286
4.1	0.071877
4.11	0.070478
4.12	0.06909
4.13	0.067713
4.14	0.066346
4.15	0.06499
4.16	0.063645
4.17	0.06231
4.18	0.060987
4.19	0.059674
4.2	0.058373
4.21	0.057082
4.22	0.055803
4.23	0.054535
4.24	0.053279
4.25	0.052033
4.26	0.050799
4.27	0.049577
4.28	0.048366
4.29	0.047166
4.3	0.045978
4.31	0.044802
4.32	0.043637
4.33	0.042484
4.34	0.041342
4.35	0.040212
4.36	0.039094
4.37	0.037987
4.38	0.036892
4.39	0.035808
4.4	0.034736
4.41	0.033676
4.42	0.032628
4.43	0.031591
4.44	0.030566
4.45	0.029552
4.46	0.02855
4.47	0.02756
4.48	0.026581
4.49	0.025614
4.5	0.024658
4.51	0.023714
4.52	0.022781
4.53	0.02186
4.54	0.02095
4.55	0.020051
4.56	0.019164
4.57	0.018288
4.58	0.017424
4.59	0.01657
4.6	0.015728
4.61	0.014897
4.62	0.014077
4.63	0.013268
4.64	0.012471
4.65	0.011684
4.66	0.010908
4.67	0.010143
4.68	0.0093886
4.69	0.0086451
4.7	0.0079122
4.71	0.00719
4.72	0.0064784
4.73	0.0057774
4.74	0.0050867
4.75	0.0044065
4.76	0.0037366
4.77	0.003077
4.78	0.0024275
4.79	0.0017882
4.8	0.001159
4.81	0.00053979
4.82	6.9495e-05
4.83	0.0006689
4.84	0.0012585
4.85	0.0018384
4.86	0.0024087
4.87	0.0029693
4.88	0.0035205
4.89	0.0040621
4.9	0.0045945
4.91	0.0051175
4.92	0.0056314
4.93	0.0061361
4.94	0.0066317
4.95	0.0071184
4.96	0.0075961
4.97	0.008065
4.98	0.0085251
4.99	0.0089766
5	0.0094195
5.01	0.0098538
5.02	0.01028
5.03	0.010697
5.04	0.011106
5.05	0.011507
5.06	0.0119
5.07	0.012285
5.08	0.012662
5.09	0.013031
5.1	0.013392
5.11	0.013746
5.12	0.014091
5.13	0.01443
5.14	0.01476
5.15	0.015084
5.16	0.015399
5.17	0.015708
5.18	0.01601
5.19	0.016304
5.2	0.016591
5.21	0.016872
5.22	0.017145
5.23	0.017412
5.24	0.017672
5.25	0.017926
5.26	0.018173
5.27	0.018413
5.28	0.018647
5.29	0.018875
5.3	0.019096
5.31	0.019311
5.32	0.019521
5.33	0.019724
5.34	0.019921
5.35	0.020112
5.36	0.020298
5.37	0.020478
5.38	0.020652
5.39	0.020821
5.4	0.020984
5.41	0.021142
5.42	0.021294
5.43	0.021441
5.44	0.021583
5.45	0.02172
5.46	0.021852
5.47	0.021978
5.48	0.0221
5.49	0.022217
5.5	0.022329
5.51	0.022437
5.52	0.02254
5.53	0.022638
5.54	0.022732
5.55	0.022821
5.56	0.022906
5.57	0.022987
5.58	0.023063
5.59	0.023136
5.6	0.023204
5.61	0.023268
5.62	0.023328
5.63	0.023384
5.64	0.023436
5.65	0.023485
5.66	0.02353
5.67	0.023571
5.68	0.023608
5.69	0.023642
5.7	0.023673
5.71	0.0237
5.72	0.023723
5.73	0.023744
5.74	0.023761
5.75	0.023775
5.76	0.023785
5.77	0.023793
5.78	0.023798
5.79	0.023799
5.8	0.023798
5.81	0.023794
5.82	0.023787
5.83	0.023777
5.84	0.023764
5.85	0.023749
5.86	0.023731
5.87	0.023711
5.88	0.023688
5.89	0.023663
5.9	0.023635
5.91	0.023605
5.92	0.023572
5.93	0.023537
5.94	0.023501
5.95	0.023461
5.96	0.02342
5.97	0.023377
5.98	0.023331
5.99	0.023284
6	0.023234
6.01	0.023183
6.02	0.02313
6.03	0.023075
6.04	0.023018
6.05	0.022959
6.06	0.022899
6.07	0.022837
6.08	0.022773
6.09	0.022708
6.1	0.022641
6.11	0.022573
6.12	0.022503
6.13	0.022432
6.14	0.02236
6.15	0.022286
6.16	0.02221
6.17	0.022134
6.18	0.022056
6.19	0.021976
6.2	0.021896
6.21	0.021815
6.22	0.021732
6.23	0.021648
6.24	0.021563
6.25	0.021477
6.26	0.02139
6.27	0.021303
6.28	0.021214
6.29	0.021124
6.3	0.021033
6.31	0.020942
6.32	0.02085
6.33	0.020756
6.34	0.020662
6.35	0.020568
6.36	0.020472
6.37	0.020376
6.38	0.020279
6.39	0.020182
6.4	0.020084
6.41	0.019985
6.42	0.019886
6.43	0.019786
6.44	0.019686
6.45	0.019585
6.46	0.019483
6.47	0.019381
6.48	0.019279
6.49	0.019177
6.5	0.019073
6.51	0.01897
6.52	0.018866
6.53	0.018762
6.54	0.018657
6.55	0.018553
6.56	0.018447
6.57	0.018342
6.58	0.018237
6.59	0.018131
6.6	0.018025
6.61	0.017918
6.62	0.017812
6.63	0.017705
6.64	0.017599
6.65	0.017492
6.66	0.017385
6.67	0.017278
6.68	0.017171
6.69	0.017064
6.7	0.016956
6.71	0.016849
6.72	0.016742
6.73	0.016634
6.74	0.016527
6.75	0.01642
6.76	0.016312
6.77	0.016205
6.78	0.016098
6.79	0.015991
6.8	0.015884
6.81	0.015777
6.82	0.01567
6.83	0.015563
6.84	0.015457
6.85	0.01535
6.86	0.015244
6.87	0.015138
6.88	0.015032
6.89	0.014926
6.9	0.01482
6.91	0.014715
6.92	0.01461
6.93	0.014505
6.94	0.0144
6.95	0.014295
6.96	0.014191
6.97	0.014087
6.98	0.013983
6.99	0.01388
7	0.013776
7.01	0.013673
7.02	0.013571
7.03	0.013468
7.04	0.013366
7.05	0.013264
7.06	0.013163
7.07	0.013061
7.08	0.012961
7.09	0.01286
7.1	0.01276
7.11	0.01266
7.12	0.01256
7.13	0.012461
7.14	0.012363
7.15	0.012264
7.16	0.012166
7.17	0.012068
7.18	0.011971
7.19	0.011874
7.2	0.011778
7.21	0.011681
7.22	0.011586
7.23	0.01149
7.24	0.011395
7.25	0.011301
7.26	0.011207
7.27	0.011113
7.28	0.01102
7.29	0.010927
7.3	0.010834
7.31	0.010742
7.32	0.010651
7.33	0.010559
7.34	0.010469
7.35	0.010378
7.36	0.010289
7.37	0.010199
7.38	0.01011
7.39	0.010022
7.4	0.0099337
7.41	0.0098461
7.42	0.009759
7.43	0.0096723
7.44	0.0095861
7.45	0.0095003
7.46	0.009415
7.47	0.0093302
7.48	0.0092458
7.49	0.0091619
7.5	0.0090785
7.51	0.0089956
7.52	0.0089131
7.53	0.0088311
7.54	0.0087495
7.55	0.0086685
7.56	0.0085879
7.57	0.0085077
7.58	0.0084281
7.59	0.008349
7.6	0.0082703
7.61	0.0081921
7.62	0.0081144
7.63	0.0080371
7.64	0.0079604
7.65	0.0078841
7.66	0.0078083
7.67	0.007733
7.68	0.0076581
7.69	0.0075838
7.7	0.0075099
7.71	0.0074365
7.72	0.0073636
7.73	0.0072912
7.74	0.0072193
7.75	0.0071478
7.76	0.0070769
7.77	0.0070064
7.78	0.0069364
7.79	0.0068668
7.8	0.0067978
7.81	0.0067292
7.82	0.0066611
7.83	0.0065935
7.84	0.0065264
7.85	0.0064598
7.86	0.0063936
7.87	0.0063279
7.88	0.0062627
7.89	0.0061979
7.9	0.0061337
7.91	0.0060699
7.92	0.0060066
7.93	0.0059438
7.94	0.0058814
7.95	0.0058195
7.96	0.0057581
7.97	0.0056971
7.98	0.0056366
7.99	0.0055766
8	0.0055171
8.01	0.005458
8.02	0.0053994
8.03	0.0053412
8.04	0.0052835
8.05	0.0052263
8.06	0.0051696
8.07	0.0051133
8.08	0.0050574
8.09	0.005002
8.1	0.0049471
8.11	0.0048926
8.12	0.0048386
8.13	0.004785
8.14	0.0047319
8.15	0.0046792
8.16	0.004627
8.17	0.0045752
8.18	0.0045239
8.19	0.004473
8.2	0.0044225
8.21	0.0043725
8.22	0.0043229
8.23	0.0042738
8.24	0.0042251
8.25	0.0041768
8.26	0.004129
8.27	0.0040816
8.28	0.0040346
8.29	0.0039881
8.3	0.003942
8.31	0.0038963
8.32	0.003851
8.33	0.0038062
8.34	0.0037617
8.35	0.0037177
8.36	0.0036741
8.37	0.003631
8.38	0.0035882
8.39	0.0035458
8.4	0.0035039
8.41	0.0034623
8.42	0.0034212
8.43	0.0033804
8.44	0.0033401
8.45	0.0033001
8.46	0.0032606
8.47	0.0032214
8.48	0.0031826
8.49	0.0031443
8.5	0.0031063
8.51	0.0030687
8.52	0.0030314
8.53	0.0029946
8.54	0.0029581
8.55	0.002922
8.56	0.0028863
8.57	0.0028509
8.58	0.002816
8.59	0.0027813
8.6	0.0027471
8.61	0.0027132
8.62	0.0026796
8.63	0.0026465
8.64	0.0026136
8.65	0.0025812
8.66	0.002549
8.67	0.0025172
8.68	0.0024858
8.69	0.0024547
8.7	0.0024239
8.71	0.0023935
8.72	0.0023634
8.73	0.0023336
8.74	0.0023042
8.75	0.002275
8.76	0.0022462
8.77	0.0022177
8.78	0.0021896
8.79	0.0021617
8.8	0.0021341
8.81	0.0021068
8.82	0.0020799
8.83	0.0020532
8.84	0.0020268
8.85	0.0020008
8.86	0.001975
8.87	0.0019494
8.88	0.0019242
8.89	0.0018992
8.9	0.0018746
8.91	0.0018501
8.92	0.001826
8.93	0.0018021
8.94	0.0017784
8.95	0.0017551
8.96	0.0017319
8.97	0.001709
8.98	0.0016864
8.99	0.001664
9	0.0016418
9.01	0.0016198
9.02	0.0015981
9.03	0.0015766
9.04	0.0015553
9.05	0.0015342
9.06	0.0015134
9.07	0.0014927
9.08	0.0014722
9.09	0.0014519
9.1	0.0014318
9.11	0.0014119
9.12	0.0013922
9.13	0.0013726
9.14	0.0013533
9.15	0.001334
9.16	0.001315
9.17	0.0012961
9.18	0.0012773
9.19	0.0012587
9.2	0.0012402
9.21	0.0012218
9.22	0.0012036
9.23	0.0011855
9.24	0.0011675
9.25	0.0011496
9.26	0.0011319
9.27	0.0011142
9.28	0.0010966
9.29	0.0010791
9.3	0.0010617
9.31	0.0010443
9.32	0.0010271
9.33	0.0010099
9.34	0.00099269
9.35	0.00097558
9.36	0.00095851
9.37	0.00094147
9.38	0.00092447
9.39	0.00090748
9.4	0.00089051
9.41	0.00087355
9.42	0.00085659
9.43	0.00083962
9.44	0.00082264
9.45	0.00080564
9.46	0.00078861
9.47	0.00077155
9.48	0.00075444
9.49	0.00073729
9.5	0.00072007
9.51	0.00070279
9.52	0.00068544
9.53	0.000668
9.54	0.00065048
9.55	0.00063286
9.56	0.00061513
9.57	0.00059729
9.58	0.00057933
9.59	0.00056124
9.6	0.00054301
9.61	0.00052463
9.62	0.0005061
9.63	0.00048741
9.64	0.00046854
9.65	0.00044949
9.66	0.00043025
9.67	0.00041081
9.68	0.00039116
9.69	0.0003713
9.7	0.00035121
9.71	0.00033088
9.72	0.00031031
9.73	0.00028949
9.74	0.0002684
9.75	0.00024704
9.76	0.0002254
9.77	0.00020347
9.78	0.00018124
9.79	0.0001587
9.8	0.00013584
9.81	0.00011265
9.82	8.912e-05
9.83	6.5243e-05
9.84	4.1008e-05
9.85	1.6406e-05
9.86	8.5733e-06
9.87	3.394e-05
9.88	5.9703e-05
9.89	8.5872e-05
9.9	0.00011246
9.91	0.00013947
9.92	0.00016692
9.93	0.00019481
9.94	0.00022316
9.95	0.00025197
9.96	0.00028125
9.97	0.00031102
9.98	0.00034128
9.99	0.00037205
10	0.00040333


==> immagini/simulazione5/componente_mod2.txt <==
0	1
0.01	1.001
0.02	1.0017
0.03	0.9635
0.04	0.92578
0.05	0.91799
0.06	0.91044
0.07	0.88799
0.08	0.86587
0.09	0.84638
0.1	0.8268
0.11	0.82262
0.12	0.81878
0.13	0.81367
0.14	0.80852
0.15	0.79628
0.16	0.78416
0.17	0.77166
0.18	0.75915
0.19	0.74702
0.2	0.73489
0.21	0.72447
0.22	0.71404
0.23	0.70733
0.24	0.7006
0.25	0.69417
0.26	0.68773
0.27	0.68181
0.28	0.67588
0.29	0.67067
0.3	0.66545
0.31	0.66054
0.32	0.65563
0.33	0.65095
0.34	0.64628
0.35	0.64185
0.36	0.63744
0.37	0.63331
0.38	0.62919
0.39	0.6254
0.4	0.62162
0.41	0.6182
0.42	0.6148
0.43	0.61176
0.44	0.60874
0.45	0.60606
0.46	0.6034
0.47	0.60103
0.48	0.59868
0.49	0.59651
0.5	0.59435
0.51	0.59221
0.52	0.59009
0.53	0.58787
0.54	0.58566
0.55	0.58329
0.56	0.58094
0.57	0.57844
0.58	0.57596
0.59	0.57338
0.6	0.57082
0.61	0.56823
0.62	0.56565
0.63	0.5631
0.64	0.56057
0.65	0.55809
0.66	0.55564
0.67	0.55325
0.68	0.55088
0.69	0.54858
0.7	0.54631
0.71	0.54409
0.72	0.5419
0.73	0.53976
0.74	0.53764
0.75	0.53557
0.76	0.53352
0.77	0.5315
0.78	0.52951
0.79	0.52756
0.8	0.52562
0.81	0.52372
0.82	0.52184
0.83	0.52
0.84	0.51818
0.85	0.5164
0.86	0.51464
0.87	0.51292
0.88	0.51121
0.89	0.50955
0.9	0.5079
0.91	0.50629
0.92	0.50469
0.93	0.50314
0.94	0.5016
0.95	0.50009
0.96	0.49859
0.97	0.49713
0.98	0.49568
0.99	0.49425
1	0.49284
1.01	0.49144
1.02	0.49005
1.03	0.48868
1.04	0.48732
1.05	0.48596
1.06	0.48461
1.07	0.48327
1.08	0.48193
1.09	0.48059
1.1	0.47925
1.11	0.4779
1.12	0.47655
1.13	0.47519
1.14	0.47383
1.15	0.47244
1.16	0.47105
1.17	0.46962
1.18	0.4682
1.19	0.46671
1.2	0.46524
1.21	0.46369
1.22	0.46214
1.23	0.4605
1.24	0.45887
1.25	0.45713
1.26	0.4554
1.27	0.45353
1.28	0.45168
1.29	0.44969
1.3	0.44771
1.31	0.44558
1.32	0.44348
1.33	0.44124
1.34	0.43903
1.35	0.43671
1.36	0.43442
1.37	0.43207
1.38	0.42976
1.39	0.42743
1.4	0.42514
1.41	0.42289
1.42	0.42067
1.43	0.41851
1.44	0.41638
1.45	0.41433
1.46	0.4123
1.47	0.41033
1.48	0.40839
1.49	0.40648
1.5	0.40459
1.51	0.40271
1.52	0.40086
1.53	0.39899
1.54	0.39714
1.55	0.39527
1.56	0.39341
1.57	0.39153
1.58	0.38965
1.59	0.38774
1.6	0.38584
1.61	0.38391
1.62	0.38198
1.63	0.38001
1.64	0.37806
1.65	0.37606
1.66	0.37407
1.67	0.37205
1.68	0.37004
1.69	0.36799
1.7	0.36595
1.71	0.36388
1.72	0.36182
1.73	0.35974
1.74	0.35766
1.75	0.35556
1.76	0.35347
1.77	0.35137
1.78	0.34927
1.79	0.34716
1.8	0.34505
1.81	0.34294
1.82	0.34083
1.83	0.33872
1.84	0.33661
1.85	0.33451
1.86	0.3324
1.87	0.3303
1.88	0.3282
1.89	0.32611
1.9	0.32401
1.91	0.32193
1.92	0.31984
1.93	0.31776
1.94	0.31568
1.95	0.31361
1.96	0.31154
1.97	0.30947
1.98	0.30741
1.99	0.30535
2	0.30329
2.01	0.30123
2.02	0.29917
2.03	0.29712
2.04	0.29507
2.05	0.29302
2.06	0.29096
2.07	0.28891
2.08	0.28685
2.09	0.2848
2.1	0.28273
2.11	0.28067
2.12	0.27861
2.13	0.27654
2.14	0.27446
2.15	0.27238
2.16	0.27029
2.17	0.2682
2.18	0.2661
2.19	0.264
2.2	0.26189
2.21	0.25977
2.22	0.25764
2.23	0.25551
2.24	0.25336
2.25	0.25121
2.26	0.24905
2.27	0.24689
2.28	0.24471
2.29	0.24253
2.3	0.24033
2.31	0.23813
2.32	0.23592
2.33	0.23371
2.34	0.23149
2.35	0.22926
2.36	0.22702
2.37	0.22479
2.38	0.22254
2.39	0.22029
2.4	0.21804
2.41	0.21579
2.42	0.21353
2.43	0.21127
2.44	0.20901
2.45	0.20676
2.46	0.2045
2.47	0.20225
2.48	0.19999
2.49	0.19775
2.5	0.1955
2.51	0.19326
2.52	0.19103
2.53	0.1888
2.54	0.18658
2.55	0.18437
2.56	0.18216
2.57	0.17997
2.58	0.17777
2.59	0.1756
2.6	0.17342
2.61	0.17126
2.62	0.1691
2.63	0.16697
2.64	0.16482
2.65	0.1627
2.66	0.16058
2.67	0.15848
2.68	0.15637
2.69	0.15429
2.7	0.1522
2.71	0.15014
2.72	0.14807
2.73	0.14602
2.74	0.14397
2.75	0.14194
2.76	0.1399
2.77	0.13789
2.78	0.13587
2.79	0.13387
2.8	0.13187
2.81	0.12988
2.82	0.12789
2.83	0.12593
2.84	0.12395
2.85	0.122
2.86	0.12004
2.87	0.1181
2.88	0.11616
2.89	0.11424
2.9	0.11231
2.91	0.1104
2.92	0.10849
2.93	0.10659
2.94	0.1047
2.95	0.10282
2.96	0.10094
2.97	0.099068
2.98	0.097202
2.99	0.095349
3	0.093499
3.01	0.091661
3.02	0.089826
3.03	0.088003
3.04	0.086184
3.05	0.084377
3.06	0.082575
3.07	0.080784
3.08	0.078998
3.09	0.077223
3.1	0.075454
3.11	0.073696
3.12	0.071945
3.13	0.070205
3.14	0.068471
3.15	0.066749
3.16	0.065033
3.17	0.063329
3.18	0.061633
3.19	0.059948
3.2	0.058271
3.21	0.056606
3.22	0.054948
3.23	0.053303
3.24	0.051666
3.25	0.050041
3.26	0.048425
3.27	0.046821
3.28	0.045227
3.29	0.043645
3.3	0.042072
3.31	0.040512
3.32	0.038962
3.33	0.037424
3.34	0.035897
3.35	0.034382
3.36	0.032878
3.37	0.031387
3.38	0.029907
3.39	0.028439
3.4	0.026983
3.41	0.02554
3.42	0.024109
3.43	0.022691
3.44	0.021285
3.45	0.019891
3.46	0.01851
3.47	0.017143
3.48	0.015788
3.49	0.014445
3.5	0.013116
3.51	0.0118
3.52	0.010498
3.53	0.009208
3.54	0.0079318
3.55	0.0066688
3.56	0.0054193
3.57	0.0041832
3.58	0.0029606
3.59	0.0017515
3.6	0.00055617
3.61	0.00062571
3.62	0.0017938
3.63	0.0029483
3.64	0.0040889
3.65	0.005216
3.66	0.0063291
3.67	0.0074286
3.68	0.0085141
3.69	0.009586
3.7	0.010644
3.71	0.011688
3.72	0.012718
3.73	0.013735
3.74	0.014737
3.75	0.015726
3.76	0.016701
3.77	0.017662
3.78	0.01861
3.79	0.019543
3.8	0.020463
3.81	0.021369
3.82	0.022262
3.83	0.02314
3.84	0.024005
3.85	0.024857
3.86	0.025695
3.87	0.026519
3.88	0.02733
3.89	0.028128
3.9	0.028911
3.91	0.029682
3.92	0.03044
3.93	0.031184
3.94	0.031915
3.95	0.032632
3.96	0.033337
3.97	0.034029
3.98	0.034707
3.99	0.035373
4	0.036026
4.01	0.036667
4.02	0.037294
4.03	0.037909
4.04	0.038512
4.05	0.039102
4.06	0.039679
4.07	0.040244
4.08	0.040797
4.09	0.041338
4.1	0.041867
4.11	0.042384
4.12	0.042889
4.13	0.043382
4.14	0.043863
4.15	0.044333
4.16	0.044792
4.17	0.045238
4.18	0.045674
4.19	0.046098
4.2	0.046511
4.21	0.046913
4.22	0.047304
4.23	0.047684
4.24	0.048053
4.25	0.048412
4.26	0.048759
4.27	0.049097
4.28	0.049424
4.29	0.049741
4.3	0.050047
4.31	0.050344
4.32	0.05063
4.33	0.050907
4.34	0.051174
4.35	0.051431
4.36	0.051678
4.37	0.051916
4.38	0.052145
4.39	0.052364
4.4	0.052575
4.41	0.052776
4.42	0.052968
4.43	0.053151
4.44	0.053326
4.45	0.053492
4.46	0.053649
4.47	0.053798
4.48	0.053939
4.49	0.054071
4.5	0.054195
4.51	0.054312
4.52	0.05442
4.53	0.05452
4.54	0.054613
4.55	0.054698
4.56	0.054776
4.57	0.054846
4.58	0.054909
4.59	0.054965
4.6	0.055014
4.61	0.055055
4.62	0.05509
4.63	0.055118
4.64	0.05514
4.65	0.055154
4.66	0.055162
4.67	0.055164
4.68	0.05516
4.69	0.055149
4.7	0.055132
4.71	0.05511
4.72	0.055081
4.73	0.055046
4.74	0.055006
4.75	0.05496
4.76	0.054909
4.77	0.054852
4.78	0.05479
4.79	0.054723
4.8	0.05465
4.81	0.054573
4.82	0.05449
4.83	0.054403
4.84	0.05431
4.85	0.054213
4.86	0.054112
4.87	0.054006
4.88	0.053895
4.89	0.05378
4.9	0.053661
4.91	0.053538
4.92	0.053411
4.93	0.053279
4.94	0.053144
4.95	0.053005
4.96	0.052862
4.97	0.052715
4.98	0.052565
4.99	0.052411
5	0.052254
5.01	0.052093
5.02	0.051929
5.03	0.051762
5.04	0.051591
5.05	0.051418
5.06	0.051242
5.07	0.051062
5.08	0.05088
5.09	0.050695
5.1	0.050508
5.11	0.050317
5.12	0.050124
5.13	0.049929
5.14	0.049731
5.15	0.049531
5.16	0.049328
5.17	0.049124
5.18	0.048917
5.19	0.048707
5.2	0.048496
5.21	0.048283
5.22	0.048068
5.23	0.047851
5.24	0.047633
5.25	0.047412
5.26	0.04719
5.27	0.046966
5.28	0.046741
5.29	0.046514
5.3	0.046286
5.31	0.046056
5.32	0.045825
5.33	0.045592
5.34	0.045359
5.35	0.045124
5.36	0.044888
5.37	0.044651
5.38	0.044412
5.39	0.044173
5.4	0.043933
5.41	0.043692
5.42	0.04345
5.43	0.043208
5.44	0.042964
5.45	0.04272
5.46	0.042475
5.47	0.04223
5.48	0.041983
5.49	0.041737
5.5	0.04149
5.51	0.041242
5.52	0.040994
5.53	0.040745
5.54	0.040497
5.55	0.040247
5.56	0.039998
5.57	0.039748
5.58	0.039499
5.59	0.039248
5.6	0.038998
5.61	0.038748
5.62	0.038498
5.63	0.038247
5.64	0.037997
5.65	0.037747
5.66	0.037496
5.67	0.037246
5.68	0.036996
5.69	0.036746
5.7	0.036496
5.71	0.036247
5.72	0.035997
5.73	0.035748
5.74	0.0355
5.75	0.035251
5.76	0.035003
5.77	0.034755
5.78	0.034508
5.79	0.034261
5.8	0.034014
5.81	0.033768
5.82	0.033523
5.83	0.033278
5.84	0.033033
5.85	0.032789
5.86	0.032546
5.87	0.032303
5.88	0.03206
5.89	0.031819
5.9	0.031578
5.91	0.031337
5.92	0.031098
5.93	0.030859
5.94	0.030621
5.95	0.030383
5.96	0.030146
5.97	0.02991
5.98	0.029675
5.99	0.029441
6	0.029207
6.01	0.028974
6.02	0.028742
6.03	0.028511
6.04	0.028281
6.05	0.028052
6.06	0.027823
6.07	0.027595
6.08	0.027369
6.09	0.027143
6.1	0.026918
6.11	0.026694
6.12	0.026471
6.13	0.026249
6.14	0.026028
6.15	0.025808
6.16	0.025589
6.17	0.025371
6.18	0.025154
6.19	0.024938
6.2	0.024723
6.21	0.024509
6.22	0.024296
6.23	0.024084
6.24	0.023873
6.25	0.023663
6.26	0.023455
6.27	0.023247
6.28	0.02304
6.29	0.022835
6.3	0.02263
6.31	0.022427
6.32	0.022225
6.33	0.022024
6.34	0.021824
6.35	0.021625
6.36	0.021427
6.37	0.02123
6.38	0.021034
6.39	0.02084
6.4	0.020646
6.41	0.020454
6.42	0.020263
6.43	0.020073
6.44	0.019884
6.45	0.019696
6.46	0.01951
6.47	0.019324
6.48	0.01914
6.49	0.018957
6.5	0.018774
6.51	0.018593
6.52	0.018414
6.53	0.018235
6.54	0.018057
6.55	0.017881
6.56	0.017706
6.57	0.017531
6.58	0.017358
6.59	0.017186
6.6	0.017016
6.61	0.016846
6.62	0.016678
6.63	0.01651
6.64	0.016344
6.65	0.016179
6.66	0.016015
6.67	0.015852
6.68	0.01569
6.69	0.01553
6.7	0.01537
6.71	0.015212
6.72	0.015054
6.73	0.014898
6.74	0.014743
6.75	0.014589
6.76	0.014436
6.77	0.014285
6.78	0.014134
6.79	0.013984
6.8	0.013836
6.81	0.013689
6.82	0.013542
6.83	0.013397
6.84	0.013253
6.85	0.01311
6.86	0.012968
6.87	0.012827
6.88	0.012687
6.89	0.012548
6.9	0.012411
6.91	0.012274
6.92	0.012138
6.93	0.012004
6.94	0.01187
6.95	0.011738
6.96	0.011606
6.97	0.011476
6.98	0.011346
6.99	0.011218
7	0.011091
7.01	0.010964
7.02	0.010839
7.03	0.010714
7.04	0.010591
7.05	0.010469
7.06	0.010347
7.07	0.010227
7.08	0.010107
7.09	0.009989
7.1	0.0098715
7.11	0.009755
7.12	0.0096394
7.13	0.0095248
7.14	0.0094112
7.15	0.0092985
7.16	0.0091867
7.17	0.0090759
7.18	0.008966
7.19	0.008857
7.2	0.0087489
7.21	0.0086418
7.22	0.0085355
7.23	0.0084302
7.24	0.0083258
7.25	0.0082223
7.26	0.0081196
7.27	0.0080179
7.28	0.007917
7.29	0.007817
7.3	0.0077178
7.31	0.0076196
7.32	0.0075222
7.33	0.0074256
7.34	0.0073299
7.35	0.007235
7.36	0.007141
7.37	0.0070478
7.38	0.0069554
7.39	0.0068639
7.4	0.0067732
7.41	0.0066832
7.42	0.0065941
7.43	0.0065058
7.44	0.0064183
7.45	0.0063316
7.46	0.0062457
7.47	0.0061605
7.48	0.0060761
7.49	0.0059925
7.5	0.0059097
7.51	0.0058276
7.52	0.0057462
7.53	0.0056657
7.54	0.0055858
7.55	0.0055067
7.56	0.0054283
7.57	0.0053507
7.58	0.0052738
7.59	0.0051976
7.6	0.0051221
7.61	0.0050473
7.62	0.0049733
7.63	0.0048999
7.64	0.0048272
7.65	0.0047552
7.66	0.0046839
7.67	0.0046133
7.68	0.0045433
7.69	0.004474
7.7	0.0044054
7.71	0.0043374
7.72	0.0042701
7.73	0.0042034
7.74	0.0041374
7.75	0.004072
7.76	0.0040072
7.77	0.0039431
7.78	0.0038796
7.79	0.0038167
7.8	0.0037544
7.81	0.0036927
7.82	0.0036317
7.83	0.0035712
7.84	0.0035113
7.85	0.003452
7.86	0.0033933
7.87	0.0033352
7.88	0.0032777
7.89	0.0032207
7.9	0.0031643
7.91	0.0031085
7.92	0.0030532
7.93	0.0029985
7.94	0.0029443
7.95	0.0028906
7.96	0.0028375
7.97	0.002785
7.98	0.0027329
7.99	0.0026814
8	0.0026304
8.01	0.00258
8.02	0.00253
8.03	0.0024806
8.04	0.0024316
8.05	0.0023832
8.06	0.0023352
8.07	0.0022878
8.08	0.0022408
8.09	0.0021943
8.1	0.0021483
8.11	0.0021028
8.12	0.0020578
8.13	0.0020132
8.14	0.001969
8.15	0.0019254
8.16	0.0018822
8.17	0.0018394
8.18	0.0017971
8.19	0.0017552
8.2	0.0017138
8.21	0.0016728
8.22	0.0016323
8.23	0.0015921
8.24	0.0015524
8.25	0.0015131
8.26	0.0014743
8.27	0.0014358
8.28	0.0013978
8.29	0.0013602
8.3	0.0013229
8.31	0.0012861
8.32	0.0012497
8.33	0.0012136
8.34	0.001178
8.35	0.0011427
8.36	0.0011078
8.37	0.0010733
8.38	0.0010392
8.39	0.0010054
8.4	0.00097207
8.41	0.00093905
8.42	0.0009064
8.43	0.00087411
8.44	0.00084218
8.45	0.0008106
8.46	0.00077937
8.47	0.00074849
8.48	0.00071796
8.49	0.00068777
8.5	0.00065792
8.51	0.0006284
8.52	0.00059923
8.53	0.00057038
8.54	0.00054186
8.55	0.00051367
8.56	0.0004858
8.57	0.00045825
8.58	0.00043102
8.59	0.00040411
8.6	0.00037751
8.61	0.00035122
8.62	0.00032524
8.63	0.00029957
8.64	0.0002742
8.65	0.00024913
8.66	0.00022436
8.67	0.00019989
8.68	0.00017571
8.69	0.00015183
8.7	0.00012823
8.71	0.00010493
8.72	8.1907e-05
8.73	5.9172e-05
8.74	3.672e-05
8.75	1.4549e-05
8.76	7.3438e-06
8.77	2.8959e-05
8.78	5.03e-05
8.79	7.1367e-05
8.8	9.2162e-05
8.81	0.00011269
8.82	0.00013294
8.83	0.00015293
8.84	0.00017266
8.85	0.00019212
8.86	0.00021132
8.87	0.00023025
8.88	0.00024893
8.89	0.00026735
8.9	0.00028552
8.91	0.00030342
8.92	0.00032107
8.93	0.00033847
8.94	0.00035562
8.95	0.00037252
8.96	0.00038916
8.97	0.00040556
8.98	0.00042171
8.99	0.00043761
9	0.00045327
9.01	0.00046868
9.02	0.00048384
9.03	0.00049876
9.04	0.00051344
9.05	0.00052787
9.06	0.00054207
9.07	0.00055602
9.08	0.00056973
9.09	0.0005832
9.1	0.00059643
9.11	0.00060942
9.12	0.00062217
9.13	0.00063468
9.14	0.00064695
9.15	0.00065899
9.16	0.00067078
9.17	0.00068234
9.18	0.00069366
9.19	0.00070474
9.2	0.00071558
9.21	0.00072618
9.22	0.00073654
9.23	0.00074667
9.24	0.00075655
9.25	0.0007662
9.26	0.00077561
9.27	0.00078477
9.28	0.0007937
9.29	0.00080238
9.3	0.00081083
9.31	0.00081903
9.32	0.00082698
9.33	0.0008347
9.34	0.00084217
9.35	0.00084939
9.36	0.00085637
9.37	0.0008631
9.38	0.00086959
9.39	0.00087582
9.4	0.00088181
9.41	0.00088754
9.42	0.00089302
9.43	0.00089825
9.44	0.00090322
9.45	0.00090793
9.46	0.00091239
9.47	0.00091659
9.48	0.00092052
9.49	0.0009242
9.5	0.00092761
9.51	0.00093075
9.52	0.00093362
9.53	0.00093623
9.54	0.00093856
9.55	0.00094062
9.56	0.0009424
9.57	0.0009439
9.58	0.00094512
9.59	0.00094606
9.6	0.00094671
9.61	0.00094708
9.62	0.00094715
9.63	0.00094693
9.64	0.00094642
9.65	0.0009456
9.66	0.00094448
9.67	0.00094306
9.68	0.00094133
9.69	0.00093929
9.7	0.00093694
9.71	0.00093427
9.72	0.00093127
9.73	0.00092796
9.74	0.00092431
9.75	0.00092033
9.76	0.00091602
9.77	0.00091137
9.78	0.00090638
9.79	0.00090104
9.8	0.00089535
9.81	0.00088931
9.82	0.00088291
9.83	0.00087614
9.84	0.00086901
9.85	0.00086151
9.86	0.00085363
9.87	0.00084537
9.88	0.00083672
9.89	0.00082769
9.9	0.00081826
9.91	0.00080843
9.92	0.00079819
9.93	0.00078755
9.94	0.00077649
9.95	0.00076501
9.96	0.00075311
9.97	0.00074078
9.98	0.00072801
9.99	0.00071479
10	0.00070114


==> immagini/simulazione5/componente_mod3.txt <==
0	1
0.01	0.98393
0.02	0.96819
0.03	0.93888
0.04	0.91
0.05	0.90407
0.06	0.89816
0.07	0.88366
0.08	0.86927
0.09	0.84822
0.1	0.8276
0.11	0.83783
0.12	0.84686
0.13	0.84161
0.14	0.83645
0.15	0.84483
0.16	0.85308
0.17	0.8488
0.18	0.84462
0.19	0.84257
0.2	0.84059
0.21	0.83961
0.22	0.83872
0.23	0.83433
0.24	0.83012
0.25	0.82808
0.26	0.82621
0.27	0.82233
0.28	0.81864
0.29	0.81429
0.3	0.81012
0.31	0.80566
0.32	0.80136
0.33	0.79696
0.34	0.79272
0.35	0.78846
0.36	0.78433
0.37	0.78024
0.38	0.77627
0.39	0.77236
0.4	0.76854
0.41	0.76475
0.42	0.76104
0.43	0.75733
0.44	0.75367
0.45	0.74999
0.46	0.74635
0.47	0.74265
0.48	0.73897
0.49	0.73508
0.5	0.7312
0.51	0.72691
0.52	0.72264
0.53	0.71787
0.54	0.71311
0.55	0.70785
0.56	0.70262
0.57	0.69699
0.58	0.69137
0.59	0.68548
0.6	0.67962
0.61	0.67361
0.62	0.66762
0.63	0.66159
0.64	0.65559
0.65	0.64962
0.66	0.64367
0.67	0.63781
0.68	0.63197
0.69	0.62625
0.7	0.62055
0.71	0.61499
0.72	0.60944
0.73	0.60405
0.74	0.59866
0.75	0.59343
0.76	0.5882
0.77	0.58313
0.78	0.57805
0.79	0.57311
0.8	0.56816
0.81	0.56334
0.82	0.5585
0.83	0.55378
0.84	0.54903
0.85	0.54438
0.86	0.53971
0.87	0.53513
0.88	0.53053
0.89	0.52602
0.9	0.52148
0.91	0.51704
0.92	0.51257
0.93	0.50822
0.94	0.50382
0.95	0.49954
0.96	0.49521
0.97	0.49101
0.98	0.48676
0.99	0.48264
1	0.47847
1.01	0.47443
1.02	0.47034
1.03	0.46638
1.04	0.46238
1.05	0.45851
1.06	0.45459
1.07	0.45083
1.08	0.447
1.09	0.44334
1.1	0.43962
1.11	0.43607
1.12	0.43246
1.13	0.42902
1.14	0.42552
1.15	0.4222
1.16	0.41882
1.17	0.41562
1.18	0.41236
1.19	0.40927
1.2	0.40612
1.21	0.40313
1.22	0.40008
1.23	0.39717
1.24	0.39421
1.25	0.39137
1.26	0.38847
1.27	0.38567
1.28	0.38281
1.29	0.38004
1.3	0.37721
1.31	0.37445
1.32	0.37164
1.33	0.36891
1.34	0.36612
1.35	0.36346
1.36	0.36074
1.37	0.3582
1.38	0.35561
1.39	0.35327
1.4	0.35088
1.41	0.34881
1.42	0.34669
1.43	0.34495
1.44	0.34315
1.45	0.34174
1.46	0.34027
1.47	0.33916
1.48	0.33799
1.49	0.33712
1.5	0.33618
1.51	0.33549
1.52	0.33472
1.53	0.33413
1.54	0.33347
1.55	0.33293
1.56	0.33231
1.57	0.33179
1.58	0.33119
1.59	0.33064
1.6	0.33003
1.61	0.32946
1.62	0.32882
1.63	0.32821
1.64	0.32753
1.65	0.32688
1.66	0.32616
1.67	0.32547
1.68	0.32471
1.69	0.32397
1.7	0.32317
1.71	0.32239
1.72	0.32156
1.73	0.32074
1.74	0.31987
1.75	0.31901
1.76	0.3181
1.77	0.3172
1.78	0.31626
1.79	0.31533
1.8	0.31435
1.81	0.31338
1.82	0.31237
1.83	0.31136
1.84	0.31032
1.85	0.30928
1.86	0.3082
1.87	0.30712
1.88	0.30601
1.89	0.3049
1.9	0.30376
1.91	0.30262
1.92	0.30144
1.93	0.30027
1.94	0.29906
1.95	0.29785
1.96	0.29661
1.97	0.29537
1.98	0.29411
1.99	0.29284
2	0.29155
2.01	0.29025
2.02	0.28893
2.03	0.2876
2.04	0.28626
2.05	0.28491
2.06	0.28354
2.07	0.28216
2.08	0.28077
2.09	0.27937
2.1	0.27796
2.11	0.27654
2.12	0.27511
2.13	0.27367
2.14	0.27223
2.15	0.27077
2.16	0.26931
2.17	0.26784
2.18	0.26636
2.19	0.26488
2.2	0.26339
2.21	0.2619
2.22	0.2604
2.23	0.2589
2.24	0.2574
2.25	0.25589
2.26	0.25438
2.27	0.25287
2.28	0.25136
2.29	0.24985
2.3	0.24833
2.31	0.24682
2.32	0.24531
2.33	0.2438
2.34	0.24229
2.35	0.24078
2.36	0.23928
2.37	0.23778
2.38	0.23629
2.39	0.2348
2.4	0.23332
2.41	0.23184
2.42	0.23037
2.43	0.22891
2.44	0.22745
2.45	0.226
2.46	0.22456
2.47	0.22313
2.48	0.22171
2.49	0.2203
2.5	0.21889
2.51	0.2175
2.52	0.21611
2.53	0.21474
2.54	0.21337
2.55	0.21202
2.56	0.21068
2.57	0.20935
2.58	0.20802
2.59	0.20671
2.6	0.20541
2.61	0.20412
2.62	0.20284
2.63	0.20157
2.64	0.2003
2.65	0.19905
2.66	0.19781
2.67	0.19658
2.68	0.19536
2.69	0.19414
2.7	0.19294
2.71	0.19175
2.72	0.19056
2.73	0.18938
2.74	0.18821
2.75	0.18705
2.76	0.1859
2.77	0.18476
2.78	0.18362
2.79	0.18249
2.8	0.18137
2.81	0.18026
2.82	0.17916
2.83	0.17806
2.84	0.17698
2.85	0.17589
2.86	0.17482
2.87	0.17375
2.88	0.17269
2.89	0.17164
2.9	0.1706
2.91	0.16956
2.92	0.16853
2.93	0.1675
2.94	0.16649
2.95	0.16548
2.96	0.16447
2.97	0.16348
2.98	0.16248
2.99	0.1615
3	0.16052
3.01	0.15955
3.02	0.15859
3.03	0.15763
3.04	0.15668
3.05	0.15573
3.06	0.15479
3.07	0.15386
3.08	0.15293
3.09	0.15201
3.1	0.15109
3.11	0.15018
3.12	0.14928
3.13	0.14838
3.14	0.14749
3.15	0.14661
3.16	0.14573
3.17	0.14485
3.18	0.14398
3.19	0.14312
3.2	0.14226
3.21	0.14141
3.22	0.14057
3.23	0.13973
3.24	0.13889
3.25	0.13806
3.26	0.13724
3.27	0.13642
3.28	0.13561
3.29	0.1348
3.3	0.13399
3.31	0.1332
3.32	0.1324
3.33	0.13162
3.34	0.13083
3.35	0.13006
3.36	0.12928
3.37	0.12851
3.38	0.12775
3.39	0.12699
3.4	0.12624
3.41	0.12549
3.42	0.12475
3.43	0.12401
3.44	0.12327
3.45	0.12254
3.46	0.12182
3.47	0.12109
3.48	0.12038
3.49	0.11966
3.5	0.11895
3.51	0.11825
3.52	0.11755
3.53	0.11685
3.54	0.11616
3.55	0.11547
3.56	0.11479
3.57	0.1141
3.58	0.11343
3.59	0.11275
3.6	0.11208
3.61	0.11142
3.62	0.11076
3.63	0.1101
3.64	0.10944
3.65	0.10879
3.66	0.10814
3.67	0.1075
3.68	0.10686
3.69	0.10622
3.7	0.10559
3.71	0.10495
3.72	0.10433
3.73	0.1037
3.74	0.10308
3.75	0.10246
3.76	0.10185
3.77	0.10123
3.78	0.10062
3.79	0.10002
3.8	0.099412
3.81	0.09881
3.82	0.098212
3.83	0.097616
3.84	0.097023
3.85	0.096433
3.86	0.095845
3.87	0.09526
3.88	0.094678
3.89	0.094098
3.9	0.093521
3.91	0.092946
3.92	0.092373
3.93	0.091803
3.94	0.091235
3.95	0.09067
3.96	0.090107
3.97	0.089546
3.98	0.088988
3.99	0.088432
4	0.087878
4.01	0.087326
4.02	0.086776
4.03	0.086228
4.04	0.085683
4.05	0.08514
4.06	0.084598
4.07	0.084059
4.08	0.083522
4.09	0.082987
4.1	0.082453
4.11	0.081922
4.12	0.081393
4.13	0.080865
4.14	0.080339
4.15	0.079816
4.16	0.079294
4.17	0.078774
4.18	0.078256
4.19	0.077739
4.2	0.077225
4.21	0.076712
4.22	0.076201
4.23	0.075691
4.24	0.075184
4.25	0.074678
4.26	0.074174
4.27	0.073671
4.28	0.073171
4.29	0.072671
4.3	0.072174
4.31	0.071678
4.32	0.071184
4.33	0.070692
4.34	0.070201
4.35	0.069712
4.36	0.069224
4.37	0.068738
4.38	0.068254
4.39	0.067771
4.4	0.06729
4.41	0.06681
4.42	0.066333
4.43	0.065856
4.44	0.065381
4.45	0.064908
4.46	0.064436
4.47	0.063966
4.48	0.063498
4.49	0.063031
4.5	0.062565
4.51	0.062101
4.52	0.061639
4.53	0.061178
4.54	0.060719
4.55	0.060262
4.56	0.059806
4.57	0.059351
4.58	0.058898
4.59	0.058447
4.6	0.057997
4.61	0.057548
4.62	0.057102
4.63	0.056657
4.64	0.056213
4.65	0.055771
4.66	0.055331
4.67	0.054892
4.68	0.054454
4.69	0.054018
4.7	0.053584
4.71	0.053152
4.72	0.052721
4.73	0.052291
4.74	0.051864
4.75	0.051437
4.76	0.051013
4.77	0.05059
4.78	0.050168
4.79	0.049748
4.8	0.04933
4.81	0.048914
4.82	0.048499
4.83	0.048085
4.84	0.047674
4.85	0.047264
4.86	0.046855
4.87	0.046449
4.88	0.046044
4.89	0.04564
4.9	0.045238
4.91	0.044838
4.92	0.04444
4.93	0.044043
4.94	0.043648
4.95	0.043255
4.96	0.042863
4.97	0.042473
4.98	0.042085
4.99	0.041698
5	0.041313
5.01	0.04093
5.02	0.040549
5.03	0.040169
5.04	0.039791
5.05	0.039415
5.06	0.039041
5.07	0.038668
5.08	0.038297
5.09	0.037928
5.1	0.037561
5.11	0.037195
5.12	0.036831
5.13	0.036469
5.14	0.036109
5.15	0.03575
5.16	0.035393
5.17	0.035038
5.18	0.034685
5.19	0.034334
5.2	0.033984
5.21	0.033637
5.22	0.033291
5.23	0.032947
5.24	0.032605
5.25	0.032264
5.26	0.031925
5.27	0.031589
5.28	0.031254
5.29	0.030921
5.3	0.030589
5.31	0.03026
5.32	0.029933
5.33	0.029607
5.34	0.029283
5.35	0.028961
5.36	0.028641
5.37	0.028323
5.38	0.028006
5.39	0.027692
5.4	0.027379
5.41	0.027068
5.42	0.026759
5.43	0.026452
5.44	0.026147
5.45	0.025844
5.46	0.025542
5.47	0.025243
5.48	0.024945
5.49	0.024649
5.5	0.024355
5.51	0.024063
5.52	0.023773
5.53	0.023485
5.54	0.023199
5.55	0.022914
5.56	0.022632
5.57	0.022351
5.58	0.022072
5.59	0.021795
5.6	0.02152
5.61	0.021247
5.62	0.020975
5.63	0.020706
5.64	0.020438
5.65	0.020173
5.66	0.019909
5.67	0.019647
5.68	0.019387
5.69	0.019128
5.7	0.018872
5.71	0.018618
5.72	0.018365
5.73	0.018114
5.74	0.017865
5.75	0.017618
5.76	0.017373
5.77	0.017129
5.78	0.016888
5.79	0.016648
5.8	0.01641
5.81	0.016174
5.82	0.01594
5.83	0.015708
5.84	0.015477
5.85	0.015249
5.86	0.015022
5.87	0.014797
5.88	0.014574
5.89	0.014352
5.9	0.014132
5.91	0.013915
5.92	0.013699
5.93	0.013484
5.94	0.013272
5.95	0.013061
5.96	0.012852
5.97	0.012645
5.98	0.01244
5.99	0.012236
6	0.012034
6.01	0.011834
6.02	0.011636
6.03	0.011439
6.04	0.011244
6.05	0.011051
6.06	0.010859
6.07	0.010669
6.08	0.010481
6.09	0.010295
6.1	0.01011
6.11	0.0099273
6.12	0.009746
6.13	0.0095664
6.14	0.0093884
6.15	0.0092121
6.16	0.0090374
6.17	0.0088644
6.18	0.0086931
6.19	0.0085233
6.2	0.0083552
6.21	0.0081887
6.22	0.0080239
6.23	0.0078606
6.24	0.0076989
6.25	0.0075389
6.26	0.0073804
6.27	0.0072235
6.28	0.0070681
6.29	0.0069143
6.3	0.0067621
6.31	0.0066114
6.32	0.0064623
6.33	0.0063146
6.34	0.0061685
6.35	0.006024
6.36	0.0058809
6.37	0.0057393
6.38	0.0055992
6.39	0.0054606
6.4	0.0053235
6.41	0.0051878
6.42	0.0050536
6.43	0.0049208
6.44	0.0047895
6.45	0.0046596
6.46	0.0045311
6.47	0.0044041
6.48	0.0042785
6.49	0.0041542
6.5	0.0040314
6.51	0.0039099
6.52	0.0037898
6.53	0.0036711
6.54	0.0035537
6.55	0.0034377
6.56	0.003323
6.57	0.0032096
6.58	0.0030976
6.59	0.0029869
6.6	0.0028774
6.61	0.0027693
6.62	0.0026625
6.63	0.0025569
6.64	0.0024526
6.65	0.0023496
6.66	0.0022478
6.67	0.0021473
6.68	0.002048
6.69	0.0019499
6.7	0.0018531
6.71	0.0017574
6.72	0.001663
6.73	0.0015697
6.74	0.0014777
6.75	0.0013868
6.76	0.001297
6.77	0.0012085
6.78	0.001121
6.79	0.0010347
6.8	0.00094956
6.81	0.00086551
6.82	0.00078257
6.83	0.00070074
6.84	0.00062
6.85	0.00054035
6.86	0.00046177
6.87	0.00038426
6.88	0.00030781
6.89	0.00023241
6.9	0.00015805
6.91	8.4727e-05
6.92	1.2428e-05
6.93	5.8858e-05
6.94	0.00012913
6.95	0.00019841
6.96	0.0002667
6.97	0.00033401
6.98	0.00040034
6.99	0.00046571
7	0.00053012
7.01	0.00059359
7.02	0.00065611
7.03	0.00071771
7.04	0.00077838
7.05	0.00083814
7.06	0.00089699
7.07	0.00095495
7.08	0.001012
7.09	0.0010682
7.1	0.0011235
7.11	0.001178
7.12	0.0012316
7.13	0.0012843
7.14	0.0013362
7.15	0.0013873
7.16	0.0014375
7.17	0.0014869
7.18	0.0015356
7.19	0.0015834
7.2	0.0016304
7.21	0.0016767
7.22	0.0017221
7.23	0.0017668
7.24	0.0018108
7.25	0.001854
7.26	0.0018964
7.27	0.0019381
7.28	0.0019791
7.29	0.0020193
7.3	0.0020588
7.31	0.0020977
7.32	0.0021358
7.33	0.0021732
7.34	0.00221
7.35	0.002246
7.36	0.0022814
7.37	0.0023162
7.38	0.0023502
7.39	0.0023837
7.4	0.0024164
7.41	0.0024486
7.42	0.0024801
7.43	0.002511
7.44	0.0025413
7.45	0.0025709
7.46	0.0026
7.47	0.0026285
7.48	0.0026564
7.49	0.0026837
7.5	0.0027104
7.51	0.0027366
7.52	0.0027622
7.53	0.0027873
7.54	0.0028118
7.55	0.0028357
7.56	0.0028592
7.57	0.0028821
7.58	0.0029044
7.59	0.0029263
7.6	0.0029476
7.61	0.0029685
7.62	0.0029888
7.63	0.0030087
7.64	0.0030281
7.65	0.003047
7.66	0.0030654
7.67	0.0030833
7.68	0.0031008
7.69	0.0031178
7.7	0.0031344
7.71	0.0031505
7.72	0.0031662
7.73	0.0031815
7.74	0.0031963
7.75	0.0032107
7.76	0.0032247
7.77	0.0032383
7.78	0.0032515
7.79	0.0032642
7.8	0.0032766
7.81	0.0032886
7.82	0.0033002
7.83	0.0033114
7.84	0.0033222
7.85	0.0033327
7.86	0.0033428
7.87	0.0033525
7.88	0.0033619
7.89	0.0033709
7.9	0.0033796
7.91	0.0033879
7.92	0.0033959
7.93	0.0034036
7.94	0.0034109
7.95	0.0034179
7.96	0.0034246
7.97	0.0034309
7.98	0.003437
7.99	0.0034427
8	0.0034482
8.01	0.0034533
8.02	0.0034582
8.03	0.0034627
8.04	0.003467
8.05	0.003471
8.06	0.0034747
8.07	0.0034781
8.08	0.0034813
8.09	0.0034841
8.1	0.0034868
8.11	0.0034891
8.12	0.0034912
8.13	0.0034931
8.14	0.0034947
8.15	0.003496
8.16	0.0034971
8.17	0.003498
8.18	0.0034986
8.19	0.003499
8.2	0.0034991
8.21	0.0034991
8.22	0.0034988
8.23	0.0034982
8.24	0.0034975
8.25	0.0034965
8.26	0.0034954
8.27	0.003494
8.28	0.0034924
8.29	0.0034906
8.3	0.0034886
8.31	0.0034864
8.32	0.003484
8.33	0.0034814
8.34	0.0034786
8.35	0.0034756
8.36	0.0034724
8.37	0.003469
8.38	0.0034655
8.39	0.0034618
8.4	0.0034579
8.41	0.0034538
8.42	0.0034495
8.43	0.0034451
8.44	0.0034404
8.45	0.0034357
8.46	0.0034307
8.47	0.0034256
8.48	0.0034203
8.49	0.0034149
8.5	0.0034092
8.51	0.0034035
8.52	0.0033975
8.53	0.0033914
8.54	0.0033852
8.55	0.0033788
8.56	0.0033722
8.57	0.0033655
8.58	0.0033587
8.59	0.0033516
8.6	0.0033445
8.61	0.0033372
8.62	0.0033297
8.63	0.0033221
8.64	0.0033144
8.65	0.0033065
8.66	0.0032984
8.67	0.0032902
8.68	0.0032819
8.69	0.0032734
8.7	0.0032648
8.71	0.0032561
8.72	0.0032472
8.73	0.0032382
8.74	0.003229
8.75	0.0032197
8.76	0.0032102
8.77	0.0032007
8.78	0.0031909
8.79	0.0031811
8.8	0.0031711
8.81	0.0031609
8.82	0.0031506
8.83	0.0031402
8.84	0.0031297
8.85	0.003119
8.86	0.0031082
8.87	0.0030972
8.88	0.0030861
8.89	0.0030748
8.9	0.0030635
8.91	0.0030519
8.92	0.0030403
8.93	0.0030285
8.94	0.0030165
8.95	0.0030045
8.96	0.0029922
8.97	0.0029799
8.98	0.0029674
8.99	0.0029547
9	0.0029419
9.01	0.002929
9.02	0.0029159
9.03	0.0029026
9.04	0.0028893
9.05	0.0028757
9.06	0.002862
9.07	0.0028482
9.08	0.0028342
9.09	0.0028201
9.1	0.0028058
9.11	0.0027914
9.12	0.0027768
9.13	0.002762
9.14	0.0027471
9.15	0.0027321
9.16	0.0027168
9.17	0.0027014
9.18	0.0026859
9.19	0.0026702
9.2	0.0026543
9.21	0.0026383
9.22	0.002622
9.23	0.0026057
9.24	0.0025891
9.25	0.0025724
9.26	0.0025555
9.27	0.0025384
9.28	0.0025212
9.29	0.0025037
9.3	0.0024861
9.31	0.0024684
9.32	0.0024504
9.33	0.0024322
9.34	0.0024139
9.35	0.0023954
9.36	0.0023767
9.37	0.0023578
9.38	0.0023387
9.39	0.0023194
9.4	0.0022999
9.41	0.0022802
9.42	0.0022604
9.43	0.0022403
9.44	0.00222
9.45	0.0021996
9.46	0.0021789
9.47	0.002158
9.48	0.0021369
9.49	0.0021156
9.5	0.0020941
9.51	0.0020724
9.52	0.0020505
9.53	0.0020284
9.54	0.0020061
9.55	0.0019835
9.56	0.0019607
9.57	0.0019378
9.58	0.0019146
9.59	0.0018911
9.6	0.0018675
9.61	0.0018437
9.62	0.0018196
9.63	0.0017953
9.64	0.0017708
9.65	0.001746
9.66	0.0017211
9.67	0.0016959
9.68	0.0016705
9.69	0.0016449
9.7	0.001619
9.71	0.0015929
9.72	0.0015666
9.73	0.0015401
9.74	0.0015134
9.75	0.0014864
9.76	0.0014592
9.77	0.0014318
9.78	0.0014042
9.79	0.0013764
9.8	0.0013483
9.81	0.0013201
9.82	0.0012916
9.83	0.0012629
9.84	0.0012339
9.85	0.0012048
9.86	0.0011755
9.87	0.0011459
9.88	0.0011162
9.89	0.0010862
9.9	0.0010561
9.91	0.0010257
9.92	0.00099521
9.93	0.00096448
9.94	0.00093357
9.95	0.00090247
9.96	0.00087119
9.97	0.00083974
9.98	0.00080811
9.99	0.00077632
10	0.00074436


==> immagini/simulazione5/componente_mod4.txt <==
0	1
0.01	1.0082
0.02	1.0162
0.03	0.99192
0.04	0.96774
0.05	0.95057
0.06	0.93334
0.07	0.91744
0.08	0.90165
0.09	0.86229
0.1	0.82302
0.11	0.78774
0.12	0.7534
0.13	0.72026
0.14	0.68745
0.15	0.65811
0.16	0.6292
0.17	0.59949
0.18	0.57003
0.19	0.54158
0.2	0.51341
0.21	0.48754
0.22	0.462
0.23	0.43893
0.24	0.41623
0.25	0.39666
0.26	0.37752
0.27	0.3592
0.28	0.34131
0.29	0.32448
0.3	0.30806
0.31	0.29222
0.32	0.27678
0.33	0.26181
0.34	0.24723
0.35	0.233
0.36	0.21915
0.37	0.20557
0.38	0.19236
0.39	0.17939
0.4	0.16678
0.41	0.15445
0.42	0.14247
0.43	0.13084
0.44	0.11956
0.45	0.10872
0.46	0.09821
0.47	0.08823
0.48	0.078579
0.49	0.069541
0.5	0.060818
0.51	0.052726
0.52	0.044932
0.53	0.037684
0.54	0.030715
0.55	0.024158
0.56	0.017862
0.57	0.011853
0.58	0.0060896
0.59	0.00052164
0.6	0.0048144
0.61	0.010013
0.62	0.014991
0.63	0.019865
0.64	0.02453
0.65	0.029109
0.66	0.033487
0.67	0.037788
0.68	0.041897
0.69	0.045931
0.7	0.049781
0.71	0.053551
0.72	0.057145
0.73	0.060649
0.74	0.063985
0.75	0.067214
0.76	0.070282
0.77	0.073224
0.78	0.076011
0.79	0.078647
0.8	0.081137
0.81	0.083452
0.82	0.085629
0.83	0.08761
0.84	0.089461
0.85	0.091102
0.86	0.09262
0.87	0.093917
0.88	0.0951
0.89	0.096055
0.9	0.096905
0.91	0.097526
0.92	0.09805
0.93	0.098345
0.94	0.098552
0.95	0.098536
0.96	0.098438
0.97	0.098126
0.98	0.09774
0.99	0.09715
1	0.096495
1.01	0.095647
1.02	0.094741
1.03	0.093657
1.04	0.09252
1.05	0.091221
1.06	0.089874
1.07	0.08838
1.08	0.086844
1.09	0.085177
1.1	0.083472
1.11	0.081653
1.12	0.0798
1.13	0.077851
1.14	0.075871
1.15	0.073815
1.16	0.071732
1.17	0.069594
1.18	0.067432
1.19	0.06524
1.2	0.063026
1.21	0.060812
1.22	0.058577
1.23	0.056376
1.24	0.054156
1.25	0.052009
1.26	0.049842
1.27	0.047794
1.28	0.045724
1.29	0.043821
1.3	0.041894
1.31	0.040183
1.32	0.038446
1.33	0.036972
1.34	0.035468
1.35	0.034265
1.36	0.03303
1.37	0.032119
1.38	0.031172
1.39	0.030551
1.4	0.029889
1.41	0.029527
1.42	0.029122
1.43	0.028963
1.44	0.028759
1.45	0.028729
1.46	0.028655
1.47	0.028679
1.48	0.028661
1.49	0.028673
1.5	0.028647
1.51	0.0286
1.52	0.028518
1.53	0.028384
1.54	0.028218
1.55	0.027984
1.56	0.027721
1.57	0.027385
1.58	0.027024
1.59	0.02659
1.6	0.026137
1.61	0.025616
1.62	0.025079
1.63	0.024484
1.64	0.023875
1.65	0.023218
1.66	0.022549
1.67	0.021843
1.68	0.021128
1.69	0.020386
1.7	0.019636
1.71	0.018868
1.72	0.018095
1.73	0.017313
1.74	0.016526
1.75	0.015738
1.76	0.014947
1.77	0.01416
1.78	0.013372
1.79	0.012592
1.8	0.011813
1.81	0.011047
1.82	0.010282
1.83	0.0095336
1.84	0.0087869
1.85	0.0080585
1.86	0.007333
1.87	0.0066275
1.88	0.0059257
1.89	0.0052449
1.9	0.0045685
1.91	0.0039136
1.92	0.0032639
1.93	0.002636
1.94	0.0020138
1.95	0.0014134
1.96	0.00081939
1.97	0.00024693
1.98	0.00031851
1.99	0.00086271
2	0.0013993
2.01	0.0019151
2.02	0.0024227
2.03	0.0029098
2.04	0.0033883
2.05	0.0038466
2.06	0.0042959
2.07	0.0047253
2.08	0.0051453
2.09	0.0055456
2.1	0.0059363
2.11	0.0063075
2.12	0.0066688
2.13	0.0070108
2.14	0.0073427
2.15	0.0076555
2.16	0.007958
2.17	0.0082417
2.18	0.008515
2.19	0.0087698
2.2	0.009014
2.21	0.0092401
2.22	0.0094556
2.23	0.0096535
2.24	0.0098407
2.25	0.010011
2.26	0.010171
2.27	0.010314
2.28	0.010447
2.29	0.010564
2.3	0.010671
2.31	0.010764
2.32	0.010846
2.33	0.010915
2.34	0.010974
2.35	0.011022
2.36	0.011059
2.37	0.011086
2.38	0.011104
2.39	0.011113
2.4	0.011112
2.41	0.011105
2.42	0.011089
2.43	0.011068
2.44	0.011037
2.45	0.011005
2.46	0.010962
2.47	0.010919
2.48	0.010866
2.49	0.010816
2.5	0.010755
2.51	0.010697
2.52	0.01063
2.53	0.010567
2.54	0.010494
2.55	0.010428
2.56	0.01035
2.57	0.01028
2.58	0.010199
2.59	0.010126
2.6	0.010042
2.61	0.0099659
2.62	0.0098789
2.63	0.0098001
2.64	0.0097102
2.65	0.0096283
2.66	0.0095354
2.67	0.0094502
2.68	0.0093539
2.69	0.009265
2.7	0.0091649
2.71	0.0090718
2.72	0.0089677
2.73	0.0088699
2.74	0.0087612
2.75	0.0086583
2.76	0.0085446
2.77	0.008436
2.78	0.0083169
2.79	0.0082024
2.8	0.0080775
2.81	0.0079566
2.82	0.0078256
2.83	0.0076981
2.84	0.0075607
2.85	0.0074262
2.86	0.0072822
2.87	0.0071407
2.88	0.00699
2.89	0.0068412
2.9	0.0066837
2.91	0.0065277
2.92	0.0063632
2.93	0.0062
2.94	0.0060286
2.95	0.0058582
2.96	0.0056801
2.97	0.0055026
2.98	0.0053178
2.99	0.0051334
3	0.0049422
3.01	0.0047511
3.02	0.0045535
3.03	0.004356
3.04	0.0041524
3.05	0.0039487
3.06	0.0037393
3.07	0.0035298
3.08	0.0033151
3.09	0.0031
3.1	0.0028802
3.11	0.0026601
3.12	0.0024356
3.13	0.0022107
3.14	0.0019819
3.15	0.0017528
3.16	0.0015201
3.17	0.0012871
3.18	0.0010509
3.19	0.00081448
3.2	0.00057529
3.21	0.00033588
3.22	9.41e-05
3.23	0.00014782
3.24	0.00039175
3.25	0.00063573
3.26	0.00088136
3.27	0.0011269
3.28	0.0013738
3.29	0.0016205
3.3	0.0018682
3.31	0.0021156
3.32	0.0023636
3.33	0.0026112
3.34	0.0028592
3.35	0.0031066
3.36	0.0033541
3.37	0.0036009
3.38	0.0038474
3.39	0.0040931
3.4	0.0043383
3.41	0.0045826
3.42	0.0048261
3.43	0.0050685
3.44	0.0053099
3.45	0.00555
3.46	0.0057889
3.47	0.0060265
3.48	0.0062626
3.49	0.0064971
3.5	0.0067301
3.51	0.0069613
3.52	0.0071908
3.53	0.0074184
3.54	0.0076441
3.55	0.0078678
3.56	0.0080894
3.57	0.0083089
3.58	0.0085261
3.59	0.0087412
3.6	0.0089538
3.61	0.0091642
3.62	0.0093719
3.63	0.0095773
3.64	0.0097799
3.65	0.0099802
3.66	0.010178
3.67	0.010372
3.68	0.010564
3.69	0.010754
3.7	0.01094
3.71	0.011123
3.72	0.011304
3.73	0.011482
3.74	0.011656
3.75	0.011828
3.76	0.011996
3.77	0.012162
3.78	0.012324
3.79	0.012484
3.8	0.01264
3.81	0.012793
3.82	0.012942
3.83	0.013089
3.84	0.013232
3.85	0.013372
3.86	0.013509
3.87	0.013643
3.88	0.013773
3.89	0.0139
3.9	0.014024
3.91	0.014145
3.92	0.014262
3.93	0.014376
3.94	0.014486
3.95	0.014594
3.96	0.014698
3.97	0.014799
3.98	0.014896
3.99	0.014991
4	0.015082
4.01	0.01517
4.02	0.015254
4.03	0.015335
4.04	0.015413
4.05	0.015489
4.06	0.01556
4.07	0.015629
4.08	0.015694
4.09	0.015756
4.1	0.015816
4.11	0.015872
4.12	0.015925
4.13	0.015975
4.14	0.016021
4.15	0.016065
4.16	0.016106
4.17	0.016144
4.18	0.016179
4.19	0.016211
4.2	0.01624
4.21	0.016266
4.22	0.01629
4.23	0.01631
4.24	0.016328
4.25	0.016343
4.26	0.016355
4.27	0.016365
4.28	0.016372
4.29	0.016376
4.3	0.016378
4.31	0.016377
4.32	0.016374
4.33	0.016368
4.34	0.016359
4.35	0.016349
4.36	0.016335
4.37	0.01632
4.38	0.016301
4.39	0.016281
4.4	0.016258
4.41	0.016234
4.42	0.016206
4.43	0.016177
4.44	0.016146
4.45	0.016112
4.46	0.016076
4.47	0.016039
4.48	0.015999
4.49	0.015957
4.5	0.015914
4.51	0.015868
4.52	0.015821
4.53	0.015772
4.54	0.015721
4.55	0.015668
4.56	0.015613
4.57	0.015557
4.58	0.015499
4.59	0.015439
4.6	0.015378
4.61	0.015315
4.62	0.015251
4.63	0.015185
4.64	0.015118
4.65	0.01505
4.66	0.014979
4.67	0.014908
4.68	0.014835
4.69	0.014761
4.7	0.014686
4.71	0.01461
4.72	0.014532
4.73	0.014453
4.74	0.014373
4.75	0.014292
4.76	0.01421
4.77	0.014126
4.78	0.014042
4.79	0.013957
4.8	0.013871
4.81	0.013784
4.82	0.013696
4.83	0.013607
4.84	0.013517
4.85	0.013427
4.86	0.013336
4.87	0.013244
4.88	0.013151
4.89	0.013058
4.9	0.012964
4.91	0.012869
4.92	0.012774
4.93	0.012678
4.94	0.012582
4.95	0.012485
4.96	0.012388
4.97	0.01229
4.98	0.012192
4.99	0.012093
5	0.011994
5.01	0.011894
5.02	0.011795
5.03	0.011695
5.04	0.011594
5.05	0.011494
5.06	0.011393
5.07	0.011292
5.08	0.01119
5.09	0.011089
5.1	0.010987
5.11	0.010885
5.12	0.010784
5.13	0.010682
5.14	0.01058
5.15	0.010477
5.16	0.010375
5.17	0.010273
5.18	0.010171
5.19	0.010069
5.2	0.0099667
5.21	0.0098646
5.22	0.0097626
5.23	0.0096608
5.24	0.009559
5.25	0.0094574
5.26	0.0093559
5.27	0.0092546
5.28	0.0091534
5.29	0.0090525
5.3	0.0089517
5.31	0.0088512
5.32	0.0087509
5.33	0.0086508
5.34	0.0085511
5.35	0.0084516
5.36	0.0083524
5.37	0.0082535
5.38	0.0081549
5.39	0.0080567
5.4	0.0079587
5.41	0.0078612
5.42	0.007764
5.43	0.0076672
5.44	0.0075708
5.45	0.0074748
5.46	0.0073792
5.47	0.007284
5.48	0.0071893
5.49	0.007095
5.5	0.0070011
5.51	0.0069077
5.52	0.0068148
5.53	0.0067223
5.54	0.0066304
5.55	0.0065389
5.56	0.0064479
5.57	0.0063575
5.58	0.0062675
5.59	0.0061781
5.6	0.0060892
5.61	0.0060009
5.62	0.0059131
5.63	0.0058258
5.64	0.0057392
5.65	0.005653
5.66	0.0055675
5.67	0.0054825
5.68	0.0053981
5.69	0.0053142
5.7	0.005231
5.71	0.0051483
5.72	0.0050663
5.73	0.0049849
5.74	0.004904
5.75	0.0048238
5.76	0.0047442
5.77	0.0046651
5.78	0.0045868
5.79	0.004509
5.8	0.0044319
5.81	0.0043553
5.82	0.0042795
5.83	0.0042042
5.84	0.0041296
5.85	0.0040556
5.86	0.0039822
5.87	0.0039095
5.88	0.0038375
5.89	0.003766
5.9	0.0036953
5.91	0.0036251
5.92	0.0035556
5.93	0.0034868
5.94	0.0034186
5.95	0.003351
5.96	0.0032841
5.97	0.0032178
5.98	0.0031522
5.99	0.0030872
6	0.0030229
6.01	0.0029592
6.02	0.0028961
6.03	0.0028337
6.04	0.002772
6.05	0.0027108
6.06	0.0026503
6.07	0.0025905
6.08	0.0025313
6.09	0.0024727
6.1	0.0024148
6.11	0.0023575
6.12	0.0023008
6.13	0.0022448
6.14	0.0021894
6.15	0.0021346
6.16	0.0020805
6.17	0.0020269
6.18	0.001974
6.19	0.0019217
6.2	0.00187
6.21	0.001819
6.22	0.0017685
6.23	0.0017186
6.24	0.0016694
6.25	0.0016207
6.26	0.0015727
6.27	0.0015252
6.28	0.0014784
6.29	0.0014321
6.3	0.0013864
6.31	0.0013413
6.32	0.0012968
6.33	0.0012529
6.34	0.0012095
6.35	0.0011667
6.36	0.0011245
6.37	0.0010828
6.38	0.0010417
6.39	0.0010011
6.4	0.00096114
6.41	0.0009217
6.42	0.00088279
6.43	0.00084443
6.44	0.00080661
6.45	0.00076932
6.46	0.00073256
6.47	0.00069633
6.48	0.00066062
6.49	0.00062543
6.5	0.00059075
6.51	0.00055659
6.52	0.00052293
6.53	0.00048977
6.54	0.00045711
6.55	0.00042495
6.56	0.00039328
6.57	0.00036209
6.58	0.00033139
6.59	0.00030116
6.6	0.00027141
6.61	0.00024212
6.62	0.0002133
6.63	0.00018495
6.64	0.00015705
6.65	0.0001296
6.66	0.0001026
6.67	7.6046e-05
6.68	4.9929e-05
6.69	2.4251e-05
6.7	9.9815e-07
6.71	2.5818e-05
6.72	5.0217e-05
6.73	7.4196e-05
6.74	9.7762e-05
6.75	0.00012092
6.76	0.00014367
6.77	0.00016601
6.78	0.00018797
6.79	0.00020952
6.8	0.00023069
6.81	0.00025148
6.82	0.00027188
6.83	0.00029191
6.84	0.00031157
6.85	0.00033085
6.86	0.00034978
6.87	0.00036835
6.88	0.00038656
6.89	0.00040442
6.9	0.00042193
6.91	0.00043911
6.92	0.00045594
6.93	0.00047244
6.94	0.00048861
6.95	0.00050445
6.96	0.00051997
6.97	0.00053518
6.98	0.00055007
6.99	0.00056465
7	0.00057892
7.01	0.00059289
7.02	0.00060657
7.03	0.00061995
7.04	0.00063304
7.05	0.00064585
7.06	0.00065837
7.07	0.00067062
7.08	0.00068259
7.09	0.00069429
7.1	0.00070573
7.11	0.0007169
7.12	0.00072781
7.13	0.00073847
7.14	0.00074887
7.15	0.00075903
7.16	0.00076895
7.17	0.00077862
7.18	0.00078805
7.19	0.00079726
7.2	0.00080623
7.21	0.00081498
7.22	0.0008235
7.23	0.00083181
7.24	0.0008399
7.25	0.00084777
7.26	0.00085544
7.27	0.0008629
7.28	0.00087017
7.29	0.00087723
7.3	0.00088409
7.31	0.00089077
7.32	0.00089725
7.33	0.00090355
7.34	0.00090967
7.35	0.00091561
7.36	0.00092137
7.37	0.00092696
7.38	0.00093238
7.39	0.00093763
7.4	0.00094272
7.41	0.00094765
7.42	0.00095242
7.43	0.00095704
7.44	0.0009615
7.45	0.00096581
7.46	0.00096998
7.47	0.000974
7.48	0.00097789
7.49	0.00098163
7.5	0.00098524
7.51	0.00098872
7.52	0.00099207
7.53	0.00099529
7.54	0.00099839
7.55	0.0010014
7.56	0.0010042
7.57	0.001007
7.58	0.0010096
7.59	0.0010121
7.6	0.0010145
7.61	0.0010168
7.62	0.001019
7.63	0.0010211
7.64	0.001023
7.65	0.0010249
7.66	0.0010267
7.67	0.0010284
7.68	0.00103
7.69	0.0010316
7.7	0.001033
7.71	0.0010343
7.72	0.0010356
7.73	0.0010368
7.74	0.0010379
7.75	0.0010389
7.76	0.0010399
7.77	0.0010408
7.78	0.0010416
7.79	0.0010423
7.8	0.001043
7.81	0.0010436
7.82	0.0010441
7.83	0.0010446
7.84	0.001045
7.85	0.0010454
7.86	0.0010457
7.87	0.001046
7.88	0.0010461
7.89	0.0010463
7.9	0.0010464
7.91	0.0010464
7.92	0.0010464
7.93	0.0010464
7.94	0.0010463
7.95	0.0010461
7.96	0.0010459
7.97	0.0010457
7.98	0.0010455
7.99	0.0010452
8	0.0010448
8.01	0.0010444
8.02	0.001044
8.03	0.0010436
8.04	0.0010431
8.05	0.0010426
8.06	0.001042
8.07	0.0010415
8.08	0.0010409
8.09	0.0010402
8.1	0.0010396
8.11	0.0010389
8.12	0.0010382
8.13	0.0010375
8.14	0.0010367
8.15	0.0010359
8.16	0.0010351
8.17	0.0010343
8.18	0.0010335
8.19	0.0010326
8.2	0.0010318
8.21	0.0010309
8.22	0.0010299
8.23	0.001029
8.24	0.0010281
8.25	0.0010271
8.26	0.0010261
8.27	0.0010251
8.28	0.0010241
8.29	0.0010231
8.3	0.0010221
8.31	0.001021
8.32	0.00102
8.33	0.0010189
8.34	0.0010178
8.35	0.0010167
8.36	0.0010156
8.37	0.0010145
8.38	0.0010134
8.39	0.0010122
8.4	0.0010111
8.41	0.0010099
8.42	0.0010087
8.43	0.0010076
8.44	0.0010064
8.45	0.0010052
8.46	0.001004
8.47	0.0010027
8.48	0.0010015
8.49	0.0010003
8.5	0.00099903
8.51	0.00099778
8.52	0.00099651
8.53	0.00099524
8.54	0.00099396
8.55	0.00099266
8.56	0.00099136
8.57	0.00099005
8.58	0.00098873
8.59	0.0009874
8.6	0.00098606
8.61	0.00098471
8.62	0.00098335
8.63	0.00098199
8.64	0.00098061
8.65	0.00097922
8.66	0.00097782
8.67	0.00097641
8.68	0.00097499
8.69	0.00097356
8.7	0.00097211
8.71	0.00097066
8.72	0.0009692
8.73	0.00096772
8.74	0.00096623
8.75	0.00096473
8.76	0.00096322
8.77	0.00096169
8.78	0.00096015
8.79	0.0009586
8.8	0.00095704
8.81	0.00095546
8.82	0.00095387
8.83	0.00095227
8.84	0.00095065
8.85	0.00094902
8.86	0.00094738
8.87	0.00094572
8.88	0.00094405
8.89	0.00094236
8.9	0.00094066
8.91	0.00093894
8.92	0.00093721
8.93	0.00093547
8.94	0.00093371
8.95	0.00093193
8.96	0.00093014
8.97	0.00092834
8.98	0.00092652
8.99	0.00092469
9	0.00092284
9.01	0.00092098
9.02	0.0009191
9.03	0.00091721
9.04	0.00091531
9.05	0.00091339
9.06	0.00091146
9.07	0.00090952
9.08	0.00090756
9.09	0.00090559
9.1	0.00090361
9.11	0.00090162
9.12	0.00089962
9.13	0.00089761
9.14	0.00089559
9.15	0.00089356
9.16	0.00089152
9.17	0.00088947
9.18	0.00088742
9.19	0.00088537
9.2	0.0008833
9.21	0.00088124
9.22	0.00087917
9.23	0.0008771
9.24	0.00087503
9.25	0.00087297
9.26	0.0008709
9.27	0.00086884
9.28	0.00086679
9.29	0.00086474
9.3	0.00086271
9.31	0.00086068
9.32	0.00085867
9.33	0.00085667
9.34	0.00085469
9.35	0.00085273
9.36	0.00085079
9.37	0.00084887
9.38	0.00084698
9.39	0.00084512
9.4	0.00084329
9.41	0.00084149
9.42	0.00083974
9.43	0.00083802
9.44	0.00083635
9.45	0.00083472
9.46	0.00083315
9.47	0.00083162
9.48	0.00083016
9.49	0.00082876
9.5	0.00082742
9.51	0.00082616
9.52	0.00082496
9.53	0.00082385
9.54	0.00082282
9.55	0.00082187
9.56	0.00082102
9.57	0.00082027
9.58	0.00081962
9.59	0.00081908
9.6	0.00081865
9.61	0.00081834
9.62	0.00081815
9.63	0.0008181
9.64	0.00081819
9.65	0.00081842
9.66	0.0008188
9.67	0.00081933
9.68	0.00082004
9.69	0.00082091
9.7	0.00082197
9.71	0.00082321
9.72	0.00082464
9.73	0.00082628
9.74	0.00082813
9.75	0.0008302
9.76	0.0008325
9.77	0.00083504
9.78	0.00083782
9.79	0.00084086
9.8	0.00084417
9.81	0.00084775
9.82	0.00085162
9.83	0.00085578
9.84	0.00086026
9.85	0.00086505
9.86	0.00087017
9.87	0.00087563
9.88	0.00088145
9.89	0.00088763
9.9	0.00089418
9.91	0.00090113
9.92	0.00090848
9.93	0.00091625
9.94	0.00092444
9.95	0.00093308
9.96	0.00094218
9.97	0.00095174
9.98	0.0009618
9.99	0.00097235
10	0.00098342


==> immagini/simulazione5/componente_mod5.txt <==
0	1
0.01	0.99335
0.02	0.98684
0.03	0.99045
0.04	0.99411
0.05	0.98295
0.06	0.97185
0.07	0.97356
0.08	0.97526
0.09	0.95939
0.1	0.94441
0.11	0.9385
0.12	0.93229
0.13	0.91483
0.14	0.89811
0.15	0.89318
0.16	0.88899
0.17	0.87738
0.18	0.86661
0.19	0.85762
0.2	0.84944
0.21	0.84201
0.22	0.83538
0.23	0.82529
0.24	0.81601
0.25	0.80977
0.26	0.80428
0.27	0.79861
0.28	0.79363
0.29	0.78849
0.3	0.78401
0.31	0.77985
0.32	0.7763
0.33	0.77314
0.34	0.77054
0.35	0.7682
0.36	0.76639
0.37	0.76472
0.38	0.76354
0.39	0.76239
0.4	0.76169
0.41	0.76095
0.42	0.76063
0.43	0.76025
0.44	0.76026
0.45	0.76024
0.46	0.76057
0.47	0.76093
0.48	0.76161
0.49	0.76239
0.5	0.76346
0.51	0.7647
0.52	0.7662
0.53	0.76791
0.54	0.76985
0.55	0.77201
0.56	0.77438
0.57	0.77694
0.58	0.77968
0.59	0.78257
0.6	0.78562
0.61	0.78877
0.62	0.79207
0.63	0.79543
0.64	0.7989
0.65	0.80243
0.66	0.80605
0.67	0.80971
0.68	0.81346
0.69	0.81724
0.7	0.82109
0.71	0.82498
0.72	0.82893
0.73	0.83294
0.74	0.83698
0.75	0.84108
0.76	0.84521
0.77	0.84941
0.78	0.85362
0.79	0.85789
0.8	0.86216
0.81	0.86648
0.82	0.87079
0.83	0.87515
0.84	0.87949
0.85	0.88386
0.86	0.8882
0.87	0.89257
0.88	0.89689
0.89	0.90125
0.9	0.90555
0.91	0.90989
0.92	0.91415
0.93	0.91846
0.94	0.92269
0.95	0.92696
0.96	0.93113
0.97	0.93535
0.98	0.93947
0.99	0.94363
1	0.94768
1.01	0.95178
1.02	0.95575
1.03	0.95977
1.04	0.96366
1.05	0.9676
1.06	0.97141
1.07	0.97527
1.08	0.97898
1.09	0.98275
1.1	0.98637
1.11	0.99006
1.12	0.99358
1.13	0.99718
1.14	1.0006
1.15	1.0041
1.16	1.0075
1.17	1.0109
1.18	1.0141
1.19	1.0174
1.2	1.0206
1.21	1.0238
1.22	1.0269
1.23	1.03
1.24	1.033
1.25	1.036
1.26	1.0389
1.27	1.0418
1.28	1.0445
1.29	1.0472
1.3	1.0498
1.31	1.0524
1.32	1.0547
1.33	1.0571
1.34	1.0592
1.35	1.0613
1.36	1.0631
1.37	1.0649
1.38	1.0664
1.39	1.0679
1.4	1.0691
1.41	1.0702
1.42	1.0711
1.43	1.0719
1.44	1.0725
1.45	1.073
1.46	1.0734
1.47	1.0736
1.48	1.0737
1.49	1.0738
1.5	1.0737
1.51	1.0736
1.52	1.0733
1.53	1.073
1.54	1.0725
1.55	1.072
1.56	1.0714
1.57	1.0707
1.58	1.0699
1.59	1.069
1.6	1.068
1.61	1.0669
1.62	1.0657
1.63	1.0645
1.64	1.0631
1.65	1.0616
1.66	1.06
1.67	1.0584
1.68	1.0566
1.69	1.0547
1.7	1.0527
1.71	1.0506
1.72	1.0484
1.73	1.0462
1.74	1.0438
1.75	1.0413
1.76	1.0387
1.77	1.036
1.78	1.0332
1.79	1.0302
1.8	1.0272
1.81	1.0241
1.82	1.0208
1.83	1.0175
1.84	1.014
1.85	1.0105
1.86	1.0068
1.87	1.0031
1.88	0.99918
1.89	0.99522
1.9	0.99114
1.91	0.98697
1.92	0.9827
1.93	0.97833
1.94	0.97387
1.95	0.96932
1.96	0.96467
1.97	0.95993
1.98	0.95511
1.99	0.9502
2	0.94521
2.01	0.94013
2.02	0.93498
2.03	0.92974
2.04	0.92444
2.05	0.91906
2.06	0.91361
2.07	0.90809
2.08	0.90252
2.09	0.89687
2.1	0.89117
2.11	0.8854
2.12	0.87959
2.13	0.87372
2.14	0.8678
2.15	0.86182
2.16	0.85581
2.17	0.84975
2.18	0.84365
2.19	0.83751
2.2	0.83134
2.21	0.82512
2.22	0.81888
2.23	0.81261
2.24	0.80631
2.25	0.79998
2.26	0.79363
2.27	0.78726
2.28	0.78087
2.29	0.77445
2.3	0.76803
2.31	0.76158
2.32	0.75513
2.33	0.74866
2.34	0.74218
2.35	0.7357
2.36	0.7292
2.37	0.7227
2.38	0.7162
2.39	0.7097
2.4	0.70319
2.41	0.69668
2.42	0.69017
2.43	0.68367
2.44	0.67716
2.45	0.67066
2.46	0.66417
2.47	0.65768
2.48	0.65119
2.49	0.64472
2.5	0.63825
2.51	0.63179
2.52	0.62534
2.53	0.6189
2.54	0.61248
2.55	0.60606
2.56	0.59966
2.57	0.59327
2.58	0.5869
2.59	0.58054
2.6	0.5742
2.61	0.56788
2.62	0.56158
2.63	0.55529
2.64	0.54903
2.65	0.54278
2.66	0.53656
2.67	0.53036
2.68	0.52418
2.69	0.51803
2.7	0.5119
2.71	0.5058
2.72	0.49973
2.73	0.49367
2.74	0.48766
2.75	0.48166
2.76	0.4757
2.77	0.46977
2.78	0.46387
2.79	0.45799
2.8	0.45216
2.81	0.44635
2.82	0.44058
2.83	0.43484
2.84	0.42913
2.85	0.42346
2.86	0.41783
2.87	0.41223
2.88	0.40667
2.89	0.40114
2.9	0.39566
2.91	0.39021
2.92	0.38479
2.93	0.37942
2.94	0.37409
2.95	0.36879
2.96	0.36354
2.97	0.35832
2.98	0.35314
2.99	0.34801
3	0.34292
3.01	0.33786
3.02	0.33285
3.03	0.32788
3.04	0.32295
3.05	0.31806
3.06	0.31322
3.07	0.30842
3.08	0.30366
3.09	0.29894
3.1	0.29427
3.11	0.28963
3.12	0.28505
3.13	0.2805
3.14	0.276
3.15	0.27153
3.16	0.26712
3.17	0.26274
3.18	0.25841
3.19	0.25412
3.2	0.24988
3.21	0.24568
3.22	0.24152
3.23	0.2374
3.24	0.23333
3.25	0.2293
3.26	0.22531
3.27	0.22137
3.28	0.21747
3.29	0.21361
3.3	0.20979
3.31	0.20601
3.32	0.20228
3.33	0.19859
3.34	0.19494
3.35	0.19133
3.36	0.18777
3.37	0.18424
3.38	0.18076
3.39	0.17732
3.4	0.17392
3.41	0.17056
3.42	0.16724
3.43	0.16396
3.44	0.16072
3.45	0.15752
3.46	0.15436
3.47	0.15124
3.48	0.14816
3.49	0.14511
3.5	0.14211
3.51	0.13915
3.52	0.13622
3.53	0.13333
3.54	0.13048
3.55	0.12766
3.56	0.12489
3.57	0.12215
3.58	0.11944
3.59	0.11678
3.6	0.11415
3.61	0.11155
3.62	0.10899
3.63	0.10647
3.64	0.10398
3.65	0.10153
3.66	0.099105
3.67	0.09672
3.68	0.094368
3.69	0.09205
3.7	0.089765
3.71	0.087513
3.72	0.085294
3.73	0.083108
3.74	0.080953
3.75	0.07883
3.76	0.076739
3.77	0.074679
3.78	0.07265
3.79	0.070652
3.8	0.068684
3.81	0.066746
3.82	0.064837
3.83	0.062958
3.84	0.061109
3.85	0.059288
3.86	0.057495
3.87	0.055731
3.88	0.053995
3.89	0.052287
3.9	0.050606
3.91	0.048952
3.92	0.047324
3.93	0.045724
3.94	0.044149
3.95	0.0426
3.96	0.041077
3.97	0.039579
3.98	0.038107
3.99	0.036659
4	0.035235
4.01	0.033836
4.02	0.03246
4.03	0.031108
4.04	0.029779
4.05	0.028474
4.06	0.027191
4.07	0.025931
4.08	0.024692
4.09	0.023476
4.1	0.022281
4.11	0.021108
4.12	0.019956
4.13	0.018825
4.14	0.017714
4.15	0.016624
4.16	0.015553
4.17	0.014503
4.18	0.013472
4.19	0.01246
4.2	0.011467
4.21	0.010493
4.22	0.009538
4.23	0.0086009
4.24	0.0076817
4.25	0.0067803
4.26	0.0058964
4.27	0.0050299
4.28	0.0041804
4.29	0.0033477
4.3	0.0025316
4.31	0.0017318
4.32	0.00094812
4.33	0.00018039
4.34	0.00057178
4.35	0.0013084
4.36	0.0020299
4.37	0.0027364
4.38	0.0034282
4.39	0.0041053
4.4	0.0047682
4.41	0.0054168
4.42	0.0060517
4.43	0.0066727
4.44	0.0072803
4.45	0.0078746
4.46	0.0084558
4.47	0.0090241
4.48	0.0095797
4.49	0.010123
4.5	0.010654
4.51	0.011172
4.52	0.011679
4.53	0.012174
4.54	0.012657
4.55	0.013129
4.56	0.01359
4.57	0.01404
4.58	0.014479
4.59	0.014907
4.6	0.015325
4.61	0.015733
4.62	0.01613
4.63	0.016517
4.64	0.016895
4.65	0.017263
4.66	0.017621
4.67	0.01797
4.68	0.01831
4.69	0.018641
4.7	0.018963
4.71	0.019276
4.72	0.01958
4.73	0.019877
4.74	0.020165
4.75	0.020444
4.76	0.020716
4.77	0.02098
4.78	0.021236
4.79	0.021484
4.8	0.021725
4.81	0.021959
4.82	0.022186
4.83	0.022405
4.84	0.022618
4.85	0.022823
4.86	0.023022
4.87	0.023215
4.88	0.0234
4.89	0.02358
4.9	0.023753
4.91	0.023921
4.92	0.024082
4.93	0.024237
4.94	0.024387
4.95	0.024531
4.96	0.024669
4.97	0.024802
4.98	0.024929
4.99	0.025052
5	0.025169
5.01	0.025281
5.02	0.025388
5.03	0.02549
5.04	0.025587
5.05	0.02568
5.06	0.025768
5.07	0.025852
5.08	0.025931
5.09	0.026006
5.1	0.026077
5.11	0.026143
5.12	0.026205
5.13	0.026264
5.14	0.026318
5.15	0.026369
5.16	0.026416
5.17	0.026459
5.18	0.026499
5.19	0.026535
5.2	0.026568
5.21	0.026597
5.22	0.026623
5.23	0.026646
5.24	0.026665
5.25	0.026681
5.26	0.026695
5.27	0.026705
5.28	0.026713
5.29	0.026717
5.3	0.026719
5.31	0.026718
5.32	0.026714
5.33	0.026708
5.34	0.026699
5.35	0.026688
5.36	0.026674
5.37	0.026658
5.38	0.02664
5.39	0.026619
5.4	0.026596
5.41	0.02657
5.42	0.026543
5.43	0.026514
5.44	0.026482
5.45	0.026449
5.46	0.026413
5.47	0.026376
5.48	0.026336
5.49	0.026295
5.5	0.026253
5.51	0.026208
5.52	0.026162
5.53	0.026114
5.54	0.026064
5.55	0.026013
5.56	0.02596
5.57	0.025906
5.58	0.025851
5.59	0.025794
5.6	0.025735
5.61	0.025675
5.62	0.025614
5.63	0.025552
5.64	0.025488
5.65	0.025423
5.66	0.025357
5.67	0.02529
5.68	0.025221
5.69	0.025152
5.7	0.025081
5.71	0.02501
5.72	0.024937
5.73	0.024863
5.74	0.024789
5.75	0.024713
5.76	0.024637
5.77	0.02456
5.78	0.024481
5.79	0.024402
5.8	0.024323
5.81	0.024242
5.82	0.024161
5.83	0.024078
5.84	0.023996
5.85	0.023912
5.86	0.023828
5.87	0.023743
5.88	0.023657
5.89	0.023571
5.9	0.023484
5.91	0.023397
5.92	0.023309
5.93	0.023221
5.94	0.023132
5.95	0.023042
5.96	0.022952
5.97	0.022862
5.98	0.022771
5.99	0.02268
6	0.022588
6.01	0.022496
6.02	0.022403
6.03	0.02231
6.04	0.022217
6.05	0.022124
6.06	0.02203
6.07	0.021935
6.08	0.021841
6.09	0.021746
6.1	0.021651
6.11	0.021555
6.12	0.02146
6.13	0.021364
6.14	0.021267
6.15	0.021171
6.16	0.021074
6.17	0.020978
6.18	0.020881
6.19	0.020784
6.2	0.020686
6.21	0.020589
6.22	0.020491
6.23	0.020393
6.24	0.020295
6.25	0.020197
6.26	0.020099
6.27	0.020001
6.28	0.019903
6.29	0.019805
6.3	0.019706
6.31	0.019608
6.32	0.019509
6.33	0.01941
6.34	0.019312
6.35	0.019213
6.36	0.019114
6.37	0.019016
6.38	0.018917
6.39	0.018818
6.4	0.01872
6.41	0.018621
6.42	0.018522
6.43	0.018424
6.44	0.018325
6.45	0.018226
6.46	0.018128
6.47	0.018029
6.48	0.017931
6.49	0.017833
6.5	0.017734
6.51	0.017636
6.52	0.017538
6.53	0.01744
6.54	0.017342
6.55	0.017244
6.56	0.017146
6.57	0.017049
6.58	0.016951
6.59	0.016854
6.6	0.016756
6.61	0.016659
6.62	0.016562
6.63	0.016465
6.64	0.016368
6.65	0.016272
6.66	0.016175
6.67	0.016079
6.68	0.015983
6.69	0.015887
6.7	0.015791
6.71	0.015695
6.72	0.0156
6.73	0.015504
6.74	0.015409
6.75	0.015314
6.76	0.015219
6.77	0.015125
6.78	0.01503
6.79	0.014936
6.8	0.014842
6.81	0.014748
6.82	0.014655
6.83	0.014561
6.84	0.014468
6.85	0.014375
6.86	0.014282
6.87	0.01419
6.88	0.014098
6.89	0.014005
6.9	0.013914
6.91	0.013822
6.92	0.013731
6.93	0.013639
6.94	0.013548
6.95	0.013458
6.96	0.013367
6.97	0.013277
6.98	0.013187
6.99	0.013098
7	0.013008
7.01	0.012919
7.02	0.01283
7.03	0.012741
7.04	0.012653
7.05	0.012565
7.06	0.012477
7.07	0.012389
7.08	0.012302
7.09	0.012215
7.1	0.012128
7.11	0.012041
7.12	0.011955
7.13	0.011869
7.14	0.011784
7.15	0.011698
7.16	0.011613
7.17	0.011528
7.18	0.011444
7.19	0.011359
7.2	0.011275
7.21	0.011192
7.22	0.011108
7.23	0.011025
7.24	0.010942
7.25	0.01086
7.26	0.010778
7.27	0.010696
7.28	0.010614
7.29	0.010533
7.3	0.010452
7.31	0.010371
7.32	0.010291
7.33	0.010211
7.34	0.010131
7.35	0.010052
7.36	0.0099724
7.37	0.0098936
7.38	0.0098151
7.39	0.0097369
7.4	0.009659
7.41	0.0095814
7.42	0.0095041
7.43	0.0094272
7.44	0.0093505
7.45	0.0092742
7.46	0.0091982
7.47	0.0091226
7.48	0.0090472
7.49	0.0089722
7.5	0.0088975
7.51	0.0088231
7.52	0.0087491
7.53	0.0086753
7.54	0.0086019
7.55	0.0085289
7.56	0.0084561
7.57	0.0083837
7.58	0.0083116
7.59	0.0082398
7.6	0.0081684
7.61	0.0080973
7.62	0.0080265
7.63	0.0079561
7.64	0.0078859
7.65	0.0078162
7.66	0.0077467
7.67	0.0076776
7.68	0.0076088
7.69	0.0075403
7.7	0.0074722
7.71	0.0074044
7.72	0.007337
7.73	0.0072698
7.74	0.007203
7.75	0.0071366
7.76	0.0070705
7.77	0.0070047
7.78	0.0069392
7.79	0.0068741
7.8	0.0068093
7.81	0.0067449
7.82	0.0066807
7.83	0.0066169
7.84	0.0065535
7.85	0.0064904
7.86	0.0064276
7.87	0.0063651
7.88	0.006303
7.89	0.0062412
7.9	0.0061798
7.91	0.0061187
7.92	0.0060579
7.93	0.0059974
7.94	0.0059373
7.95	0.0058775
7.96	0.0058181
7.97	0.0057589
7.98	0.0057002
7.99	0.0056417
8	0.0055836
8.01	0.0055258
8.02	0.0054683
8.03	0.0054111
8.04	0.0053543
8.05	0.0052978
8.06	0.0052417
8.07	0.0051858
8.08	0.0051303
8.09	0.0050752
8.1	0.0050203
8.11	0.0049658
8.12	0.0049116
8.13	0.0048577
8.14	0.0048041
8.15	0.0047509
8.16	0.0046979
8.17	0.0046453
8.18	0.0045931
8.19	0.0045411
8.2	0.0044894
8.21	0.0044381
8.22	0.0043871
8.23	0.0043364
8.24	0.004286
8.25	0.0042359
8.26	0.0041862
8.27	0.0041367
8.28	0.0040876
8.29	0.0040387
8.3	0.0039902
8.31	0.003942
8.32	0.0038941
8.33	0.0038465
8.34	0.0037992
8.35	0.0037522
8.36	0.0037055
8.37	0.003659
8.38	0.0036129
8.39	0.0035671
8.4	0.0035216
8.41	0.0034764
8.42	0.0034314
8.43	0.0033868
8.44	0.0033425
8.45	0.0032984
8.46	0.0032546
8.47	0.0032111
8.48	0.0031679
8.49	0.003125
8.5	0.0030823
8.51	0.00304
8.52	0.0029979
8.53	0.0029561
8.54	0.0029145
8.55	0.0028732
8.56	0.0028322
8.57	0.0027915
8.58	0.002751
8.59	0.0027108
8.6	0.0026709
8.61	0.0026312
8.62	0.0025918
8.63	0.0025526
8.64	0.0025137
8.65	0.0024751
8.66	0.0024367
8.67	0.0023985
8.68	0.0023606
8.69	0.0023229
8.7	0.0022855
8.71	0.0022483
8.72	0.0022114
8.73	0.0021747
8.74	0.0021382
8.75	0.002102
8.76	0.0020659
8.77	0.0020302
8.78	0.0019946
8.79	0.0019593
8.8	0.0019241
8.81	0.0018892
8.82	0.0018545
8.83	0.0018201
8.84	0.0017858
8.85	0.0017518
8.86	0.0017179
8.87	0.0016842
8.88	0.0016508
8.89	0.0016175
8.9	0.0015845
8.91	0.0015516
8.92	0.0015189
8.93	0.0014865
8.94	0.0014541
8.95	0.001422
8.96	0.0013901
8.97	0.0013583
8.98	0.0013267
8.99	0.0012953
9	0.001264
9.01	0.0012329
9.02	0.0012019
9.03	0.0011711
9.04	0.0011405
9.05	0.00111
9.06	0.0010797
9.07	0.0010495
9.08	0.0010195
9.09	0.00098956
9.1	0.00095979
9.11	0.00093015
9.12	0.00090063
9.13	0.00087125
9.14	0.00084198
9.15	0.00081284
9.16	0.00078381
9.17	0.00075489
9.18	0.00072608
9.19	0.00069738
9.2	0.00066877
9.21	0.00064027
9.22	0.00061186
9.23	0.00058354
9.24	0.00055531
9.25	0.00052717
9.26	0.0004991
9.27	0.00047111
9.28	0.00044319
9.29	0.00041534
9.3	0.00038756
9.31	0.00035984
9.32	0.00033217
9.33	0.00030456
9.34	0.000277
9.35	0.00024949
9.36	0.00022202
9.37	0.00019458
9.38	0.00016718
9.39	0.00013981
9.4	0.00011247
9.41	8.5143e-05
9.42	5.7838e-05
9.43	3.0546e-05
9.44	3.2634e-06
9.45	2.4014e-05
9.46	5.1291e-05
9.47	7.8571e-05
9.48	0.00010586
9.49	0.00013316
9.5	0.00016048
9.51	0.00018782
9.52	0.00021518
9.53	0.00024257
9.54	0.00027
9.55	0.00029747
9.56	0.00032498
9.57	0.00035253
9.58	0.00038015
9.59	0.00040781
9.6	0.00043554
9.61	0.00046334
9.62	0.00049121
9.63	0.00051915
9.64	0.00054718
9.65	0.00057529
9.66	0.00060349
9.67	0.00063179
9.68	0.00066018
9.69	0.00068869
9.7	0.0007173
9.71	0.00074602
9.72	0.00077487
9.73	0.00080384
9.74	0.00083294
9.75	0.00086218
9.76	0.00089155
9.77	0.00092107
9.78	0.00095074
9.79	0.00098056
9.8	0.0010105
9.81	0.0010407
9.82	0.001071
9.83	0.0011015
9.84	0.0011322
9.85	0.001163
9.86	0.001194
9.87	0.0012253
9.88	0.0012567
9.89	0.0012883
9.9	0.0013202
9.91	0.0013522
9.92	0.0013845
9.93	0.001417
9.94	0.0014497
9.95	0.0014827
9.96	0.0015159
9.97	0.0015493
9.98	0.001583
9.99	0.0016169
10	0.0016511


==> immagini/simulazione5/componente_mod6.txt <==
0	1
0.01	0.989
0.02	0.97763
0.03	0.96375
0.04	0.94982
0.05	0.94828
0.06	0.94704
0.07	0.94182
0.08	0.93678
0.09	0.90681
0.1	0.87689
0.11	0.84445
0.12	0.81366
0.13	0.78756
0.14	0.76183
0.15	0.7235
0.16	0.68548
0.17	0.65461
0.18	0.62388
0.19	0.59213
0.2	0.56056
0.21	0.52906
0.22	0.49773
0.23	0.471
0.24	0.44442
0.25	0.41739
0.26	0.3905
0.27	0.36543
0.28	0.34053
0.29	0.31703
0.3	0.29372
0.31	0.27116
0.32	0.2488
0.33	0.22701
0.34	0.20543
0.35	0.18436
0.36	0.16353
0.37	0.14322
0.38	0.12316
0.39	0.10367
0.4	0.08446
0.41	0.065921
0.42	0.047673
0.43	0.030183
0.44	0.012999
0.45	0.0033874
0.46	0.019458
0.47	0.03472
0.48	0.049661
0.49	0.063786
0.5	0.077591
0.51	0.090623
0.52	0.10334
0.53	0.11541
0.54	0.12718
0.55	0.13843
0.56	0.1494
0.57	0.15997
0.58	0.17026
0.59	0.18023
0.6	0.18994
0.61	0.19936
0.62	0.20852
0.63	0.21743
0.64	0.22608
0.65	0.23449
0.66	0.24265
0.67	0.25059
0.68	0.25828
0.69	0.26577
0.7	0.27299
0.71	0.28005
0.72	0.28684
0.73	0.29347
0.74	0.29985
0.75	0.30607
0.76	0.31204
0.77	0.31785
0.78	0.32341
0.79	0.32881
0.8	0.33396
0.81	0.33893
0.82	0.34365
0.83	0.34819
0.84	0.35248
0.85	0.35658
0.86	0.36044
0.87	0.3641
0.88	0.36752
0.89	0.37076
0.9	0.37377
0.91	0.3766
0.92	0.37921
0.93	0.38165
0.94	0.38388
0.95	0.38595
0.96	0.38782
0.97	0.38955
0.98	0.39108
0.99	0.39248
1	0.39369
1.01	0.39479
1.02	0.3957
1.03	0.39652
1.04	0.39716
1.05	0.39773
1.06	0.39813
1.07	0.39848
1.08	0.39865
1.09	0.39881
1.1	0.39879
1.11	0.39878
1.12	0.39861
1.13	0.39846
1.14	0.39815
1.15	0.3979
1.16	0.39749
1.17	0.39715
1.18	0.39667
1.19	0.39628
1.2	0.39574
1.21	0.39533
1.22	0.39477
1.23	0.39435
1.24	0.39378
1.25	0.39338
1.26	0.39283
1.27	0.39245
1.28	0.39192
1.29	0.39158
1.3	0.39109
1.31	0.3908
1.32	0.39035
1.33	0.39011
1.34	0.3897
1.35	0.38952
1.36	0.38917
1.37	0.38905
1.38	0.38876
1.39	0.3887
1.4	0.38847
1.41	0.38848
1.42	0.38831
1.43	0.38836
1.44	0.38824
1.45	0.38833
1.46	0.38824
1.47	0.38831
1.48	0.38822
1.49	0.38825
1.5	0.38811
1.51	0.38805
1.52	0.38783
1.53	0.38765
1.54	0.38732
1.55	0.387
1.56	0.38653
1.57	0.38605
1.58	0.38543
1.59	0.38479
1.6	0.38401
1.61	0.38321
1.62	0.38228
1.63	0.38131
1.64	0.38023
1.65	0.37911
1.66	0.37788
1.67	0.37661
1.68	0.37523
1.69	0.37382
1.7	0.3723
1.71	0.37075
1.72	0.3691
1.73	0.36741
1.74	0.36563
1.75	0.36381
1.76	0.3619
1.77	0.35995
1.78	0.35792
1.79	0.35584
1.8	0.35369
1.81	0.35149
1.82	0.34921
1.83	0.34689
1.84	0.34449
1.85	0.34205
1.86	0.33954
1.87	0.33698
1.88	0.33435
1.89	0.33168
1.9	0.32894
1.91	0.32615
1.92	0.32331
1.93	0.32041
1.94	0.31746
1.95	0.31446
1.96	0.31141
1.97	0.30831
1.98	0.30516
1.99	0.30196
2	0.29872
2.01	0.29543
2.02	0.2921
2.03	0.28873
2.04	0.28532
2.05	0.28186
2.06	0.27837
2.07	0.27485
2.08	0.27129
2.09	0.26769
2.1	0.26407
2.11	0.26041
2.12	0.25672
2.13	0.25301
2.14	0.24927
2.15	0.24551
2.16	0.24173
2.17	0.23792
2.18	0.23409
2.19	0.23025
2.2	0.22639
2.21	0.22252
2.22	0.21863
2.23	0.21473
2.24	0.21082
2.25	0.2069
2.26	0.20297
2.27	0.19903
2.28	0.19509
2.29	0.19115
2.3	0.1872
2.31	0.18325
2.32	0.1793
2.33	0.17535
2.34	0.1714
2.35	0.16746
2.36	0.16351
2.37	0.15957
2.38	0.15564
2.39	0.15171
2.4	0.14779
2.41	0.14387
2.42	0.13997
2.43	0.13606
2.44	0.13217
2.45	0.12829
2.46	0.12442
2.47	0.12056
2.48	0.11671
2.49	0.11287
2.5	0.10904
2.51	0.10522
2.52	0.10142
2.53	0.097628
2.54	0.093855
2.55	0.090089
2.56	0.086345
2.57	0.082608
2.58	0.078895
2.59	0.07519
2.6	0.071511
2.61	0.06784
2.62	0.064196
2.63	0.060561
2.64	0.056955
2.65	0.05336
2.66	0.049794
2.67	0.04624
2.68	0.042716
2.69	0.039206
2.7	0.035728
2.71	0.032265
2.72	0.028834
2.73	0.025419
2.74	0.022038
2.75	0.018675
2.76	0.015346
2.77	0.012036
2.78	0.0087612
2.79	0.0055072
2.8	0.0022887
2.81	0.00090769
2.82	0.004068
2.83	0.0072048
2.84	0.010305
2.85	0.013381
2.86	0.016419
2.87	0.019432
2.88	0.022407
2.89	0.025355
2.9	0.028265
2.91	0.031148
2.92	0.033992
2.93	0.036808
2.94	0.039585
2.95	0.042333
2.96	0.045042
2.97	0.047721
2.98	0.050361
2.99	0.052971
3	0.055541
3.01	0.05808
3.02	0.06058
3.03	0.063048
3.04	0.065477
3.05	0.067874
3.06	0.070232
3.07	0.072557
3.08	0.074844
3.09	0.077098
3.1	0.079313
3.11	0.081494
3.12	0.083637
3.13	0.085747
3.14	0.087819
3.15	0.089857
3.16	0.091857
3.17	0.093823
3.18	0.095752
3.19	0.097648
3.2	0.099506
3.21	0.10133
3.22	0.10312
3.23	0.10487
3.24	0.10659
3.25	0.10827
3.26	0.10992
3.27	0.11153
3.28	0.11311
3.29	0.11466
3.3	0.11617
3.31	0.11765
3.32	0.11909
3.33	0.1205
3.34	0.12188
3.35	0.12322
3.36	0.12453
3.37	0.12581
3.38	0.12706
3.39	0.12827
3.4	0.12945
3.41	0.1306
3.42	0.13172
3.43	0.13281
3.44	0.13387
3.45	0.13489
3.46	0.13589
3.47	0.13685
3.48	0.13779
3.49	0.13869
3.5	0.13957
3.51	0.14042
3.52	0.14123
3.53	0.14202
3.54	0.14278
3.55	0.14352
3.56	0.14422
3.57	0.1449
3.58	0.14555
3.59	0.14618
3.6	0.14677
3.61	0.14735
3.62	0.14789
3.63	0.14841
3.64	0.14891
3.65	0.14938
3.66	0.14982
3.67	0.15024
3.68	0.15064
3.69	0.15101
3.7	0.15136
3.71	0.15169
3.72	0.15199
3.73	0.15227
3.74	0.15253
3.75	0.15276
3.76	0.15298
3.77	0.15317
3.78	0.15334
3.79	0.15349
3.8	0.15362
3.81	0.15373
3.82	0.15382
3.83	0.15389
3.84	0.15394
3.85	0.15397
3.86	0.15399
3.87	0.15398
3.88	0.15396
3.89	0.15392
3.9	0.15386
3.91	0.15378
3.92	0.15369
3.93	0.15358
3.94	0.15345
3.95	0.15331
3.96	0.15315
3.97	0.15297
3.98	0.15278
3.99	0.15258
4	0.15236
4.01	0.15212
4.02	0.15187
4.03	0.15161
4.04	0.15134
4.05	0.15105
4.06	0.15074
4.07	0.15043
4.08	0.1501
4.09	0.14976
4.1	0.1494
4.11	0.14904
4.12	0.14866
4.13	0.14827
4.14	0.14787
4.15	0.14746
4.16	0.14704
4.17	0.1466
4.18	0.14616
4.19	0.14571
4.2	0.14524
4.21	0.14477
4.22	0.14429
4.23	0.1438
4.24	0.1433
4.25	0.14279
4.26	0.14227
4.27	0.14175
4.28	0.14121
4.29	0.14067
4.3	0.14012
4.31	0.13957
4.32	0.139
4.33	0.13843
4.34	0.13786
4.35	0.13727
4.36	0.13668
4.37	0.13608
4.38	0.13548
4.39	0.13487
4.4	0.13426
4.41	0.13364
4.42	0.13301
4.43	0.13238
4.44	0.13174
4.45	0.1311
4.46	0.13046
4.47	0.12981
4.48	0.12915
4.49	0.12849
4.5	0.12783
4.51	0.12716
4.52	0.12649
4.53	0.12582
4.54	0.12514
4.55	0.12446
4.56	0.12378
4.57	0.12309
4.58	0.1224
4.59	0.12171
4.6	0.12102
4.61	0.12032
4.62	0.11962
4.63	0.11892
4.64	0.11822
4.65	0.11751
4.66	0.11681
4.67	0.1161
4.68	0.11539
4.69	0.11468
4.7	0.11396
4.71	0.11325
4.72	0.11254
4.73	0.11182
4.74	0.1111
4.75	0.11039
4.76	0.10967
4.77	0.10895
4.78	0.10823
4.79	0.10751
4.8	0.10679
4.81	0.10608
4.82	0.10536
4.83	0.10464
4.84	0.10392
4.85	0.1032
4.86	0.10248
4.87	0.10176
4.88	0.10105
4.89	0.10033
4.9	0.099616
4.91	0.098901
4.92	0.098187
4.93	0.097474
4.94	0.096763
4.95	0.096052
4.96	0.095342
4.97	0.094634
4.98	0.093927
4.99	0.093221
5	0.092517
5.01	0.091814
5.02	0.091113
5.03	0.090414
5.04	0.089716
5.05	0.08902
5.06	0.088326
5.07	0.087634
5.08	0.086944
5.09	0.086255
5.1	0.085569
5.11	0.084885
5.12	0.084203
5.13	0.083523
5.14	0.082845
5.15	0.08217
5.16	0.081497
5.17	0.080827
5.18	0.080158
5.19	0.079493
5.2	0.07883
5.21	0.078169
5.22	0.077511
5.23	0.076855
5.24	0.076202
5.25	0.075552
5.26	0.074905
5.27	0.07426
5.28	0.073618
5.29	0.072979
5.3	0.072343
5.31	0.071709
5.32	0.071079
5.33	0.070451
5.34	0.069827
5.35	0.069205
5.36	0.068586
5.37	0.067971
5.38	0.067358
5.39	0.066749
5.4	0.066142
5.41	0.065539
5.42	0.064939
5.43	0.064341
5.44	0.063748
5.45	0.063157
5.46	0.062569
5.47	0.061985
5.48	0.061404
5.49	0.060826
5.5	0.060251
5.51	0.059679
5.52	0.059111
5.53	0.058546
5.54	0.057985
5.55	0.057426
5.56	0.056871
5.57	0.05632
5.58	0.055771
5.59	0.055226
5.6	0.054684
5.61	0.054146
5.62	0.053611
5.63	0.053079
5.64	0.052551
5.65	0.052025
5.66	0.051504
5.67	0.050985
5.68	0.05047
5.69	0.049959
5.7	0.04945
5.71	0.048945
5.72	0.048444
5.73	0.047946
5.74	0.047451
5.75	0.046959
5.76	0.046471
5.77	0.045986
5.78	0.045505
5.79	0.045026
5.8	0.044552
5.81	0.04408
5.82	0.043612
5.83	0.043147
5.84	0.042686
5.85	0.042227
5.86	0.041773
5.87	0.041321
5.88	0.040873
5.89	0.040428
5.9	0.039986
5.91	0.039547
5.92	0.039112
5.93	0.03868
5.94	0.038251
5.95	0.037826
5.96	0.037404
5.97	0.036985
5.98	0.036569
5.99	0.036156
6	0.035747
6.01	0.035341
6.02	0.034938
6.03	0.034538
6.04	0.034141
6.05	0.033747
6.06	0.033357
6.07	0.032969
6.08	0.032585
6.09	0.032204
6.1	0.031826
6.11	0.031451
6.12	0.031079
6.13	0.03071
6.14	0.030344
6.15	0.029981
6.16	0.029621
6.17	0.029264
6.18	0.02891
6.19	0.028559
6.2	0.028211
6.21	0.027866
6.22	0.027524
6.23	0.027185
6.24	0.026849
6.25	0.026515
6.26	0.026185
6.27	0.025857
6.28	0.025532
6.29	0.02521
6.3	0.024891
6.31	0.024575
6.32	0.024261
6.33	0.02395
6.34	0.023642
6.35	0.023337
6.36	0.023034
6.37	0.022734
6.38	0.022437
6.39	0.022142
6.4	0.021851
6.41	0.021561
6.42	0.021275
6.43	0.020991
6.44	0.020709
6.45	0.020431
6.46	0.020155
6.47	0.019881
6.48	0.01961
6.49	0.019341
6.5	0.019075
6.51	0.018812
6.52	0.018551
6.53	0.018292
6.54	0.018036
6.55	0.017783
6.56	0.017531
6.57	0.017283
6.58	0.017036
6.59	0.016792
6.6	0.01655
6.61	0.016311
6.62	0.016074
6.63	0.015839
6.64	0.015607
6.65	0.015377
6.66	0.015149
6.67	0.014924
6.68	0.014701
6.69	0.01448
6.7	0.014261
6.71	0.014044
6.72	0.01383
6.73	0.013617
6.74	0.013407
6.75	0.013199
6.76	0.012994
6.77	0.01279
6.78	0.012588
6.79	0.012389
6.8	0.012191
6.81	0.011996
6.82	0.011802
6.83	0.011611
6.84	0.011422
6.85	0.011234
6.86	0.011049
6.87	0.010866
6.88	0.010684
6.89	0.010505
6.9	0.010327
6.91	0.010152
6.92	0.0099779
6.93	0.009806
6.94	0.0096361
6.95	0.0094679
6.96	0.0093017
6.97	0.0091372
6.98	0.0089746
6.99	0.0088137
7	0.0086547
7.01	0.0084974
7.02	0.0083419
7.03	0.0081881
7.04	0.0080361
7.05	0.0078858
7.06	0.0077372
7.07	0.0075903
7.08	0.0074451
7.09	0.0073015
7.1	0.0071597
7.11	0.0070194
7.12	0.0068808
7.13	0.0067438
7.14	0.0066084
7.15	0.0064746
7.16	0.0063424
7.17	0.0062117
7.18	0.0060826
7.19	0.0059551
7.2	0.005829
7.21	0.0057045
7.22	0.0055815
7.23	0.00546
7.24	0.00534
7.25	0.0052214
7.26	0.0051043
7.27	0.0049886
7.28	0.0048744
7.29	0.0047616
7.3	0.0046502
7.31	0.0045402
7.32	0.0044316
7.33	0.0043244
7.34	0.0042185
7.35	0.004114
7.36	0.0040108
7.37	0.0039089
7.38	0.0038084
7.39	0.0037092
7.4	0.0036112
7.41	0.0035146
7.42	0.0034192
7.43	0.0033251
7.44	0.0032322
7.45	0.0031406
7.46	0.0030502
7.47	0.002961
7.48	0.0028731
7.49	0.0027863
7.5	0.0027007
7.51	0.0026163
7.52	0.0025331
7.53	0.002451
7.54	0.00237
7.55	0.0022902
7.56	0.0022115
7.57	0.002134
7.58	0.0020575
7.59	0.0019821
7.6	0.0019079
7.61	0.0018346
7.62	0.0017625
7.63	0.0016914
7.64	0.0016213
7.65	0.0015523
7.66	0.0014843
7.67	0.0014174
7.68	0.0013514
7.69	0.0012864
7.7	0.0012224
7.71	0.0011594
7.72	0.0010974
7.73	0.0010363
7.74	0.00097614
7.75	0.00091695
7.76	0.00085868
7.77	0.00080133
7.78	0.0007449
7.79	0.00068936
7.8	0.00063472
7.81	0.00058097
7.82	0.00052809
7.83	0.00047608
7.84	0.00042492
7.85	0.00037462
7.86	0.00032515
7.87	0.00027652
7.88	0.00022871
7.89	0.00018172
7.9	0.00013552
7.91	9.0131e-05
7.92	4.5526e-05
7.93	1.7009e-06
7.94	4.1353e-05
7.95	8.3644e-05
7.96	0.00012518
7.97	0.00016597
7.98	0.00020602
7.99	0.00024534
8	0.00028395
8.01	0.00032183
8.02	0.00035902
8.03	0.0003955
8.04	0.0004313
8.05	0.00046642
8.06	0.00050086
8.07	0.00053464
8.08	0.00056776
8.09	0.00060023
8.1	0.00063207
8.11	0.00066327
8.12	0.00069384
8.13	0.0007238
8.14	0.00075315
8.15	0.00078189
8.16	0.00081005
8.17	0.00083761
8.18	0.0008646
8.19	0.00089102
8.2	0.00091687
8.21	0.00094216
8.22	0.00096691
8.23	0.00099112
8.24	0.0010148
8.25	0.0010379
8.26	0.0010606
8.27	0.0010827
8.28	0.0011043
8.29	0.0011254
8.3	0.0011461
8.31	0.0011662
8.32	0.0011859
8.33	0.0012051
8.34	0.0012239
8.35	0.0012421
8.36	0.00126
8.37	0.0012774
8.38	0.0012944
8.39	0.001311
8.4	0.0013271
8.41	0.0013428
8.42	0.0013582
8.43	0.0013731
8.44	0.0013877
8.45	0.0014018
8.46	0.0014156
8.47	0.0014291
8.48	0.0014421
8.49	0.0014549
8.5	0.0014672
8.51	0.0014793
8.52	0.001491
8.53	0.0015023
8.54	0.0015134
8.55	0.0015241
8.56	0.0015346
8.57	0.0015447
8.58	0.0015546
8.59	0.0015641
8.6	0.0015734
8.61	0.0015825
8.62	0.0015912
8.63	0.0015997
8.64	0.001608
8.65	0.001616
8.66	0.0016238
8.67	0.0016313
8.68	0.0016386
8.69	0.0016457
8.7	0.0016526
8.71	0.0016593
8.72	0.0016658
8.73	0.0016721
8.74	0.0016782
8.75	0.0016842
8.76	0.0016899
8.77	0.0016955
8.78	0.001701
8.79	0.0017063
8.8	0.0017114
8.81	0.0017165
8.82	0.0017213
8.83	0.0017261
8.84	0.0017308
8.85	0.0017353
8.86	0.0017397
8.87	0.001744
8.88	0.0017483
8.89	0.0017524
8.9	0.0017565
8.91	0.0017605
8.92	0.0017644
8.93	0.0017683
8.94	0.0017721
8.95	0.0017759
8.96	0.0017796
8.97	0.0017833
8.98	0.0017869
8.99	0.0017906
9	0.0017942
9.01	0.0017978
9.02	0.0018014
9.03	0.001805
9.04	0.0018086
9.05	0.0018122
9.06	0.0018159
9.07	0.0018195
9.08	0.0018232
9.09	0.001827
9.1	0.0018308
9.11	0.0018346
9.12	0.0018385
9.13	0.0018424
9.14	0.0018464
9.15	0.0018505
9.16	0.0018547
9.17	0.0018589
9.18	0.0018632
9.19	0.0018677
9.2	0.0018722
9.21	0.0018768
9.22	0.0018816
9.23	0.0018864
9.24	0.0018914
9.25	0.0018965
9.26	0.0019018
9.27	0.0019072
9.28	0.0019127
9.29	0.0019184
9.3	0.0019242
9.31	0.0019302
9.32	0.0019364
9.33	0.0019427
9.34	0.0019492
9.35	0.0019559
9.36	0.0019628
9.37	0.0019698
9.38	0.0019771
9.39	0.0019846
9.4	0.0019922
9.41	0.0020001
9.42	0.0020082
9.43	0.0020165
9.44	0.002025
9.45	0.0020338
9.46	0.0020427
9.47	0.002052
9.48	0.0020614
9.49	0.0020711
9.5	0.0020811
9.51	0.0020913
9.52	0.0021017
9.53	0.0021125
9.54	0.0021234
9.55	0.0021347
9.56	0.0021462
9.57	0.002158
9.58	0.0021701
9.59	0.0021825
9.6	0.0021951
9.61	0.0022081
9.62	0.0022213
9.63	0.0022348
9.64	0.0022486
9.65	0.0022628
9.66	0.0022772
9.67	0.0022919
9.68	0.002307
9.69	0.0023223
9.7	0.002338
9.71	0.002354
9.72	0.0023703
9.73	0.002387
9.74	0.0024039
9.75	0.0024212
9.76	0.0024388
9.77	0.0024567
9.78	0.002475
9.79	0.0024936
9.8	0.0025126
9.81	0.0025318
9.82	0.0025514
9.83	0.0025714
9.84	0.0025917
9.85	0.0026123
9.86	0.0026332
9.87	0.0026545
9.88	0.0026762
9.89	0.0026982
9.9	0.0027205
9.91	0.0027431
9.92	0.0027661
9.93	0.0027895
9.94	0.0028132
9.95	0.0028372
9.96	0.0028615
9.97	0.0028862
9.98	0.0029112
9.99	0.0029366
10	0.0029623


==> immagini/simulazione5/componente_mod7.txt <==
0	1
0.01	0.98087
0.02	0.96242
0.03	0.9664
0.04	0.97091
0.05	0.99203
0.06	1.0124
0.07	1.0263
0.08	1.04
0.09	1.0465
0.1	1.0537
0.11	1.0966
0.12	1.1373
0.13	1.1498
0.14	1.162
0.15	1.1633
0.16	1.1648
0.17	1.1574
0.18	1.1504
0.19	1.1437
0.2	1.1373
0.21	1.1297
0.22	1.1225
0.23	1.1129
0.24	1.1036
0.25	1.0933
0.26	1.0832
0.27	1.0733
0.28	1.0637
0.29	1.0535
0.3	1.0436
0.31	1.0341
0.32	1.0247
0.33	1.0158
0.34	1.007
0.35	0.99868
0.36	0.99051
0.37	0.98272
0.38	0.97508
0.39	0.96777
0.4	0.96058
0.41	0.95365
0.42	0.94679
0.43	0.94007
0.44	0.93341
0.45	0.92676
0.46	0.92014
0.47	0.91338
0.48	0.90664
0.49	0.89954
0.5	0.89245
0.51	0.88485
0.52	0.87727
0.53	0.86918
0.54	0.86111
0.55	0.85268
0.56	0.84429
0.57	0.83571
0.58	0.82719
0.59	0.81864
0.6	0.81015
0.61	0.80177
0.62	0.79345
0.63	0.7853
0.64	0.77721
0.65	0.76933
0.66	0.7615
0.67	0.7539
0.68	0.74633
0.69	0.73899
0.7	0.73167
0.71	0.72456
0.72	0.71746
0.73	0.71054
0.74	0.70363
0.75	0.69686
0.76	0.6901
0.77	0.68344
0.78	0.67677
0.79	0.67017
0.8	0.66356
0.81	0.65696
0.82	0.65036
0.83	0.64375
0.84	0.63713
0.85	0.63047
0.86	0.6238
0.87	0.61707
0.88	0.61034
0.89	0.60355
0.9	0.59676
0.91	0.58991
0.92	0.58306
0.93	0.57616
0.94	0.56925
0.95	0.56231
0.96	0.55537
0.97	0.54841
0.98	0.54145
0.99	0.53448
1	0.52751
1.01	0.52056
1.02	0.51361
1.03	0.50668
1.04	0.49976
1.05	0.49289
1.06	0.48602
1.07	0.47922
1.08	0.47242
1.09	0.46571
1.1	0.45901
1.11	0.45241
1.12	0.44582
1.13	0.43935
1.14	0.4329
1.15	0.42659
1.16	0.4203
1.17	0.41418
1.18	0.40806
1.19	0.40215
1.2	0.39625
1.21	0.39058
1.22	0.38491
1.23	0.37951
1.24	0.37411
1.25	0.36901
1.26	0.3639
1.27	0.35912
1.28	0.35433
1.29	0.34989
1.3	0.34544
1.31	0.34138
1.32	0.33729
1.33	0.33362
1.34	0.32993
1.35	0.32668
1.36	0.32339
1.37	0.32057
1.38	0.31771
1.39	0.31532
1.4	0.31288
1.41	0.31089
1.42	0.30883
1.43	0.30716
1.44	0.30542
1.45	0.30399
1.46	0.30246
1.47	0.30114
1.48	0.29972
1.49	0.2984
1.5	0.29699
1.51	0.29558
1.52	0.29409
1.53	0.29255
1.54	0.29093
1.55	0.28922
1.56	0.28744
1.57	0.28556
1.58	0.28361
1.59	0.28157
1.6	0.27945
1.61	0.27726
1.62	0.27501
1.63	0.27269
1.64	0.27032
1.65	0.2679
1.66	0.26542
1.67	0.26292
1.68	0.26038
1.69	0.25782
1.7	0.25522
1.71	0.25263
1.72	0.25
1.73	0.24738
1.74	0.24473
1.75	0.24211
1.76	0.23945
1.77	0.23683
1.78	0.23418
1.79	0.23157
1.8	0.22893
1.81	0.22633
1.82	0.2237
1.83	0.22113
1.84	0.21852
1.85	0.21596
1.86	0.21337
1.87	0.21083
1.88	0.20827
1.89	0.20575
1.9	0.2032
1.91	0.2007
1.92	0.19817
1.93	0.19569
1.94	0.19318
1.95	0.1907
1.96	0.18821
1.97	0.18575
1.98	0.18327
1.99	0.18083
2	0.17836
2.01	0.17592
2.02	0.17347
2.03	0.17104
2.04	0.1686
2.05	0.16618
2.06	0.16375
2.07	0.16133
2.08	0.15891
2.09	0.15651
2.1	0.15409
2.11	0.1517
2.12	0.14929
2.13	0.1469
2.14	0.14451
2.15	0.14213
2.16	0.13974
2.17	0.13737
2.18	0.13499
2.19	0.13263
2.2	0.13027
2.21	0.12792
2.22	0.12556
2.23	0.12322
2.24	0.12088
2.25	0.11855
2.26	0.11622
2.27	0.11391
2.28	0.1116
2.29	0.10929
2.3	0.107
2.31	0.10471
2.32	0.10243
2.33	0.10016
2.34	0.097895
2.35	0.095642
2.36	0.093397
2.37	0.091163
2.38	0.088937
2.39	0.086722
2.4	0.084517
2.41	0.082322
2.42	0.080138
2.43	0.077965
2.44	0.075804
2.45	0.073654
2.46	0.071516
2.47	0.069389
2.48	0.067276
2.49	0.065173
2.5	0.063085
2.51	0.061008
2.52	0.058946
2.53	0.056896
2.54	0.054861
2.55	0.052838
2.56	0.05083
2.57	0.048835
2.58	0.046856
2.59	0.04489
2.6	0.04294
2.61	0.041004
2.62	0.039084
2.63	0.037177
2.64	0.035288
2.65	0.033413
2.66	0.031555
2.67	0.029711
2.68	0.027885
2.69	0.026073
2.7	0.024279
2.71	0.0225
2.72	0.020739
2.73	0.018993
2.74	0.017265
2.75	0.015553
2.76	0.013859
2.77	0.01218
2.78	0.010521
2.79	0.0088769
2.8	0.0072521
2.81	0.0056429
2.82	0.004053
2.83	0.0024789
2.84	0.00092429
2.85	0.00061434
2.86	0.0021335
2.87	0.0036364
2.88	0.0051198
2.89	0.0065868
2.9	0.0080343
2.91	0.0094652
2.92	0.010877
2.93	0.012271
2.94	0.013646
2.95	0.015005
2.96	0.016343
2.97	0.017665
2.98	0.018968
2.99	0.020253
3	0.021519
3.01	0.022768
3.02	0.023998
3.03	0.02521
3.04	0.026403
3.05	0.02758
3.06	0.028737
3.07	0.029876
3.08	0.030997
3.09	0.032101
3.1	0.033186
3.11	0.034253
3.12	0.035303
3.13	0.036334
3.14	0.037348
3.15	0.038344
3.16	0.039322
3.17	0.040283
3.18	0.041226
3.19	0.042152
3.2	0.04306
3.21	0.043951
3.22	0.044825
3.23	0.045682
3.24	0.046521
3.25	0.047344
3.26	0.04815
3.27	0.048939
3.28	0.049711
3.29	0.050467
3.3	0.051206
3.31	0.051929
3.32	0.052636
3.33	0.053326
3.34	0.054001
3.35	0.054659
3.36	0.055302
3.37	0.055929
3.38	0.056541
3.39	0.057137
3.4	0.057718
3.41	0.058284
3.42	0.058835
3.43	0.059371
3.44	0.059892
3.45	0.060398
3.46	0.06089
3.47	0.061368
3.48	0.061831
3.49	0.06228
3.5	0.062716
3.51	0.063137
3.52	0.063545
3.53	0.063939
3.54	0.06432
3.55	0.064688
3.56	0.065042
3.57	0.065384
3.58	0.065713
3.59	0.066029
3.6	0.066332
3.61	0.066623
3.62	0.066902
3.63	0.067169
3.64	0.067424
3.65	0.067667
3.66	0.067899
3.67	0.068119
3.68	0.068327
3.69	0.068524
3.7	0.068711
3.71	0.068886
3.72	0.069051
3.73	0.069205
3.74	0.069348
3.75	0.069481
3.76	0.069604
3.77	0.069717
3.78	0.06982
3.79	0.069913
3.8	0.069997
3.81	0.070071
3.82	0.070135
3.83	0.070191
3.84	0.070237
3.85	0.070275
3.86	0.070303
3.87	0.070323
3.88	0.070335
3.89	0.070338
3.9	0.070333
3.91	0.07032
3.92	0.070299
3.93	0.070269
3.94	0.070233
3.95	0.070188
3.96	0.070137
3.97	0.070077
3.98	0.070011
3.99	0.069938
4	0.069858
4.01	0.069771
4.02	0.069677
4.03	0.069577
4.04	0.06947
4.05	0.069357
4.06	0.069238
4.07	0.069112
4.08	0.068981
4.09	0.068844
4.1	0.068701
4.11	0.068553
4.12	0.068399
4.13	0.06824
4.14	0.068076
4.15	0.067906
4.16	0.067731
4.17	0.067552
4.18	0.067367
4.19	0.067178
4.2	0.066984
4.21	0.066786
4.22	0.066584
4.23	0.066377
4.24	0.066166
4.25	0.06595
4.26	0.065731
4.27	0.065508
4.28	0.065282
4.29	0.065051
4.3	0.064817
4.31	0.064579
4.32	0.064338
4.33	0.064094
4.34	0.063846
4.35	0.063595
4.36	0.063342
4.37	0.063085
4.38	0.062825
4.39	0.062563
4.4	0.062298
4.41	0.06203
4.42	0.06176
4.43	0.061487
4.44	0.061212
4.45	0.060934
4.46	0.060654
4.47	0.060372
4.48	0.060088
4.49	0.059802
4.5	0.059515
4.51	0.059225
4.52	0.058933
4.53	0.05864
4.54	0.058345
4.55	0.058048
4.56	0.05775
4.57	0.057451
4.58	0.05715
4.59	0.056848
4.6	0.056544
4.61	0.05624
4.62	0.055934
4.63	0.055627
4.64	0.055319
4.65	0.05501
4.66	0.054701
4.67	0.05439
4.68	0.054079
4.69	0.053766
4.7	0.053454
4.71	0.05314
4.72	0.052826
4.73	0.052512
4.74	0.052197
4.75	0.051881
4.76	0.051565
4.77	0.051249
4.78	0.050933
4.79	0.050616
4.8	0.050299
4.81	0.049982
4.82	0.049665
4.83	0.049348
4.84	0.049031
4.85	0.048713
4.86	0.048396
4.87	0.048079
4.88	0.047762
4.89	0.047445
4.9	0.047129
4.91	0.046812
4.92	0.046496
4.93	0.04618
4.94	0.045865
4.95	0.04555
4.96	0.045235
4.97	0.044921
4.98	0.044607
4.99	0.044294
5	0.043981
5.01	0.043669
5.02	0.043357
5.03	0.043046
5.04	0.042736
5.05	0.042427
5.06	0.042118
5.07	0.041809
5.08	0.041502
5.09	0.041195
5.1	0.040889
5.11	0.040584
5.12	0.04028
5.13	0.039977
5.14	0.039674
5.15	0.039373
5.16	0.039072
5.17	0.038772
5.18	0.038473
5.19	0.038176
5.2	0.037879
5.21	0.037583
5.22	0.037288
5.23	0.036995
5.24	0.036702
5.25	0.03641
5.26	0.03612
5.27	0.035831
5.28	0.035543
5.29	0.035255
5.3	0.03497
5.31	0.034685
5.32	0.034401
5.33	0.034119
5.34	0.033838
5.35	0.033558
5.36	0.033279
5.37	0.033002
5.38	0.032725
5.39	0.03245
5.4	0.032177
5.41	0.031904
5.42	0.031633
5.43	0.031363
5.44	0.031095
5.45	0.030827
5.46	0.030561
5.47	0.030297
5.48	0.030034
5.49	0.029772
5.5	0.029511
5.51	0.029252
5.52	0.028994
5.53	0.028737
5.54	0.028482
5.55	0.028228
5.56	0.027976
5.57	0.027725
5.58	0.027475
5.59	0.027227
5.6	0.02698
5.61	0.026734
5.62	0.02649
5.63	0.026247
5.64	0.026006
5.65	0.025766
5.66	0.025528
5.67	0.025291
5.68	0.025055
5.69	0.02482
5.7	0.024588
5.71	0.024356
5.72	0.024126
5.73	0.023897
5.74	0.02367
5.75	0.023444
5.76	0.02322
5.77	0.022997
5.78	0.022775
5.79	0.022555
5.8	0.022336
5.81	0.022119
5.82	0.021903
5.83	0.021688
5.84	0.021475
5.85	0.021263
5.86	0.021053
5.87	0.020843
5.88	0.020636
5.89	0.02043
5.9	0.020225
5.91	0.020021
5.92	0.019819
5.93	0.019619
5.94	0.019419
5.95	0.019221
5.96	0.019025
5.97	0.01883
5.98	0.018636
5.99	0.018443
6	0.018252
6.01	0.018063
6.02	0.017874
6.03	0.017687
6.04	0.017502
6.05	0.017317
6.06	0.017134
6.07	0.016953
6.08	0.016772
6.09	0.016593
6.1	0.016416
6.11	0.016239
6.12	0.016064
6.13	0.01589
6.14	0.015718
6.15	0.015547
6.16	0.015377
6.17	0.015208
6.18	0.015041
6.19	0.014875
6.2	0.01471
6.21	0.014547
6.22	0.014384
6.23	0.014224
6.24	0.014064
6.25	0.013905
6.26	0.013748
6.27	0.013592
6.28	0.013437
6.29	0.013284
6.3	0.013131
6.31	0.01298
6.32	0.01283
6.33	0.012682
6.34	0.012534
6.35	0.012388
6.36	0.012243
6.37	0.012099
6.38	0.011956
6.39	0.011815
6.4	0.011674
6.41	0.011535
6.42	0.011397
6.43	0.01126
6.44	0.011124
6.45	0.010989
6.46	0.010856
6.47	0.010723
6.48	0.010592
6.49	0.010461
6.5	0.010332
6.51	0.010204
6.52	0.010077
6.53	0.0099514
6.54	0.0098266
6.55	0.0097029
6.56	0.0095802
6.57	0.0094586
6.58	0.0093381
6.59	0.0092185
6.6	0.0091001
6.61	0.0089827
6.62	0.0088663
6.63	0.0087509
6.64	0.0086366
6.65	0.0085232
6.66	0.0084109
6.67	0.0082996
6.68	0.0081892
6.69	0.0080799
6.7	0.0079715
6.71	0.0078641
6.72	0.0077577
6.73	0.0076522
6.74	0.0075477
6.75	0.0074441
6.76	0.0073415
6.77	0.0072398
6.78	0.0071391
6.79	0.0070393
6.8	0.0069404
6.81	0.0068424
6.82	0.0067454
6.83	0.0066492
6.84	0.0065539
6.85	0.0064595
6.86	0.0063661
6.87	0.0062734
6.88	0.0061817
6.89	0.0060908
6.9	0.0060008
6.91	0.0059117
6.92	0.0058234
6.93	0.0057359
6.94	0.0056493
6.95	0.0055635
6.96	0.0054785
6.97	0.0053944
6.98	0.0053111
6.99	0.0052285
7	0.0051468
7.01	0.0050659
7.02	0.0049858
7.03	0.0049065
7.04	0.0048279
7.05	0.0047501
7.06	0.0046731
7.07	0.0045969
7.08	0.0045214
7.09	0.0044467
7.1	0.0043727
7.11	0.0042995
7.12	0.004227
7.13	0.0041552
7.14	0.0040842
7.15	0.0040139
7.16	0.0039443
7.17	0.0038754
7.18	0.0038072
7.19	0.0037397
7.2	0.003673
7.21	0.0036069
7.22	0.0035415
7.23	0.0034767
7.24	0.0034127
7.25	0.0033493
7.26	0.0032866
7.27	0.0032245
7.28	0.0031631
7.29	0.0031023
7.3	0.0030422
7.31	0.0029827
7.32	0.0029239
7.33	0.0028657
7.34	0.0028081
7.35	0.0027511
7.36	0.0026947
7.37	0.002639
7.38	0.0025838
7.39	0.0025293
7.4	0.0024754
7.41	0.002422
7.42	0.0023692
7.43	0.002317
7.44	0.0022654
7.45	0.0022144
7.46	0.0021639
7.47	0.002114
7.48	0.0020647
7.49	0.0020159
7.5	0.0019676
7.51	0.0019199
7.52	0.0018727
7.53	0.0018261
7.54	0.00178
7.55	0.0017345
7.56	0.0016894
7.57	0.0016449
7.58	0.0016009
7.59	0.0015574
7.6	0.0015144
7.61	0.0014719
7.62	0.0014299
7.63	0.0013884
7.64	0.0013474
7.65	0.0013069
7.66	0.0012668
7.67	0.0012273
7.68	0.0011882
7.69	0.0011495
7.7	0.0011114
7.71	0.0010737
7.72	0.0010364
7.73	0.00099966
7.74	0.00096333
7.75	0.00092744
7.76	0.00089199
7.77	0.00085699
7.78	0.00082242
7.79	0.00078828
7.8	0.00075457
7.81	0.00072128
7.82	0.00068841
7.83	0.00065597
7.84	0.00062393
7.85	0.00059231
7.86	0.00056109
7.87	0.00053027
7.88	0.00049986
7.89	0.00046984
7.9	0.00044021
7.91	0.00041098
7.92	0.00038213
7.93	0.00035366
7.94	0.00032558
7.95	0.00029787
7.96	0.00027053
7.97	0.00024357
7.98	0.00021697
7.99	0.00019074
8	0.00016486
8.01	0.00013935
8.02	0.00011419
8.03	8.9382e-05
8.04	6.4925e-05
8.05	4.0813e-05
8.06	1.7045e-05
8.07	6.3824e-06
8.08	2.9472e-05
8.09	5.2227e-05
8.1	7.4649e-05
8.11	9.6743e-05
8.12	0.00011851
8.13	0.00013995
8.14	0.00016107
8.15	0.00018188
8.16	0.00020236
8.17	0.00022253
8.18	0.0002424
8.19	0.00026195
8.2	0.0002812
8.21	0.00030014
8.22	0.00031878
8.23	0.00033713
8.24	0.00035517
8.25	0.00037293
8.26	0.00039039
8.27	0.00040756
8.28	0.00042444
8.29	0.00044104
8.3	0.00045736
8.31	0.00047339
8.32	0.00048915
8.33	0.00050463
8.34	0.00051984
8.35	0.00053477
8.36	0.00054944
8.37	0.00056383
8.38	0.00057796
8.39	0.00059182
8.4	0.00060543
8.41	0.00061877
8.42	0.00063185
8.43	0.00064468
8.44	0.00065725
8.45	0.00066956
8.46	0.00068163
8.47	0.00069345
8.48	0.00070501
8.49	0.00071633
8.5	0.00072741
8.51	0.00073824
8.52	0.00074884
8.53	0.00075919
8.54	0.0007693
8.55	0.00077918
8.56	0.00078882
8.57	0.00079822
8.58	0.0008074
8.59	0.00081634
8.6	0.00082505
8.61	0.00083354
8.62	0.00084179
8.63	0.00084983
8.64	0.00085764
8.65	0.00086522
8.66	0.00087258
8.67	0.00087973
8.68	0.00088665
8.69	0.00089336
8.7	0.00089984
8.71	0.00090612
8.72	0.00091218
8.73	0.00091802
8.74	0.00092366
8.75	0.00092908
8.76	0.00093429
8.77	0.00093929
8.78	0.00094409
8.79	0.00094868
8.8	0.00095306
8.81	0.00095724
8.82	0.00096122
8.83	0.00096499
8.84	0.00096856
8.85	0.00097193
8.86	0.0009751
8.87	0.00097807
8.88	0.00098085
8.89	0.00098343
8.9	0.00098581
8.91	0.00098799
8.92	0.00098999
8.93	0.00099179
8.94	0.00099339
8.95	0.00099481
8.96	0.00099604
8.97	0.00099707
8.98	0.00099792
8.99	0.00099858
9	0.00099906
9.01	0.00099935
9.02	0.00099945
9.03	0.00099937
9.04	0.00099911
9.05	0.00099867
9.06	0.00099804
9.07	0.00099724
9.08	0.00099625
9.09	0.00099509
9.1	0.00099375
9.11	0.00099224
9.12	0.00099055
9.13	0.00098868
9.14	0.00098664
9.15	0.00098444
9.16	0.00098206
9.17	0.00097951
9.18	0.00097679
9.19	0.00097391
9.2	0.00097086
9.21	0.00096764
9.22	0.00096426
9.23	0.00096072
9.24	0.00095702
9.25	0.00095316
9.26	0.00094914
9.27	0.00094496
9.28	0.00094063
9.29	0.00093615
9.3	0.00093151
9.31	0.00092672
9.32	0.00092179
9.33	0.0009167
9.34	0.00091147
9.35	0.0009061
9.36	0.00090059
9.37	0.00089494
9.38	0.00088915
9.39	0.00088322
9.4	0.00087717
9.41	0.00087098
9.42	0.00086466
9.43	0.00085822
9.44	0.00085166
9.45	0.00084497
9.46	0.00083817
9.47	0.00083125
9.48	0.00082422
9.49	0.00081708
9.5	0.00080983
9.51	0.00080248
9.52	0.00079503
9.53	0.00078749
9.54	0.00077986
9.55	0.00077213
9.56	0.00076432
9.57	0.00075644
9.58	0.00074847
9.59	0.00074044
9.6	0.00073233
9.61	0.00072417
9.62	0.00071595
9.63	0.00070767
9.64	0.00069935
9.65	0.00069098
9.66	0.00068258
9.67	0.00067415
9.68	0.00066569
9.69	0.00065721
9.7	0.00064872
9.71	0.00064023
9.72	0.00063173
9.73	0.00062325
9.74	0.00061477
9.75	0.00060633
9.76	0.00059791
9.77	0.00058952
9.78	0.00058119
9.79	0.00057291
9.8	0.00056469
9.81	0.00055654
9.82	0.00054848
9.83	0.0005405
9.84	0.00053263
9.85	0.00052487
9.86	0.00051722
9.87	0.00050971
9.88	0.00050235
9.89	0.00049513
9.9	0.00048808
9.91	0.00048121
9.92	0.00047453
9.93	0.00046805
9.94	0.00046178
9.95	0.00045574
9.96	0.00044995
9.97	0.00044441
9.98	0.00043914
9.99	0.00043416
10	0.00042948


==> immagini/simulazione5/componente_mod8.txt <==
0	1
0.01	1.0294
0.02	1.0582
0.03	1.0597
0.04	1.061
0.05	1.0424
0.06	1.0239
0.07	1.01
0.08	0.99638
0.09	1.0164
0.1	1.0355
0.11	1.0203
0.12	1.0066
0.13	1.014
0.14	1.0211
0.15	1.0175
0.16	1.0139
0.17	1.0224
0.18	1.0304
0.19	1.0368
0.2	1.0426
0.21	1.0492
0.22	1.0554
0.23	1.0665
0.24	1.077
0.25	1.0859
0.26	1.0943
0.27	1.1044
0.28	1.114
0.29	1.1241
0.3	1.1336
0.31	1.1431
0.32	1.1522
0.33	1.1609
0.34	1.1693
0.35	1.1773
0.36	1.185
0.37	1.1922
0.38	1.1991
0.39	1.2056
0.4	1.2118
0.41	1.2175
0.42	1.223
0.43	1.2281
0.44	1.2328
0.45	1.2373
0.46	1.2415
0.47	1.2454
0.48	1.2491
0.49	1.2527
0.5	1.2561
0.51	1.2596
0.52	1.263
0.53	1.2665
0.54	1.2699
0.55	1.2736
0.56	1.2771
0.57	1.2808
0.58	1.2843
0.59	1.2879
0.6	1.2913
0.61	1.2947
0.62	1.298
0.63	1.3012
0.64	1.3042
0.65	1.307
0.66	1.3097
0.67	1.3121
0.68	1.3145
0.69	1.3166
0.7	1.3185
0.71	1.3202
0.72	1.3218
0.73	1.3232
0.74	1.3245
0.75	1.3255
0.76	1.3264
0.77	1.3271
0.78	1.3278
0.79	1.3283
0.8	1.3286
0.81	1.3289
0.82	1.3291
0.83	1.3291
0.84	1.3291
0.85	1.329
0.86	1.3288
0.87	1.3285
0.88	1.3283
0.89	1.3279
0.9	1.3275
0.91	1.3269
0.92	1.3264
0.93	1.3258
0.94	1.3252
0.95	1.3245
0.96	1.3237
0.97	1.3229
0.98	1.3221
0.99	1.3212
1	1.3203
1.01	1.3193
1.02	1.3184
1.03	1.3173
1.04	1.3163
1.05	1.3151
1.06	1.314
1.07	1.3128
1.08	1.3116
1.09	1.3103
1.1	1.3091
1.11	1.3077
1.12	1.3064
1.13	1.305
1.14	1.3036
1.15	1.3021
1.16	1.3007
1.17	1.2992
1.18	1.2977
1.19	1.2961
1.2	1.2946
1.21	1.2929
1.22	1.2914
1.23	1.2897
1.24	1.2882
1.25	1.2865
1.26	1.2849
1.27	1.2833
1.28	1.2817
1.29	1.2801
1.3	1.2786
1.31	1.277
1.32	1.2755
1.33	1.274
1.34	1.2725
1.35	1.2709
1.36	1.2694
1.37	1.2678
1.38	1.2662
1.39	1.2645
1.4	1.2628
1.41	1.2609
1.42	1.2591
1.43	1.2569
1.44	1.2549
1.45	1.2526
1.46	1.2503
1.47	1.2478
1.48	1.2454
1.49	1.2428
1.5	1.2402
1.51	1.2376
1.52	1.235
1.53	1.2323
1.54	1.2297
1.55	1.227
1.56	1.2245
1.57	1.2219
1.58	1.2194
1.59	1.2168
1.6	1.2144
1.61	1.2119
1.62	1.2095
1.63	1.2071
1.64	1.2048
1.65	1.2025
1.66	1.2002
1.67	1.198
1.68	1.1957
1.69	1.1935
1.7	1.1914
1.71	1.1892
1.72	1.187
1.73	1.1849
1.74	1.1828
1.75	1.1806
1.76	1.1785
1.77	1.1764
1.78	1.1744
1.79	1.1722
1.8	1.1702
1.81	1.1681
1.82	1.166
1.83	1.1639
1.84	1.1619
1.85	1.1598
1.86	1.1578
1.87	1.1557
1.88	1.1536
1.89	1.1515
1.9	1.1494
1.91	1.1473
1.92	1.1453
1.93	1.1432
1.94	1.1411
1.95	1.1389
1.96	1.1368
1.97	1.1347
1.98	1.1325
1.99	1.1304
2	1.1282
2.01	1.126
2.02	1.1238
2.03	1.1216
2.04	1.1194
2.05	1.1171
2.06	1.1149
2.07	1.1126
2.08	1.1103
2.09	1.1079
2.1	1.1056
2.11	1.1032
2.12	1.1008
2.13	1.0984
2.14	1.0959
2.15	1.0935
2.16	1.0909
2.17	1.0884
2.18	1.0858
2.19	1.0833
2.2	1.0806
2.21	1.078
2.22	1.0753
2.23	1.0726
2.24	1.0698
2.25	1.067
2.26	1.0642
2.27	1.0613
2.28	1.0584
2.29	1.0555
2.3	1.0525
2.31	1.0495
2.32	1.0465
2.33	1.0434
2.34	1.0403
2.35	1.0371
2.36	1.0339
2.37	1.0307
2.38	1.0274
2.39	1.0241
2.4	1.0207
2.41	1.0174
2.42	1.0139
2.43	1.0105
2.44	1.007
2.45	1.0034
2.46	0.99982
2.47	0.9962
2.48	0.99254
2.49	0.98884
2.5	0.9851
2.51	0.98133
2.52	0.97752
2.53	0.97367
2.54	0.96979
2.55	0.96587
2.56	0.96191
2.57	0.95793
2.58	0.9539
2.59	0.94985
2.6	0.94576
2.61	0.94164
2.62	0.93749
2.63	0.9333
2.64	0.92909
2.65	0.92484
2.66	0.92057
2.67	0.91626
2.68	0.91193
2.69	0.90757
2.7	0.90319
2.71	0.89877
2.72	0.89433
2.73	0.88987
2.74	0.88538
2.75	0.88086
2.76	0.87632
2.77	0.87176
2.78	0.86718
2.79	0.86257
2.8	0.85794
2.81	0.85329
2.82	0.84862
2.83	0.84393
2.84	0.83923
2.85	0.8345
2.86	0.82975
2.87	0.82499
2.88	0.82021
2.89	0.81542
2.9	0.81061
2.91	0.80578
2.92	0.80094
2.93	0.79608
2.94	0.79121
2.95	0.78633
2.96	0.78144
2.97	0.77653
2.98	0.77162
2.99	0.76669
3	0.76175
3.01	0.75681
3.02	0.75185
3.03	0.74689
3.04	0.74191
3.05	0.73694
3.06	0.73195
3.07	0.72696
3.08	0.72196
3.09	0.71696
3.1	0.71195
3.11	0.70694
3.12	0.70192
3.13	0.69691
3.14	0.69189
3.15	0.68687
3.16	0.68184
3.17	0.67682
3.18	0.67179
3.19	0.66677
3.2	0.66175
3.21	0.65673
3.22	0.65171
3.23	0.64669
3.24	0.64168
3.25	0.63667
3.26	0.63166
3.27	0.62666
3.28	0.62166
3.29	0.61667
3.3	0.61168
3.31	0.6067
3.32	0.60173
3.33	0.59676
3.34	0.5918
3.35	0.58685
3.36	0.58191
3.37	0.57698
3.38	0.57205
3.39	0.56714
3.4	0.56224
3.41	0.55735
3.42	0.55247
3.43	0.5476
3.44	0.54274
3.45	0.53789
3.46	0.53306
3.47	0.52824
3.48	0.52344
3.49	0.51865
3.5	0.51387
3.51	0.50911
3.52	0.50436
3.53	0.49963
3.54	0.49492
3.55	0.49022
3.56	0.48553
3.57	0.48087
3.58	0.47622
3.59	0.47159
3.6	0.46697
3.61	0.46238
3.62	0.4578
3.63	0.45324
3.64	0.4487
3.65	0.44418
3.66	0.43968
3.67	0.4352
3.68	0.43073
3.69	0.42629
3.7	0.42187
3.71	0.41747
3.72	0.41309
3.73	0.40873
3.74	0.4044
3.75	0.40008
3.76	0.39579
3.77	0.39152
3.78	0.38727
3.79	0.38304
3.8	0.37884
3.81	0.37466
3.82	0.3705
3.83	0.36636
3.84	0.36225
3.85	0.35816
3.86	0.3541
3.87	0.35006
3.88	0.34604
3.89	0.34205
3.9	0.33808
3.91	0.33413
3.92	0.33021
3.93	0.32632
3.94	0.32244
3.95	0.3186
3.96	0.31478
3.97	0.31098
3.98	0.30721
3.99	0.30346
4	0.29974
4.01	0.29604
4.02	0.29237
4.03	0.28873
4.04	0.28511
4.05	0.28151
4.06	0.27794
4.07	0.2744
4.08	0.27088
4.09	0.26739
4.1	0.26392
4.11	0.26048
4.12	0.25707
4.13	0.25368
4.14	0.25031
4.15	0.24698
4.16	0.24366
4.17	0.24038
4.18	0.23712
4.19	0.23388
4.2	0.23067
4.21	0.22749
4.22	0.22433
4.23	0.2212
4.24	0.21809
4.25	0.21501
4.26	0.21196
4.27	0.20893
4.28	0.20593
4.29	0.20295
4.3	0.19999
4.31	0.19707
4.32	0.19417
4.33	0.19129
4.34	0.18844
4.35	0.18561
4.36	0.18281
4.37	0.18003
4.38	0.17728
4.39	0.17456
4.4	0.17186
4.41	0.16918
4.42	0.16653
4.43	0.1639
4.44	0.1613
4.45	0.15872
4.46	0.15617
4.47	0.15364
4.48	0.15114
4.49	0.14866
4.5	0.1462
4.51	0.14377
4.52	0.14136
4.53	0.13898
4.54	0.13661
4.55	0.13428
4.56	0.13196
4.57	0.12967
4.58	0.1274
4.59	0.12516
4.6	0.12294
4.61	0.12074
4.62	0.11856
4.63	0.11641
4.64	0.11428
4.65	0.11217
4.66	0.11009
4.67	0.10803
4.68	0.10598
4.69	0.10396
4.7	0.10197
4.71	0.099992
4.72	0.098037
4.73	0.096105
4.74	0.094194
4.75	0.092303
4.76	0.090434
4.77	0.088586
4.78	0.086759
4.79	0.084953
4.8	0.083167
4.81	0.081401
4.82	0.079656
4.83	0.077931
4.84	0.076226
4.85	0.074541
4.86	0.072875
4.87	0.07123
4.88	0.069603
4.89	0.067996
4.9	0.066409
4.91	0.06484
4.92	0.06329
4.93	0.061759
4.94	0.060247
4.95	0.058753
4.96	0.057278
4.97	0.055821
4.98	0.054382
4.99	0.052961
5	0.051558
5.01	0.050172
5.02	0.048804
5.03	0.047454
5.04	0.04612
5.05	0.044804
5.06	0.043505
5.07	0.042223
5.08	0.040957
5.09	0.039708
5.1	0.038476
5.11	0.03726
5.12	0.03606
5.13	0.034876
5.14	0.033707
5.15	0.032555
5.16	0.031418
5.17	0.030297
5.18	0.029191
5.19	0.0281
5.2	0.027025
5.21	0.025964
5.22	0.024918
5.23	0.023887
5.24	0.02287
5.25	0.021868
5.26	0.02088
5.27	0.019906
5.28	0.018947
5.29	0.018001
5.3	0.017069
5.31	0.01615
5.32	0.015245
5.33	0.014353
5.34	0.013475
5.35	0.012609
5.36	0.011757
5.37	0.010917
5.38	0.01009
5.39	0.0092762
5.4	0.0084744
5.41	0.0076849
5.42	0.0069077
5.43	0.0061426
5.44	0.0053894
5.45	0.0046481
5.46	0.0039186
5.47	0.0032006
5.48	0.0024942
5.49	0.0017991
5.5	0.0011152
5.51	0.00044252
5.52	0.00021918
5.53	0.00086997
5.54	0.00151
5.55	0.0021393
5.56	0.0027581
5.57	0.0033664
5.58	0.0039644
5.59	0.0045522
5.6	0.0051299
5.61	0.0056976
5.62	0.0062554
5.63	0.0068035
5.64	0.0073419
5.65	0.0078707
5.66	0.00839
5.67	0.0089
5.68	0.0094008
5.69	0.0098925
5.7	0.010375
5.71	0.010849
5.72	0.011314
5.73	0.01177
5.74	0.012217
5.75	0.012656
5.76	0.013087
5.77	0.013509
5.78	0.013923
5.79	0.014329
5.8	0.014727
5.81	0.015117
5.82	0.015499
5.83	0.015873
5.84	0.01624
5.85	0.016599
5.86	0.016951
5.87	0.017295
5.88	0.017632
5.89	0.017962
5.9	0.018284
5.91	0.0186
5.92	0.018909
5.93	0.019211
5.94	0.019506
5.95	0.019794
5.96	0.020076
5.97	0.020351
5.98	0.02062
5.99	0.020883
6	0.021139
6.01	0.021389
6.02	0.021633
6.03	0.021871
6.04	0.022103
6.05	0.022329
6.06	0.022549
6.07	0.022764
6.08	0.022973
6.09	0.023176
6.1	0.023374
6.11	0.023567
6.12	0.023754
6.13	0.023936
6.14	0.024112
6.15	0.024284
6.16	0.02445
6.17	0.024612
6.18	0.024768
6.19	0.02492
6.2	0.025067
6.21	0.025209
6.22	0.025346
6.23	0.025479
6.24	0.025608
6.25	0.025732
6.26	0.025851
6.27	0.025966
6.28	0.026077
6.29	0.026184
6.3	0.026286
6.31	0.026385
6.32	0.026479
6.33	0.026569
6.34	0.026656
6.35	0.026738
6.36	0.026817
6.37	0.026892
6.38	0.026963
6.39	0.027031
6.4	0.027095
6.41	0.027156
6.42	0.027213
6.43	0.027266
6.44	0.027317
6.45	0.027363
6.46	0.027407
6.47	0.027447
6.48	0.027485
6.49	0.027519
6.5	0.02755
6.51	0.027578
6.52	0.027603
6.53	0.027625
6.54	0.027644
6.55	0.027661
6.56	0.027674
6.57	0.027685
6.58	0.027693
6.59	0.027699
6.6	0.027701
6.61	0.027702
6.62	0.027699
6.63	0.027695
6.64	0.027688
6.65	0.027678
6.66	0.027666
6.67	0.027652
6.68	0.027635
6.69	0.027616
6.7	0.027595
6.71	0.027572
6.72	0.027546
6.73	0.027519
6.74	0.027489
6.75	0.027458
6.76	0.027424
6.77	0.027389
6.78	0.027351
6.79	0.027312
6.8	0.027271
6.81	0.027228
6.82	0.027183
6.83	0.027137
6.84	0.027089
6.85	0.027039
6.86	0.026987
6.87	0.026934
6.88	0.026879
6.89	0.026823
6.9	0.026765
6.91	0.026706
6.92	0.026645
6.93	0.026583
6.94	0.026519
6.95	0.026454
6.96	0.026387
6.97	0.02632
6.98	0.026251
6.99	0.02618
7	0.026109
7.01	0.026036
7.02	0.025962
7.03	0.025887
7.04	0.025811
7.05	0.025733
7.06	0.025655
7.07	0.025575
7.08	0.025495
7.09	0.025413
7.1	0.02533
7.11	0.025247
7.12	0.025162
7.13	0.025077
7.14	0.02499
7.15	0.024903
7.16	0.024815
7.17	0.024726
7.18	0.024636
7.19	0.024546
7.2	0.024454
7.21	0.024362
7.22	0.024269
7.23	0.024176
7.24	0.024081
7.25	0.023986
7.26	0.023891
7.27	0.023795
7.28	0.023698
7.29	0.0236
7.3	0.023502
7.31	0.023403
7.32	0.023304
7.33	0.023204
7.34	0.023104
7.35	0.023003
7.36	0.022902
7.37	0.0228
7.38	0.022698
7.39	0.022595
7.4	0.022492
7.41	0.022389
7.42	0.022285
7.43	0.022181
7.44	0.022076
7.45	0.021971
7.46	0.021866
7.47	0.02176
7.48	0.021654
7.49	0.021548
7.5	0.021441
7.51	0.021335
7.52	0.021228
7.53	0.02112
7.54	0.021013
7.55	0.020905
7.56	0.020797
7.57	0.020689
7.58	0.020581
7.59	0.020472
7.6	0.020364
7.61	0.020255
7.62	0.020146
7.63	0.020037
7.64	0.019928
7.65	0.019819
7.66	0.019709
7.67	0.0196
7.68	0.01949
7.69	0.019381
7.7	0.019271
7.71	0.019162
7.72	0.019052
7.73	0.018942
7.74	0.018833
7.75	0.018723
7.76	0.018613
7.77	0.018503
7.78	0.018394
7.79	0.018284
7.8	0.018175
7.81	0.018065
7.82	0.017955
7.83	0.017846
7.84	0.017737
7.85	0.017627
7.86	0.017518
7.87	0.017409
7.88	0.0173
7.89	0.017191
7.9	0.017083
7.91	0.016974
7.92	0.016865
7.93	0.016757
7.94	0.016649
7.95	0.016541
7.96	0.016433
7.97	0.016325
7.98	0.016217
7.99	0.01611
8	0.016003
8.01	0.015896
8.02	0.015789
8.03	0.015682
8.04	0.015576
8.05	0.01547
8.06	0.015364
8.07	0.015258
8.08	0.015152
8.09	0.015047
8.1	0.014942
8.11	0.014837
8.12	0.014733
8.13	0.014628
8.14	0.014524
8.15	0.01442
8.16	0.014317
8.17	0.014213
8.18	0.01411
8.19	0.014008
8.2	0.013905
8.21	0.013803
8.22	0.013701
8.23	0.0136
8.24	0.013498
8.25	0.013397
8.26	0.013297
8.27	0.013196
8.28	0.013096
8.29	0.012997
8.3	0.012897
8.31	0.012798
8.32	0.012699
8.33	0.012601
8.34	0.012503
8.35	0.012405
8.36	0.012308
8.37	0.012211
8.38	0.012114
8.39	0.012018
8.4	0.011922
8.41	0.011826
8.42	0.011731
8.43	0.011636
8.44	0.011541
8.45	0.011447
8.46	0.011353
8.47	0.01126
8.48	0.011167
8.49	0.011074
8.5	0.010982
8.51	0.01089
8.52	0.010798
8.53	0.010707
8.54	0.010616
8.55	0.010526
8.56	0.010436
8.57	0.010346
8.58	0.010257
8.59	0.010168
8.6	0.01008
8.61	0.0099916
8.62	0.009904
8.63	0.0098168
8.64	0.00973
8.65	0.0096436
8.66	0.0095576
8.67	0.0094721
8.68	0.0093869
8.69	0.0093022
8.7	0.0092179
8.71	0.009134
8.72	0.0090505
8.73	0.0089674
8.74	0.0088848
8.75	0.0088026
8.76	0.0087208
8.77	0.0086394
8.78	0.0085585
8.79	0.008478
8.8	0.008398
8.81	0.0083183
8.82	0.0082391
8.83	0.0081604
8.84	0.0080821
8.85	0.0080042
8.86	0.0079267
8.87	0.0078497
8.88	0.0077732
8.89	0.0076971
8.9	0.0076214
8.91	0.0075462
8.92	0.0074714
8.93	0.0073971
8.94	0.0073232
8.95	0.0072498
8.96	0.0071768
8.97	0.0071043
8.98	0.0070322
8.99	0.0069606
9	0.0068894
9.01	0.0068187
9.02	0.0067484
9.03	0.0066786
9.04	0.0066093
9.05	0.0065404
9.06	0.006472
9.07	0.006404
9.08	0.0063365
9.09	0.0062695
9.1	0.0062029
9.11	0.0061368
9.12	0.0060712
9.13	0.006006
9.14	0.0059413
9.15	0.0058771
9.16	0.0058133
9.17	0.00575
9.18	0.0056872
9.19	0.0056248
9.2	0.005563
9.21	0.0055015
9.22	0.0054406
9.23	0.0053801
9.24	0.0053201
9.25	0.0052606
9.26	0.0052016
9.27	0.005143
9.28	0.0050849
9.29	0.0050273
9.3	0.0049702
9.31	0.0049135
9.32	0.0048573
9.33	0.0048016
9.34	0.0047464
9.35	0.0046917
9.36	0.0046374
9.37	0.0045836
9.38	0.0045303
9.39	0.0044775
9.4	0.0044251
9.41	0.0043733
9.42	0.0043219
9.43	0.004271
9.44	0.0042206
9.45	0.0041707
9.46	0.0041212
9.47	0.0040723
9.48	0.0040238
9.49	0.0039758
9.5	0.0039283
9.51	0.0038812
9.52	0.0038347
9.53	0.0037886
9.54	0.003743
9.55	0.0036979
9.56	0.0036532
9.57	0.0036091
9.58	0.0035654
9.59	0.0035222
9.6	0.0034795
9.61	0.0034373
9.62	0.0033955
9.63	0.0033542
9.64	0.0033134
9.65	0.003273
9.66	0.0032332
9.67	0.0031938
9.68	0.0031548
9.69	0.0031164
9.7	0.0030784
9.71	0.0030408
9.72	0.0030038
9.73	0.0029672
9.74	0.002931
9.75	0.0028953
9.76	0.0028601
9.77	0.0028253
9.78	0.0027909
9.79	0.0027571
9.8	0.0027236
9.81	0.0026906
9.82	0.002658
9.83	0.0026259
9.84	0.0025942
9.85	0.002563
9.86	0.0025321
9.87	0.0025017
9.88	0.0024717
9.89	0.0024421
9.9	0.0024129
9.91	0.0023842
9.92	0.0023558
9.93	0.0023278
9.94	0.0023003
9.95	0.0022731
9.96	0.0022462
9.97	0.0022198
9.98	0.0021937
9.99	0.002168
10	0.0021427


==> immagini/simulazione5/componente_mod9.txt <==
0	1
0.01	1.0094
0.02	1.0191
0.03	1.0326
0.04	1.0457
0.05	1.0575
0.06	1.0691
0.07	1.0772
0.08	1.085
0.09	1.1056
0.1	1.1254
0.11	1.1294
0.12	1.1329
0.13	1.152
0.14	1.1703
0.15	1.2043
0.16	1.2366
0.17	1.2693
0.18	1.3007
0.19	1.3316
0.2	1.3612
0.21	1.3896
0.22	1.4167
0.23	1.441
0.24	1.4642
0.25	1.4865
0.26	1.5077
0.27	1.5261
0.28	1.5435
0.29	1.5597
0.3	1.575
0.31	1.5889
0.32	1.602
0.33	1.6138
0.34	1.6247
0.35	1.6347
0.36	1.6438
0.37	1.6521
0.38	1.6596
0.39	1.6664
0.4	1.6724
0.41	1.6778
0.42	1.6824
0.43	1.6864
0.44	1.6897
0.45	1.6924
0.46	1.6945
0.47	1.696
0.48	1.697
0.49	1.6973
0.5	1.6971
0.51	1.6964
0.52	1.6951
0.53	1.6932
0.54	1.6908
0.55	1.6879
0.56	1.6845
0.57	1.6805
0.58	1.6761
0.59	1.6711
0.6	1.6657
0.61	1.6599
0.62	1.6537
0.63	1.647
0.64	1.64
0.65	1.6326
0.66	1.6248
0.67	1.6168
0.68	1.6084
0.69	1.5997
0.7	1.5908
0.71	1.5815
0.72	1.5721
0.73	1.5623
0.74	1.5524
0.75	1.5422
0.76	1.5318
0.77	1.5212
0.78	1.5104
0.79	1.4994
0.8	1.4882
0.81	1.4769
0.82	1.4654
0.83	1.4537
0.84	1.4419
0.85	1.43
0.86	1.4179
0.87	1.4057
0.88	1.3934
0.89	1.381
0.9	1.3684
0.91	1.3558
0.92	1.343
0.93	1.3302
0.94	1.3173
0.95	1.3043
0.96	1.2912
0.97	1.278
0.98	1.2648
0.99	1.2515
1	1.2382
1.01	1.2247
1.02	1.2113
1.03	1.1978
1.04	1.1842
1.05	1.1706
1.06	1.157
1.07	1.1433
1.08	1.1296
1.09	1.1159
1.1	1.1022
1.11	1.0885
1.12	1.0747
1.13	1.0609
1.14	1.0472
1.15	1.0333
1.16	1.0196
1.17	1.0057
1.18	0.99193
1.19	0.97808
1.2	0.96428
1.21	0.95041
1.22	0.93659
1.23	0.92269
1.24	0.90886
1.25	0.89494
1.26	0.88109
1.27	0.86715
1.28	0.85329
1.29	0.83933
1.3	0.82547
1.31	0.81153
1.32	0.79768
1.33	0.78378
1.34	0.76998
1.35	0.75616
1.36	0.74245
1.37	0.72875
1.38	0.71517
1.39	0.70165
1.4	0.68825
1.41	0.67496
1.42	0.66178
1.43	0.64875
1.44	0.63584
1.45	0.62311
1.46	0.61049
1.47	0.59807
1.48	0.58575
1.49	0.57363
1.5	0.56161
1.51	0.54979
1.52	0.53806
1.53	0.52651
1.54	0.51506
1.55	0.50377
1.56	0.49258
1.57	0.48154
1.58	0.47059
1.59	0.45979
1.6	0.44908
1.61	0.4385
1.62	0.42801
1.63	0.41765
1.64	0.40738
1.65	0.39722
1.66	0.38717
1.67	0.37721
1.68	0.36736
1.69	0.3576
1.7	0.34795
1.71	0.33839
1.72	0.32894
1.73	0.31958
1.74	0.31033
1.75	0.30116
1.76	0.2921
1.77	0.28313
1.78	0.27427
1.79	0.26549
1.8	0.25683
1.81	0.24826
1.82	0.2398
1.83	0.23142
1.84	0.22316
1.85	0.21499
1.86	0.20693
1.87	0.19897
1.88	0.19112
1.89	0.18336
1.9	0.17572
1.91	0.16817
1.92	0.16074
1.93	0.15341
1.94	0.14619
1.95	0.13907
1.96	0.13206
1.97	0.12515
1.98	0.11836
1.99	0.11167
2	0.1051
2.01	0.098626
2.02	0.092267
2.03	0.086012
2.04	0.079869
2.05	0.073831
2.06	0.067905
2.07	0.062084
2.08	0.056375
2.09	0.05077
2.1	0.045276
2.11	0.039886
2.12	0.034607
2.13	0.029432
2.14	0.024365
2.15	0.019403
2.16	0.014548
2.17	0.0097972
2.18	0.0051522
2.19	0.00061019
2.2	0.0038271
2.21	0.0081622
2.22	0.012394
2.23	0.016525
2.24	0.020554
2.25	0.024483
2.26	0.028313
2.27	0.032043
2.28	0.035675
2.29	0.03921
2.3	0.042649
2.31	0.045992
2.32	0.04924
2.33	0.052394
2.34	0.055457
2.35	0.058426
2.36	0.061306
2.37	0.064095
2.38	0.066796
2.39	0.069408
2.4	0.071935
2.41	0.074376
2.42	0.076734
2.43	0.079007
2.44	0.0812
2.45	0.083311
2.46	0.085344
2.47	0.087298
2.48	0.089175
2.49	0.090976
2.5	0.092703
2.51	0.094358
2.52	0.095939
2.53	0.097451
2.54	0.098893
2.55	0.10027
2.56	0.10157
2.57	0.10281
2.58	0.10399
2.59	0.1051
2.6	0.10615
2.61	0.10714
2.62	0.10807
2.63	0.10894
2.64	0.10975
2.65	0.11051
2.66	0.11121
2.67	0.11185
2.68	0.11244
2.69	0.11298
2.7	0.11347
2.71	0.1139
2.72	0.11429
2.73	0.11462
2.74	0.11491
2.75	0.11515
2.76	0.11534
2.77	0.11549
2.78	0.1156
2.79	0.11566
2.8	0.11567
2.81	0.11565
2.82	0.11558
2.83	0.11548
2.84	0.11533
2.85	0.11515
2.86	0.11493
2.87	0.11467
2.88	0.11438
2.89	0.11405
2.9	0.11368
2.91	0.11329
2.92	0.11286
2.93	0.1124
2.94	0.1119
2.95	0.11138
2.96	0.11083
2.97	0.11024
2.98	0.10963
2.99	0.109
3	0.10833
3.01	0.10764
3.02	0.10693
3.03	0.10619
3.04	0.10543
3.05	0.10464
3.06	0.10383
3.07	0.10301
3.08	0.10216
3.09	0.10129
3.1	0.1004
3.11	0.099492
3.12	0.098566
3.13	0.097625
3.14	0.096666
3.15	0.095692
3.16	0.094702
3.17	0.093698
3.18	0.09268
3.19	0.091649
3.2	0.090605
3.21	0.089549
3.22	0.088481
3.23	0.087404
3.24	0.086315
3.25	0.085218
3.26	0.08411
3.27	0.082995
3.28	0.081872
3.29	0.080742
3.3	0.079604
3.31	0.078461
3.32	0.077311
3.33	0.076157
3.34	0.074997
3.35	0.073834
3.36	0.072667
3.37	0.071496
3.38	0.070323
3.39	0.069148
3.4	0.06797
3.41	0.066791
3.42	0.065611
3.43	0.064431
3.44	0.063251
3.45	0.062071
3.46	0.060891
3.47	0.059713
3.48	0.058535
3.49	0.05736
3.5	0.056187
3.51	0.055017
3.52	0.053849
3.53	0.052685
3.54	0.051524
3.55	0.050367
3.56	0.049214
3.57	0.048066
3.58	0.046922
3.59	0.045784
3.6	0.044651
3.61	0.043524
3.62	0.042402
3.63	0.041287
3.64	0.040178
3.65	0.039076
3.66	0.03798
3.67	0.036892
3.68	0.03581
3.69	0.034737
3.7	0.033671
3.71	0.032613
3.72	0.031563
3.73	0.030521
3.74	0.029488
3.75	0.028463
3.76	0.027447
3.77	0.026441
3.78	0.025443
3.79	0.024454
3.8	0.023475
3.81	0.022505
3.82	0.021544
3.83	0.020594
3.84	0.019653
3.85	0.018722
3.86	0.017801
3.87	0.016891
3.88	0.01599
3.89	0.0151
3.9	0.01422
3.91	0.01335
3.92	0.012491
3.93	0.011643
3.94	0.010805
3.95	0.0099776
3.96	0.0091608
3.97	0.0083551
3.98	0.0075598
3.99	0.0067756
4	0.0060019
4.01	0.0052393
4.02	0.0044873
4.03	0.0037465
4.04	0.0030162
4.05	0.0022971
4.06	0.0015886
4.07	0.00089135
4.08	0.0002046
4.09	0.00047095
4.1	0.001136
4.11	0.0017898
4.12	0.0024332
4.13	0.0030654
4.14	0.0036872
4.15	0.0042979
4.16	0.0048982
4.17	0.0054875
4.18	0.0060665
4.19	0.0066346
4.2	0.0071924
4.21	0.0077394
4.22	0.0082762
4.23	0.0088023
4.24	0.0093184
4.25	0.0098238
4.26	0.010319
4.27	0.010804
4.28	0.011279
4.29	0.011744
4.3	0.012199
4.31	0.012644
4.32	0.013079
4.33	0.013504
4.34	0.01392
4.35	0.014326
4.36	0.014722
4.37	0.015109
4.38	0.015487
4.39	0.015854
4.4	0.016213
4.41	0.016563
4.42	0.016903
4.43	0.017235
4.44	0.017557
4.45	0.017871
4.46	0.018176
4.47	0.018472
4.48	0.018759
4.49	0.019038
4.5	0.019309
4.51	0.019571
4.52	0.019826
4.53	0.020071
4.54	0.02031
4.55	0.020539
4.56	0.020762
4.57	0.020976
4.58	0.021182
4.59	0.021381
4.6	0.021573
4.61	0.021757
4.62	0.021934
4.63	0.022104
4.64	0.022266
4.65	0.022422
4.66	0.02257
4.67	0.022712
4.68	0.022847
4.69	0.022975
4.7	0.023097
4.71	0.023213
4.72	0.023322
4.73	0.023424
4.74	0.023521
4.75	0.023612
4.76	0.023696
4.77	0.023775
4.78	0.023848
4.79	0.023915
4.8	0.023977
4.81	0.024033
4.82	0.024084
4.83	0.024129
4.84	0.024169
4.85	0.024204
4.86	0.024234
4.87	0.024259
4.88	0.024279
4.89	0.024295
4.9	0.024305
4.91	0.024311
4.92	0.024313
4.93	0.02431
4.94	0.024303
4.95	0.024291
4.96	0.024275
4.97	0.024255
4.98	0.024232
4.99	0.024204
5	0.024172
5.01	0.024137
5.02	0.024098
5.03	0.024055
5.04	0.024009
5.05	0.02396
5.06	0.023907
5.07	0.02385
5.08	0.023791
5.09	0.023728
5.1	0.023663
5.11	0.023594
5.12	0.023523
5.13	0.023448
5.14	0.023371
5.15	0.023291
5.16	0.023209
5.17	0.023124
5.18	0.023036
5.19	0.022946
5.2	0.022854
5.21	0.022759
5.22	0.022662
5.23	0.022563
5.24	0.022462
5.25	0.022359
5.26	0.022254
5.27	0.022147
5.28	0.022038
5.29	0.021928
5.3	0.021815
5.31	0.021701
5.32	0.021586
5.33	0.021469
5.34	0.02135
5.35	0.02123
5.36	0.021108
5.37	0.020985
5.38	0.020861
5.39	0.020736
5.4	0.020609
5.41	0.020482
5.42	0.020353
5.43	0.020223
5.44	0.020092
5.45	0.019961
5.46	0.019828
5.47	0.019694
5.48	0.01956
5.49	0.019425
5.5	0.01929
5.51	0.019153
5.52	0.019016
5.53	0.018878
5.54	0.01874
5.55	0.018602
5.56	0.018462
5.57	0.018323
5.58	0.018183
5.59	0.018043
5.6	0.017902
5.61	0.017761
5.62	0.01762
5.63	0.017478
5.64	0.017337
5.65	0.017195
5.66	0.017053
5.67	0.016911
5.68	0.016769
5.69	0.016627
5.7	0.016485
5.71	0.016343
5.72	0.016201
5.73	0.016059
5.74	0.015917
5.75	0.015776
5.76	0.015634
5.77	0.015493
5.78	0.015352
5.79	0.015211
5.8	0.01507
5.81	0.01493
5.82	0.01479
5.83	0.01465
5.84	0.014511
5.85	0.014372
5.86	0.014234
5.87	0.014095
5.88	0.013958
5.89	0.01382
5.9	0.013684
5.91	0.013547
5.92	0.013411
5.93	0.013276
5.94	0.013141
5.95	0.013007
5.96	0.012873
5.97	0.01274
5.98	0.012607
5.99	0.012475
6	0.012344
6.01	0.012213
6.02	0.012083
6.03	0.011954
6.04	0.011825
6.05	0.011697
6.06	0.011569
6.07	0.011443
6.08	0.011316
6.09	0.011191
6.1	0.011067
6.11	0.010943
6.12	0.010819
6.13	0.010697
6.14	0.010575
6.15	0.010454
6.16	0.010334
6.17	0.010215
6.18	0.010096
6.19	0.0099785
6.2	0.0098615
6.21	0.0097453
6.22	0.0096299
6.23	0.0095152
6.24	0.0094014
6.25	0.0092884
6.26	0.0091763
6.27	0.0090649
6.28	0.0089544
6.29	0.0088447
6.3	0.0087358
6.31	0.0086278
6.32	0.0085206
6.33	0.0084142
6.34	0.0083087
6.35	0.008204
6.36	0.0081001
6.37	0.0079971
6.38	0.007895
6.39	0.0077936
6.4	0.0076932
6.41	0.0075935
6.42	0.0074948
6.43	0.0073968
6.44	0.0072997
6.45	0.0072035
6.46	0.0071081
6.47	0.0070135
6.48	0.0069198
6.49	0.0068269
6.5	0.0067349
6.51	0.0066437
6.52	0.0065534
6.53	0.0064638
6.54	0.0063751
6.55	0.0062873
6.56	0.0062003
6.57	0.006114
6.58	0.0060287
6.59	0.0059441
6.6	0.0058604
6.61	0.0057774
6.62	0.0056953
6.63	0.005614
6.64	0.0055336
6.65	0.0054539
6.66	0.005375
6.67	0.0052969
6.68	0.0052196
6.69	0.0051431
6.7	0.0050674
6.71	0.0049924
6.72	0.0049183
6.73	0.0048449
6.74	0.0047723
6.75	0.0047004
6.76	0.0046294
6.77	0.004559
6.78	0.0044895
6.79	0.0044207
6.8	0.0043526
6.81	0.0042853
6.82	0.0042187
6.83	0.0041528
6.84	0.0040877
6.85	0.0040233
6.86	0.0039596
6.87	0.0038966
6.88	0.0038344
6.89	0.0037728
6.9	0.003712
6.91	0.0036518
6.92	0.0035923
6.93	0.0035335
6.94	0.0034754
6.95	0.003418
6.96	0.0033612
6.97	0.0033052
6.98	0.0032497
6.99	0.0031949
7	0.0031408
7.01	0.0030873
7.02	0.0030345
7.03	0.0029823
7.04	0.0029308
7.05	0.0028798
7.06	0.0028295
7.07	0.0027798
7.08	0.0027307
7.09	0.0026822
7.1	0.0026343
7.11	0.0025871
7.12	0.0025404
7.13	0.0024943
7.14	0.0024487
7.15	0.0024038
7.16	0.0023594
7.17	0.0023156
7.18	0.0022724
7.19	0.0022297
7.2	0.0021875
7.21	0.0021459
7.22	0.0021049
7.23	0.0020644
7.24	0.0020244
7.25	0.001985
7.26	0.001946
7.27	0.0019076
7.28	0.0018697
7.29	0.0018324
7.3	0.0017955
7.31	0.0017591
7.32	0.0017232
7.33	0.0016879
7.34	0.001653
7.35	0.0016185
7.36	0.0015846
7.37	0.0015511
7.38	0.0015181
7.39	0.0014856
7.4	0.0014535
7.41	0.0014219
7.42	0.0013907
7.43	0.00136
7.44	0.0013298
7.45	0.0012999
7.46	0.0012705
7.47	0.0012416
7.48	0.001213
7.49	0.0011849
7.5	0.0011572
7.51	0.0011299
7.52	0.001103
7.53	0.0010766
7.54	0.0010505
7.55	0.0010248
7.56	0.00099958
7.57	0.0009747
7.58	0.00095022
7.59	0.00092611
7.6	0.00090239
7.61	0.00087905
7.62	0.00085608
7.63	0.00083348
7.64	0.00081125
7.65	0.00078938
7.66	0.00076788
7.67	0.00074672
7.68	0.00072593
7.69	0.00070548
7.7	0.00068538
7.71	0.00066563
7.72	0.00064622
7.73	0.00062714
7.74	0.0006084
7.75	0.00058999
7.76	0.00057191
7.77	0.00055416
7.78	0.00053673
7.79	0.00051962
7.8	0.00050282
7.81	0.00048635
7.82	0.00047018
7.83	0.00045432
7.84	0.00043877
7.85	0.00042353
7.86	0.00040858
7.87	0.00039393
7.88	0.00037959
7.89	0.00036553
7.9	0.00035176
7.91	0.00033829
7.92	0.0003251
7.93	0.0003122
7.94	0.00029957
7.95	0.00028723
7.96	0.00027516
7.97	0.00026337
7.98	0.00025186
7.99	0.00024061
8	0.00022964
8.01	0.00021893
8.02	0.00020848
8.03	0.0001983
8.04	0.00018838
8.05	0.00017872
8.06	0.00016931
8.07	0.00016017
8.08	0.00015127
8.09	0.00014263
8.1	0.00013423
8.11	0.00012609
8.12	0.00011819
8.13	0.00011054
8.14	0.00010312
8.15	9.5956e-05
8.16	8.9027e-05
8.17	8.2336e-05
8.18	7.5882e-05
8.19	6.9664e-05
8.2	6.3679e-05
8.21	5.7927e-05
8.22	5.2405e-05
8.23	4.7113e-05
8.24	4.205e-05
8.25	3.7213e-05
8.26	3.2601e-05
8.27	2.8213e-05
8.28	2.4048e-05
8.29	2.0105e-05
8.3	1.6381e-05
8.31	1.2876e-05
8.32	9.5894e-06
8.33	6.5188e-06
8.34	3.6633e-06
8.35	1.0219e-06
8.36	1.4068e-06
8.37	3.6238e-06
8.38	5.6304e-06
8.39	7.4276e-06
8.4	9.0166e-06
8.41	1.0399e-05
8.42	1.1574e-05
8.43	1.2545e-05
8.44	1.3313e-05
8.45	1.3877e-05
8.46	1.424e-05
8.47	1.4402e-05
8.48	1.4364e-05
8.49	1.4128e-05
8.5	1.3695e-05
8.51	1.3065e-05
8.52	1.2239e-05
8.53	1.122e-05
8.54	1.0007e-05
8.55	8.6011e-06
8.56	7.0043e-06
8.57	5.2173e-06
8.58	3.241e-06
8.59	1.0764e-06
8.6	1.2753e-06
8.61	3.8132e-06
8.62	6.5361e-06
8.63	9.4432e-06
8.64	1.2533e-05
8.65	1.5805e-05
8.66	1.9258e-05
8.67	2.2891e-05
8.68	2.6702e-05
8.69	3.0692e-05
8.7	3.4857e-05
8.71	3.9198e-05
8.72	4.3713e-05
8.73	4.8402e-05
8.74	5.3262e-05
8.75	5.8293e-05
8.76	6.3494e-05
8.77	6.8863e-05
8.78	7.44e-05
8.79	8.0102e-05
8.8	8.5968e-05
8.81	9.1998e-05
8.82	9.819e-05
8.83	0.00010454
8.84	0.00011106
8.85	0.00011772
8.86	0.00012455
8.87	0.00013153
8.88	0.00013867
8.89	0.00014595
8.9	0.00015339
8.91	0.00016098
8.92	0.00016871
8.93	0.00017659
8.94	0.00018461
8.95	0.00019278
8.96	0.00020108
8.97	0.00020953
8.98	0.00021811
8.99	0.00022683
9	0.00023567
9.01	0.00024465
9.02	0.00025376
9.03	0.000263
9.04	0.00027236
9.05	0.00028185
9.06	0.00029145
9.07	0.00030117
9.08	0.00031101
9.09	0.00032096
9.1	0.00033103
9.11	0.0003412
9.12	0.00035148
9.13	0.00036186
9.14	0.00037234
9.15	0.00038292
9.16	0.00039359
9.17	0.00040436
9.18	0.00041522
9.19	0.00042616
9.2	0.00043719
9.21	0.0004483
9.22	0.00045948
9.23	0.00047074
9.24	0.00048206
9.25	0.00049346
9.26	0.00050492
9.27	0.00051643
9.28	0.00052801
9.29	0.00053963
9.3	0.0005513
9.31	0.00056302
9.32	0.00057478
9.33	0.00058657
9.34	0.00059839
9.35	0.00061024
9.36	0.00062212
9.37	0.00063401
9.38	0.00064591
9.39	0.00065782
9.4	0.00066974
9.41	0.00068165
9.42	0.00069356
9.43	0.00070546
9.44	0.00071733
9.45	0.00072919
9.46	0.00074101
9.47	0.0007528
9.48	0.00076456
9.49	0.00077626
9.5	0.00078791
9.51	0.0007995
9.52	0.00081103
9.53	0.00082248
9.54	0.00083386
9.55	0.00084515
9.56	0.00085634
9.57	0.00086744
9.58	0.00087843
9.59	0.0008893
9.6	0.00090005
9.61	0.00091067
9.62	0.00092115
9.63	0.00093148
9.64	0.00094166
9.65	0.00095168
9.66	0.00096152
9.67	0.00097118
9.68	0.00098065
9.69	0.00098992
9.7	0.00099899
9.71	0.0010078
9.72	0.0010164
9.73	0.0010248
9.74	0.001033
9.75	0.0010408
9.76	0.0010484
9.77	0.0010557
9.78	0.0010628
9.79	0.0010695
9.8	0.0010759
9.81	0.001082
9.82	0.0010878
9.83	0.0010932
9.84	0.0010982
9.85	0.0011029
9.86	0.0011072
9.87	0.0011111
9.88	0.0011146
9.89	0.0011176
9.9	0.0011203
9.91	0.0011224
9.92	0.0011241
9.93	0.0011254
9.94	0.0011261
9.95	0.0011264
9.96	0.0011261
9.97	0.0011253
9.98	0.0011239
9.99	0.0011219
10	0.0011194


==> immagini/simulazione5/norma.txt <==
0	3.1623
0.01	3.1579
0.02	3.1542
0.03	3.1169
0.04	3.0812
0.05	3.0615
0.06	3.0425
0.07	3.0191
0.08	2.9967
0.09	2.9764
0.1	2.9576
0.11	2.9612
0.12	2.9654
0.13	2.9593
0.14	2.954
0.15	2.9551
0.16	2.9571
0.17	2.9508
0.18	2.9454
0.19	2.9423
0.2	2.94
0.21	2.9396
0.22	2.9399
0.23	2.9388
0.24	2.9382
0.25	2.9394
0.26	2.9409
0.27	2.9414
0.28	2.9422
0.29	2.9424
0.3	2.9428
0.31	2.943
0.32	2.9432
0.33	2.9433
0.34	2.9434
0.35	2.9433
0.36	2.9431
0.37	2.9428
0.38	2.9423
0.39	2.9416
0.4	2.9407
0.41	2.9395
0.42	2.9381
0.43	2.9363
0.44	2.9342
0.45	2.9316
0.46	2.9288
0.47	2.9254
0.48	2.9218
0.49	2.9176
0.5	2.913
0.51	2.9079
0.52	2.9025
0.53	2.8964
0.54	2.8902
0.55	2.8834
0.56	2.8765
0.57	2.8691
0.58	2.8616
0.59	2.8538
0.6	2.8459
0.61	2.8377
0.62	2.8294
0.63	2.821
0.64	2.8124
0.65	2.8038
0.66	2.795
0.67	2.7861
0.68	2.7771
0.69	2.7681
0.7	2.7589
0.71	2.7497
0.72	2.7404
0.73	2.731
0.74	2.7216
0.75	2.7121
0.76	2.7025
0.77	2.6929
0.78	2.6832
0.79	2.6735
0.8	2.6637
0.81	2.6538
0.82	2.6439
0.83	2.634
0.84	2.624
0.85	2.614
0.86	2.6039
0.87	2.5939
0.88	2.5837
0.89	2.5736
0.9	2.5635
0.91	2.5533
0.92	2.5432
0.93	2.5331
0.94	2.5229
0.95	2.5128
0.96	2.5027
0.97	2.4927
0.98	2.4826
0.99	2.4726
1	2.4627
1.01	2.4528
1.02	2.4429
1.03	2.4331
1.04	2.4234
1.05	2.4137
1.06	2.4041
1.07	2.3946
1.08	2.3851
1.09	2.3757
1.1	2.3664
1.11	2.3572
1.12	2.3481
1.13	2.3391
1.14	2.3302
1.15	2.3214
1.16	2.3126
1.17	2.304
1.18	2.2954
1.19	2.287
1.2	2.2787
1.21	2.2704
1.22	2.2623
1.23	2.2542
1.24	2.2463
1.25	2.2384
1.26	2.2307
1.27	2.223
1.28	2.2155
1.29	2.208
1.3	2.2007
1.31	2.1934
1.32	2.1862
1.33	2.1791
1.34	2.1721
1.35	2.1652
1.36	2.1584
1.37	2.1517
1.38	2.145
1.39	2.1384
1.4	2.1319
1.41	2.1255
1.42	2.1191
1.43	2.1128
1.44	2.1065
1.45	2.1002
1.46	2.0941
1.47	2.0879
1.48	2.0818
1.49	2.0757
1.5	2.0697
1.51	2.0637
1.52	2.0577
1.53	2.0518
1.54	2.0459
1.55	2.04
1.56	2.0342
1.57	2.0284
1.58	2.0227
1.59	2.0169
1.6	2.0112
1.61	2.0056
1.62	1.9999
1.63	1.9943
1.64	1.9887
1.65	1.9832
1.66	1.9776
1.67	1.9721
1.68	1.9666
1.69	1.9611
1.7	1.9556
1.71	1.9501
1.72	1.9446
1.73	1.9391
1.74	1.9337
1.75	1.9282
1.76	1.9227
1.77	1.9173
1.78	1.9118
1.79	1.9063
1.8	1.9009
1.81	1.8954
1.82	1.8899
1.83	1.8844
1.84	1.8789
1.85	1.8734
1.86	1.8678
1.87	1.8623
1.88	1.8567
1.89	1.8512
1.9	1.8456
1.91	1.84
1.92	1.8344
1.93	1.8287
1.94	1.8231
1.95	1.8174
1.96	1.8117
1.97	1.806
1.98	1.8002
1.99	1.7945
2	1.7887
2.01	1.7829
2.02	1.777
2.03	1.7712
2.04	1.7653
2.05	1.7593
2.06	1.7534
2.07	1.7474
2.08	1.7414
2.09	1.7354
2.1	1.7293
2.11	1.7232
2.12	1.7171
2.13	1.7109
2.14	1.7047
2.15	1.6985
2.16	1.6922
2.17	1.686
2.18	1.6796
2.19	1.6733
2.2	1.6669
2.21	1.6604
2.22	1.654
2.23	1.6475
2.24	1.6409
2.25	1.6344
2.26	1.6277
2.27	1.6211
2.28	1.6144
2.29	1.6077
2.3	1.6009
2.31	1.5942
2.32	1.5873
2.33	1.5805
2.34	1.5736
2.35	1.5666
2.36	1.5597
2.37	1.5526
2.38	1.5456
2.39	1.5385
2.4	1.5314
2.41	1.5243
2.42	1.5171
2.43	1.5099
2.44	1.5026
2.45	1.4954
2.46	1.488
2.47	1.4807
2.48	1.4733
2.49	1.4659
2.5	1.4585
2.51	1.451
2.52	1.4436
2.53	1.436
2.54	1.4285
2.55	1.4209
2.56	1.4133
2.57	1.4057
2.58	1.3981
2.59	1.3904
2.6	1.3827
2.61	1.375
2.62	1.3673
2.63	1.3595
2.64	1.3518
2.65	1.344
2.66	1.3362
2.67	1.3283
2.68	1.3205
2.69	1.3126
2.7	1.3048
2.71	1.2969
2.72	1.289
2.73	1.2811
2.74	1.2731
2.75	1.2652
2.76	1.2573
2.77	1.2493
2.78	1.2413
2.79	1.2334
2.8	1.2254
2.81	1.2174
2.82	1.2094
2.83	1.2014
2.84	1.1934
2.85	1.1854
2.86	1.1774
2.87	1.1693
2.88	1.1613
2.89	1.1533
2.9	1.1453
2.91	1.1373
2.92	1.1292
2.93	1.1212
2.94	1.1132
2.95	1.1052
2.96	1.0972
2.97	1.0892
2.98	1.0812
2.99	1.0732
3	1.0652
3.01	1.0572
3.02	1.0493
3.03	1.0413
3.04	1.0334
3.05	1.0254
3.06	1.0175
3.07	1.0096
3.08	1.0017
3.09	0.99382
3.1	0.98595
3.11	0.97809
3.12	0.97025
3.13	0.96243
3.14	0.95463
3.15	0.94684
3.16	0.93907
3.17	0.93132
3.18	0.92359
3.19	0.91588
3.2	0.9082
3.21	0.90053
3.22	0.89289
3.23	0.88527
3.24	0.87767
3.25	0.8701
3.26	0.86256
3.27	0.85504
3.28	0.84754
3.29	0.84008
3.3	0.83264
3.31	0.82523
3.32	0.81784
3.33	0.81049
3.34	0.80316
3.35	0.79587
3.36	0.78861
3.37	0.78138
3.38	0.77418
3.39	0.76701
3.4	0.75988
3.41	0.75278
3.42	0.74571
3.43	0.73868
3.44	0.73168
3.45	0.72472
3.46	0.71779
3.47	0.7109
3.48	0.70404
3.49	0.69722
3.5	0.69044
3.51	0.6837
3.52	0.677
3.53	0.67033
3.54	0.6637
3.55	0.65711
3.56	0.65056
3.57	0.64405
3.58	0.63758
3.59	0.63116
3.6	0.62477
3.61	0.61842
3.62	0.61211
3.63	0.60585
3.64	0.59963
3.65	0.59345
3.66	0.58731
3.67	0.58121
3.68	0.57516
3.69	0.56915
3.7	0.56318
3.71	0.55725
3.72	0.55137
3.73	0.54554
3.74	0.53974
3.75	0.53399
3.76	0.52829
3.77	0.52263
3.78	0.51701
3.79	0.51144
3.8	0.50591
3.81	0.50043
3.82	0.49499
3.83	0.4896
3.84	0.48425
3.85	0.47894
3.86	0.47369
3.87	0.46847
3.88	0.4633
3.89	0.45818
3.9	0.4531
3.91	0.44807
3.92	0.44308
3.93	0.43814
3.94	0.43324
3.95	0.42839
3.96	0.42358
3.97	0.41882
3.98	0.41411
3.99	0.40944
4	0.40481
4.01	0.40023
4.02	0.39569
4.03	0.3912
4.04	0.38675
4.05	0.38235
4.06	0.37799
4.07	0.37368
4.08	0.36941
4.09	0.36518
4.1	0.361
4.11	0.35687
4.12	0.35277
4.13	0.34873
4.14	0.34472
4.15	0.34076
4.16	0.33684
4.17	0.33296
4.18	0.32913
4.19	0.32534
4.2	0.3216
4.21	0.31789
4.22	0.31423
4.23	0.31061
4.24	0.30703
4.25	0.3035
4.26	0.3
4.27	0.29655
4.28	0.29314
4.29	0.28977
4.3	0.28644
4.31	0.28315
4.32	0.2799
4.33	0.27669
4.34	0.27352
4.35	0.27039
4.36	0.2673
4.37	0.26425
4.38	0.26124
4.39	0.25826
4.4	0.25533
4.41	0.25243
4.42	0.24957
4.43	0.24675
4.44	0.24397
4.45	0.24122
4.46	0.23851
4.47	0.23584
4.48	0.2332
4.49	0.2306
4.5	0.22803
4.51	0.2255
4.52	0.22301
4.53	0.22055
4.54	0.21812
4.55	0.21573
4.56	0.21337
4.57	0.21104
4.58	0.20875
4.59	0.2065
4.6	0.20427
4.61	0.20208
4.62	0.19992
4.63	0.19779
4.64	0.19569
4.65	0.19362
4.66	0.19158
4.67	0.18958
4.68	0.1876
4.69	0.18566
4.7	0.18374
4.71	0.18185
4.72	0.18
4.73	0.17816
4.74	0.17636
4.75	0.17459
4.76	0.17284
4.77	0.17112
4.78	0.16943
4.79	0.16776
4.8	0.16612
4.81	0.16451
4.82	0.16292
4.83	0.16135
4.84	0.15982
4.85	0.1583
4.86	0.15681
4.87	0.15534
4.88	0.1539
4.89	0.15248
4.9	0.15108
4.91	0.1497
4.92	0.14835
4.93	0.14702
4.94	0.14571
4.95	0.14442
4.96	0.14315
4.97	0.1419
4.98	0.14067
4.99	0.13946
5	0.13828
5.01	0.13711
5.02	0.13595
5.03	0.13482
5.04	0.13371
5.05	0.13261
5.06	0.13153
5.07	0.13047
5.08	0.12942
5.09	0.12839
5.1	0.12738
5.11	0.12638
5.12	0.1254
5.13	0.12443
5.14	0.12348
5.15	0.12255
5.16	0.12162
5.17	0.12072
5.18	0.11982
5.19	0.11894
5.2	0.11808
5.21	0.11722
5.22	0.11638
5.23	0.11555
5.24	0.11473
5.25	0.11393
5.26	0.11314
5.27	0.11236
5.28	0.11159
5.29	0.11083
5.3	0.11008
5.31	0.10934
5.32	0.10861
5.33	0.1079
5.34	0.10719
5.35	0.10649
5.36	0.1058
5.37	0.10512
5.38	0.10445
5.39	0.10379
5.4	0.10314
5.41	0.10249
5.42	0.10186
5.43	0.10123
5.44	0.10061
5.45	0.099993
5.46	0.099387
5.47	0.098789
5.48	0.098197
5.49	0.097612
5.5	0.097034
5.51	0.096463
5.52	0.095897
5.53	0.095339
5.54	0.094786
5.55	0.094239
5.56	0.093698
5.57	0.093162
5.58	0.092632
5.59	0.092108
5.6	0.091589
5.61	0.091074
5.62	0.090565
5.63	0.090061
5.64	0.089561
5.65	0.089067
5.66	0.088576
5.67	0.08809
5.68	0.087608
5.69	0.087131
5.7	0.086657
5.71	0.086188
5.72	0.085723
5.73	0.085261
5.74	0.084803
5.75	0.084348
5.76	0.083898
5.77	0.08345
5.78	0.083006
5.79	0.082565
5.8	0.082128
5.81	0.081693
5.82	0.081262
5.83	0.080834
5.84	0.080408
5.85	0.079986
5.86	0.079566
5.87	0.079149
5.88	0.078734
5.89	0.078323
5.9	0.077914
5.91	0.077507
5.92	0.077103
5.93	0.076701
5.94	0.076301
5.95	0.075904
5.96	0.075509
5.97	0.075116
5.98	0.074725
5.99	0.074337
6	0.073951
6.01	0.073566
6.02	0.073184
6.03	0.072803
6.04	0.072425
6.05	0.072048
6.06	0.071673
6.07	0.0713
6.08	0.070929
6.09	0.07056
6.1	0.070192
6.11	0.069826
6.12	0.069462
6.13	0.069099
6.14	0.068738
6.15	0.068378
6.16	0.068021
6.17	0.067664
6.18	0.067309
6.19	0.066956
6.2	0.066604
6.21	0.066254
6.22	0.065905
6.23	0.065558
6.24	0.065212
6.25	0.064867
6.26	0.064524
6.27	0.064182
6.28	0.063841
6.29	0.063502
6.3	0.063164
6.31	0.062828
6.32	0.062492
6.33	0.062158
6.34	0.061826
6.35	0.061494
6.36	0.061164
6.37	0.060835
6.38	0.060507
6.39	0.060181
6.4	0.059856
6.41	0.059532
6.42	0.059209
6.43	0.058887
6.44	0.058566
6.45	0.058247
6.46	0.057929
6.47	0.057612
6.48	0.057296
6.49	0.056981
6.5	0.056667
6.51	0.056355
6.52	0.056043
6.53	0.055733
6.54	0.055424
6.55	0.055116
6.56	0.054809
6.57	0.054503
6.58	0.054199
6.59	0.053895
6.6	0.053592
6.61	0.053291
6.62	0.052991
6.63	0.052691
6.64	0.052393
6.65	0.052096
6.66	0.0518
6.67	0.051505
6.68	0.051211
6.69	0.050918
6.7	0.050626
6.71	0.050335
6.72	0.050046
6.73	0.049757
6.74	0.049469
6.75	0.049183
6.76	0.048897
6.77	0.048613
6.78	0.048329
6.79	0.048047
6.8	0.047765
6.81	0.047485
6.82	0.047206
6.83	0.046927
6.84	0.04665
6.85	0.046374
6.86	0.046099
6.87	0.045824
6.88	0.045551
6.89	0.045279
6.9	0.045008
6.91	0.044738
6.92	0.044469
6.93	0.044201
6.94	0.043934
6.95	0.043668
6.96	0.043403
6.97	0.043139
6.98	0.042876
6.99	0.042614
7	0.042353
7.01	0.042093
7.02	0.041834
7.03	0.041576
7.04	0.041319
7.05	0.041063
7.06	0.040808
7.07	0.040554
7.08	0.040302
7.09	0.04005
7.1	0.039799
7.11	0.039549
7.12	0.0393
7.13	0.039052
7.14	0.038805
7.15	0.038559
7.16	0.038315
7.17	0.038071
7.18	0.037828
7.19	0.037586
7.2	0.037345
7.21	0.037105
7.22	0.036866
7.23	0.036628
7.24	0.036391
7.25	0.036155
7.26	0.03592
7.27	0.035687
7.28	0.035454
7.29	0.035222
7.3	0.034991
7.31	0.034761
7.32	0.034532
7.33	0.034303
7.34	0.034076
7.35	0.03385
7.36	0.033625
7.37	0.033401
7.38	0.033178
7.39	0.032956
7.4	0.032735
7.41	0.032514
7.42	0.032295
7.43	0.032077
7.44	0.031859
7.45	0.031643
7.46	0.031428
7.47	0.031213
7.48	0.031
7.49	0.030787
7.5	0.030576
7.51	0.030365
7.52	0.030156
7.53	0.029947
7.54	0.029739
7.55	0.029533
7.56	0.029327
7.57	0.029122
7.58	0.028918
7.59	0.028715
7.6	0.028513
7.61	0.028312
7.62	0.028112
7.63	0.027913
7.64	0.027715
7.65	0.027518
7.66	0.027321
7.67	0.027126
7.68	0.026931
7.69	0.026738
7.7	0.026545
7.71	0.026354
7.72	0.026163
7.73	0.025973
7.74	0.025785
7.75	0.025597
7.76	0.02541
7.77	0.025224
7.78	0.025038
7.79	0.024854
7.8	0.024671
7.81	0.024489
7.82	0.024307
7.83	0.024127
7.84	0.023947
7.85	0.023768
7.86	0.02359
7.87	0.023414
7.88	0.023238
7.89	0.023062
7.9	0.022888
7.91	0.022715
7.92	0.022543
7.93	0.022371
7.94	0.0222
7.95	0.022031
7.96	0.021862
7.97	0.021694
7.98	0.021527
7.99	0.021361
8	0.021195
8.01	0.021031
8.02	0.020868
8.03	0.020705
8.04	0.020543
8.05	0.020382
8.06	0.020222
8.07	0.020063
8.08	0.019905
8.09	0.019747
8.1	0.019591
8.11	0.019435
8.12	0.01928
8.13	0.019126
8.14	0.018973
8.15	0.018821
8.16	0.01867
8.17	0.018519
8.18	0.018369
8.19	0.01822
8.2	0.018072
8.21	0.017925
8.22	0.017779
8.23	0.017633
8.24	0.017489
8.25	0.017345
8.26	0.017202
8.27	0.01706
8.28	0.016918
8.29	0.016778
8.3	0.016638
8.31	0.016499
8.32	0.016361
8.33	0.016224
8.34	0.016088
8.35	0.015952
8.36	0.015817
8.37	0.015683
8.38	0.01555
8.39	0.015418
8.4	0.015286
8.41	0.015155
8.42	0.015025
8.43	0.014896
8.44	0.014768
8.45	0.01464
8.46	0.014513
8.47	0.014387
8.48	0.014262
8.49	0.014138
8.5	0.014014
8.51	0.013891
8.52	0.013769
8.53	0.013648
8.54	0.013527
8.55	0.013408
8.56	0.013289
8.57	0.013171
8.58	0.013053
8.59	0.012936
8.6	0.012821
8.61	0.012705
8.62	0.012591
8.63	0.012477
8.64	0.012365
8.65	0.012252
8.66	0.012141
8.67	0.012031
8.68	0.011921
8.69	0.011812
8.7	0.011703
8.71	0.011596
8.72	0.011489
8.73	0.011383
8.74	0.011277
8.75	0.011173
8.76	0.011069
8.77	0.010966
8.78	0.010863
8.79	0.010762
8.8	0.010661
8.81	0.010561
8.82	0.010461
8.83	0.010363
8.84	0.010265
8.85	0.010167
8.86	0.010071
8.87	0.009975
8.88	0.0098799
8.89	0.0097856
8.9	0.009692
8.91	0.0095991
8.92	0.0095069
8.93	0.0094155
8.94	0.0093248
8.95	0.0092348
8.96	0.0091456
8.97	0.009057
8.98	0.0089692
8.99	0.0088821
9	0.0087958
9.01	0.0087101
9.02	0.0086252
9.03	0.008541
9.04	0.0084575
9.05	0.0083748
9.06	0.0082928
9.07	0.0082115
9.08	0.0081309
9.09	0.0080511
9.1	0.007972
9.11	0.0078936
9.12	0.007816
9.13	0.0077391
9.14	0.0076629
9.15	0.0075874
9.16	0.0075127
9.17	0.0074388
9.18	0.0073655
9.19	0.007293
9.2	0.0072213
9.21	0.0071503
9.22	0.0070801
9.23	0.0070106
9.24	0.0069418
9.25	0.0068739
9.26	0.0068067
9.27	0.0067402
9.28	0.0066745
9.29	0.0066096
9.3	0.0065455
9.31	0.0064822
9.32	0.0064196
9.33	0.0063578
9.34	0.0062969
9.35	0.0062367
9.36	0.0061773
9.37	0.0061188
9.38	0.006061
9.39	0.0060041
9.4	0.005948
9.41	0.0058928
9.42	0.0058384
9.43	0.0057848
9.44	0.0057321
9.45	0.0056803
9.46	0.0056293
9.47	0.0055792
9.48	0.00553
9.49	0.0054817
9.5	0.0054343
9.51	0.0053878
9.52	0.0053422
9.53	0.0052976
9.54	0.0052539
9.55	0.0052112
9.56	0.0051694
9.57	0.0051286
9.58	0.0050888
9.59	0.0050499
9.6	0.0050121
9.61	0.0049753
9.62	0.0049396
9.63	0.0049049
9.64	0.0048712
9.65	0.0048386
9.66	0.0048071
9.67	0.0047767
9.68	0.0047474
9.69	0.0047192
9.7	0.0046921
9.71	0.0046662
9.72	0.0046415
9.73	0.0046179
9.74	0.0045956
9.75	0.0045744
9.76	0.0045545
9.77	0.0045357
9.78	0.0045183
9.79	0.0045021
9.8	0.0044872
9.81	0.0044735
9.82	0.0044612
9.83	0.0044502
9.84	0.0044406
9.85	0.0044322
9.86	0.0044253
9.87	0.0044197
9.88	0.0044156
9.89	0.0044128
9.9	0.0044115
9.91	0.0044116
9.92	0.0044131
9.93	0.0044162
9.94	0.0044207
9.95	0.0044267
9.96	0.0044342
9.97	0.0044433
9.98	0.0044538
9.99	0.004466
10	0.0044797


==> immagini/simulazione5/saveA.txt <==
-0.80492	-0.71623	0.51548	0.64692	-0.020471	-0.0032719	0.91858	-0.30003	-0.42832	-0.74019
-0.443	-0.15648	0.48626	0.38966	-0.10883	0.91949	0.094431	-0.60681	0.5144	0.13765
0.093763	0.83147	-0.21555	-0.3658	0.29263	-0.31923	-0.72275	-0.49783	0.50746	-0.061219
0.91501	0.58441	0.31096	0.90044	0.41873	0.17054	-0.70141	0.23209	-0.23911	-0.9762
0.92978	0.91898	-0.65763	-0.93111	0.50937	-0.55238	-0.48498	-0.053422	0.13564	-0.32575
-0.68477	0.31148	0.41209	-0.12251	-0.44795	0.50253	0.68143	-0.29668	-0.84829	-0.67564
0.94119	-0.92858	-0.93633	-0.23688	0.35941	-0.48981	-0.49144	0.66166	-0.8921	0.58857
0.91433	0.69826	-0.44615	0.53103	0.3102	0.011914	0.62857	0.17053	0.061595	-0.37757
-0.029249	0.86799	-0.90766	0.5904	-0.67478	0.39815	-0.51295	0.099447	0.55833	0.057066
0.60056	0.35747	-0.80574	-0.62625	-0.762	0.78181	0.85853	0.83439	0.86802	-0.6687


==> immagini/simulazione5/saveB.txt <==
0.20396	0.65163	0.73739	-0.72786	-0.84807
-0.47406	0.076685	-0.83113	0.73858	-0.52017
0.30816	0.99227	-0.20043	0.15941	-0.75336
0.37843	-0.84365	-0.48026	0.09972	-0.63218
0.4963	-0.11464	0.60014	-0.71009	-0.52009
-0.098917	-0.78669	-0.13717	0.70606	-0.16547
-0.83236	0.9238	0.8213	0.24411	-0.90069
-0.54205	-0.99073	-0.63631	-0.2981	0.80543
0.82667	0.54982	-0.47239	0.026499	0.88957
-0.69524	0.63461	-0.70892	-0.19638	-0.018272


==> immagini/simulazione5/simulazione1_u_tru1.txt <==
0	-0.24852
0.01	-0.22094
0.02	-0.19458
0.03	-0.16939
0.04	-0.14533
0.05	-0.12238
0.06	-0.10048
0.07	-0.079612
0.08	-0.059735
0.09	-0.040818
0.1	-0.022826
0.11	-0.005729
0.12	0.010505
0.13	0.025906
0.14	0.040504
0.15	0.054328
0.16	0.067405
0.17	0.079763
0.18	0.091429
0.19	0.10243
0.2	0.11279
0.21	0.12253
0.22	0.13168
0.23	0.14026
0.24	0.14829
0.25	0.1558
0.26	0.1628
0.27	0.16932
0.28	0.17539
0.29	0.181
0.3	0.1862
0.31	0.19099
0.32	0.19539
0.33	0.19942
0.34	0.2031
0.35	0.20645
0.36	0.20947
0.37	0.21219
0.38	0.21462
0.39	0.21678
0.4	0.21867
0.41	0.22031
0.42	0.22173
0.43	0.22292
0.44	0.2239
0.45	0.22468
0.46	0.22528
0.47	0.2257
0.48	0.22596
0.49	0.22606
0.5	0.22602
0.51	0.22585
0.52	0.22555
0.53	0.22513
0.54	0.22461
0.55	0.22399
0.56	0.22328
0.57	0.22248
0.58	0.22161
0.59	0.22067
0.6	0.21967
0.61	0.21861
0.62	0.2175
0.63	0.21635
0.64	0.21516
0.65	0.21394
0.66	0.2127
0.67	0.21143
0.68	0.21014
0.69	0.20884
0.7	0.20754
0.71	0.20622
0.72	0.20491
0.73	0.2036
0.74	0.2023
0.75	0.20101
0.76	0.19973
0.77	0.19847
0.78	0.19723
0.79	0.19601
0.8	0.19482
0.81	0.19365
0.82	0.19251
0.83	0.1914
0.84	0.19032
0.85	0.18928
0.86	0.18827
0.87	0.18731
0.88	0.18638
0.89	0.18549
0.9	0.18464
0.91	0.18383
0.92	0.18307
0.93	0.18235
0.94	0.18168
0.95	0.18105
0.96	0.18047
0.97	0.17993
0.98	0.17944
0.99	0.179
1	0.1786
1.01	0.17825
1.02	0.17795
1.03	0.17769
1.04	0.17748
1.05	0.17732
1.06	0.17721
1.07	0.17714
1.08	0.17712
1.09	0.17714
1.1	0.17721
1.11	0.17732
1.12	0.17748
1.13	0.17767
1.14	0.17792
1.15	0.1782
1.16	0.17853
1.17	0.17889
1.18	0.1793
1.19	0.17975
1.2	0.18023
1.21	0.18075
1.22	0.18131
1.23	0.18191
1.24	0.18253
1.25	0.1832
1.26	0.18389
1.27	0.18462
1.28	0.18538
1.29	0.18617
1.3	0.18698
1.31	0.18783
1.32	0.1887
1.33	0.1896
1.34	0.19052
1.35	0.19147
1.36	0.19244
1.37	0.19343
1.38	0.19445
1.39	0.19548
1.4	0.19653
1.41	0.1976
1.42	0.19868
1.43	0.19978
1.44	0.2009
1.45	0.20202
1.46	0.20316
1.47	0.20431
1.48	0.20548
1.49	0.20665
1.5	0.20783
1.51	0.20901
1.52	0.21021
1.53	0.2114
1.54	0.21261
1.55	0.21381
1.56	0.21502
1.57	0.21623
1.58	0.21744
1.59	0.21865
1.6	0.21986
1.61	0.22107
1.62	0.22227
1.63	0.22347
1.64	0.22467
1.65	0.22586
1.66	0.22704
1.67	0.22822
1.68	0.22939
1.69	0.23055
1.7	0.2317
1.71	0.23284
1.72	0.23397
1.73	0.23509
1.74	0.2362
1.75	0.23729
1.76	0.23837
1.77	0.23944
1.78	0.24049
1.79	0.24153
1.8	0.24255
1.81	0.24356
1.82	0.24454
1.83	0.24552
1.84	0.24647
1.85	0.2474
1.86	0.24832
1.87	0.24921
1.88	0.25009
1.89	0.25094
1.9	0.25178
1.91	0.25259
1.92	0.25339
1.93	0.25416
1.94	0.2549
1.95	0.25563
1.96	0.25633
1.97	0.25701
1.98	0.25767
1.99	0.2583
2	0.25891
2.01	0.2595
2.02	0.26006
2.03	0.26059
2.04	0.2611
2.05	0.26159
2.06	0.26205
2.07	0.26248
2.08	0.26289
2.09	0.26328
2.1	0.26364
2.11	0.26397
2.12	0.26428
2.13	0.26456
2.14	0.26481
2.15	0.26504
2.16	0.26524
2.17	0.26542
2.18	0.26557
2.19	0.26569
2.2	0.26579
2.21	0.26586
2.22	0.26591
2.23	0.26593
2.24	0.26592
2.25	0.26589
2.26	0.26583
2.27	0.26575
2.28	0.26564
2.29	0.2655
2.3	0.26534
2.31	0.26515
2.32	0.26494
2.33	0.2647
2.34	0.26444
2.35	0.26415
2.36	0.26384
2.37	0.26351
2.38	0.26314
2.39	0.26276
2.4	0.26235
2.41	0.26192
2.42	0.26146
2.43	0.26098
2.44	0.26048
2.45	0.25995
2.46	0.2594
2.47	0.25883
2.48	0.25824
2.49	0.25762
2.5	0.25698
2.51	0.25632
2.52	0.25564
2.53	0.25494
2.54	0.25422
2.55	0.25348
2.56	0.25271
2.57	0.25193
2.58	0.25112
2.59	0.2503
2.6	0.24946
2.61	0.2486
2.62	0.24772
2.63	0.24682
2.64	0.24591
2.65	0.24497
2.66	0.24402
2.67	0.24305
2.68	0.24207
2.69	0.24106
2.7	0.24005
2.71	0.23901
2.72	0.23796
2.73	0.2369
2.74	0.23582
2.75	0.23472
2.76	0.23361
2.77	0.23249
2.78	0.23135
2.79	0.2302
2.8	0.22904
2.81	0.22786
2.82	0.22667
2.83	0.22547
2.84	0.22425
2.85	0.22303
2.86	0.22179
2.87	0.22054
2.88	0.21929
2.89	0.21802
2.9	0.21674
2.91	0.21545
2.92	0.21415
2.93	0.21284
2.94	0.21153
2.95	0.2102
2.96	0.20887
2.97	0.20753
2.98	0.20618
2.99	0.20482
3	0.20346
3.01	0.20208
3.02	0.20071
3.03	0.19932
3.04	0.19793
3.05	0.19654
3.06	0.19514
3.07	0.19373
3.08	0.19232
3.09	0.19091
3.1	0.18949
3.11	0.18806
3.12	0.18663
3.13	0.1852
3.14	0.18377
3.15	0.18233
3.16	0.18089
3.17	0.17945
3.18	0.178
3.19	0.17655
3.2	0.17511
3.21	0.17365
3.22	0.1722
3.23	0.17075
3.24	0.1693
3.25	0.16784
3.26	0.16639
3.27	0.16493
3.28	0.16348
3.29	0.16202
3.3	0.16057
3.31	0.15911
3.32	0.15766
3.33	0.15621
3.34	0.15476
3.35	0.15331
3.36	0.15186
3.37	0.15042
3.38	0.14898
3.39	0.14754
3.4	0.1461
3.41	0.14466
3.42	0.14323
3.43	0.1418
3.44	0.14037
3.45	0.13895
3.46	0.13753
3.47	0.13612
3.48	0.1347
3.49	0.1333
3.5	0.13189
3.51	0.13049
3.52	0.1291
3.53	0.12771
3.54	0.12632
3.55	0.12494
3.56	0.12356
3.57	0.12219
3.58	0.12083
3.59	0.11947
3.6	0.11811
3.61	0.11676
3.62	0.11542
3.63	0.11408
3.64	0.11275
3.65	0.11143
3.66	0.11011
3.67	0.1088
3.68	0.10749
3.69	0.10619
3.7	0.1049
3.71	0.10361
3.72	0.10233
3.73	0.10106
3.74	0.099794
3.75	0.098536
3.76	0.097284
3.77	0.09604
3.78	0.094803
3.79	0.093573
3.8	0.092351
3.81	0.091136
3.82	0.089929
3.83	0.08873
3.84	0.087538
3.85	0.086354
3.86	0.085177
3.87	0.084009
3.88	0.082848
3.89	0.081696
3.9	0.080551
3.91	0.079414
3.92	0.078286
3.93	0.077165
3.94	0.076053
3.95	0.074949
3.96	0.073853
3.97	0.072765
3.98	0.071686
3.99	0.070615
4	0.069552
4.01	0.068498
4.02	0.067451
4.03	0.066414
4.04	0.065385
4.05	0.064364
4.06	0.063351
4.07	0.062348
4.08	0.061352
4.09	0.060365
4.1	0.059387
4.11	0.058417
4.12	0.057455
4.13	0.056502
4.14	0.055558
4.15	0.054622
4.16	0.053694
4.17	0.052775
4.18	0.051864
4.19	0.050962
4.2	0.050069
4.21	0.049183
4.22	0.048307
4.23	0.047438
4.24	0.046578
4.25	0.045727
4.26	0.044884
4.27	0.044049
4.28	0.043223
4.29	0.042404
4.3	0.041595
4.31	0.040793
4.32	0.04
4.33	0.039215
4.34	0.038438
4.35	0.03767
4.36	0.036909
4.37	0.036157
4.38	0.035413
4.39	0.034677
4.4	0.033949
4.41	0.033229
4.42	0.032516
4.43	0.031812
4.44	0.031116
4.45	0.030428
4.46	0.029747
4.47	0.029074
4.48	0.02841
4.49	0.027752
4.5	0.027103
4.51	0.026461
4.52	0.025827
4.53	0.0252
4.54	0.024581
4.55	0.023969
4.56	0.023365
4.57	0.022768
4.58	0.022178
4.59	0.021596
4.6	0.021021
4.61	0.020454
4.62	0.019893
4.63	0.01934
4.64	0.018793
4.65	0.018254
4.66	0.017722
4.67	0.017196
4.68	0.016678
4.69	0.016166
4.7	0.015662
4.71	0.015164
4.72	0.014672
4.73	0.014188
4.74	0.01371
4.75	0.013238
4.76	0.012773
4.77	0.012315
4.78	0.011862
4.79	0.011417
4.8	0.010977
4.81	0.010544
4.82	0.010117
4.83	0.0096962
4.84	0.0092815
4.85	0.0088728
4.86	0.0084702
4.87	0.0080735
4.88	0.0076827
4.89	0.0072978
4.9	0.0069187
4.91	0.0065453
4.92	0.0061776
4.93	0.0058156
4.94	0.0054592
4.95	0.0051083
4.96	0.0047629
4.97	0.004423
4.98	0.0040884
4.99	0.0037592
5	0.0034353
5.01	0.0031166
5.02	0.0028032
5.03	0.0024948
5.04	0.0021916
5.05	0.0018933
5.06	0.0016001
5.07	0.0013118
5.08	0.0010284
5.09	0.00074984
5.1	0.00047605
5.11	0.00020701
5.12	-5.7348e-05
5.13	-0.00031707
5.14	-0.00057219
5.15	-0.00082278
5.16	-0.0010689
5.17	-0.0013105
5.18	-0.0015478
5.19	-0.0017807
5.2	-0.0020093
5.21	-0.0022337
5.22	-0.0024538
5.23	-0.0026698
5.24	-0.0028817
5.25	-0.0030895
5.26	-0.0032933
5.27	-0.0034932
5.28	-0.0036891
5.29	-0.0038811
5.3	-0.0040693
5.31	-0.0042538
5.32	-0.0044344
5.33	-0.0046114
5.34	-0.0047847
5.35	-0.0049544
5.36	-0.0051206
5.37	-0.0052832
5.38	-0.0054423
5.39	-0.005598
5.4	-0.0057503
5.41	-0.0058992
5.42	-0.0060449
5.43	-0.0061872
5.44	-0.0063264
5.45	-0.0064623
5.46	-0.0065951
5.47	-0.0067248
5.48	-0.0068515
5.49	-0.0069751
5.5	-0.0070957
5.51	-0.0072134
5.52	-0.0073281
5.53	-0.00744
5.54	-0.0075491
5.55	-0.0076554
5.56	-0.0077589
5.57	-0.0078597
5.58	-0.0079578
5.59	-0.0080533
5.6	-0.0081462
5.61	-0.0082365
5.62	-0.0083243
5.63	-0.0084096
5.64	-0.0084924
5.65	-0.0085728
5.66	-0.0086508
5.67	-0.0087264
5.68	-0.0087997
5.69	-0.0088707
5.7	-0.0089395
5.71	-0.009006
5.72	-0.0090704
5.73	-0.0091326
5.74	-0.0091927
5.75	-0.0092506
5.76	-0.0093065
5.77	-0.0093604
5.78	-0.0094123
5.79	-0.0094622
5.8	-0.0095102
5.81	-0.0095562
5.82	-0.0096004
5.83	-0.0096428
5.84	-0.0096833
5.85	-0.009722
5.86	-0.0097589
5.87	-0.0097942
5.88	-0.0098277
5.89	-0.0098595
5.9	-0.0098896
5.91	-0.0099182
5.92	-0.0099451
5.93	-0.0099705
5.94	-0.0099943
5.95	-0.010017
5.96	-0.010037
5.97	-0.010057
5.98	-0.010075
5.99	-0.010091
6	-0.010106
6.01	-0.01012
6.02	-0.010132
6.03	-0.010143
6.04	-0.010153
6.05	-0.010161
6.06	-0.010168
6.07	-0.010174
6.08	-0.010179
6.09	-0.010182
6.1	-0.010185
6.11	-0.010186
6.12	-0.010186
6.13	-0.010185
6.14	-0.010183
6.15	-0.01018
6.16	-0.010175
6.17	-0.01017
6.18	-0.010164
6.19	-0.010156
6.2	-0.010148
6.21	-0.010139
6.22	-0.010129
6.23	-0.010118
6.24	-0.010106
6.25	-0.010093
6.26	-0.010079
6.27	-0.010065
6.28	-0.010049
6.29	-0.010033
6.3	-0.010016
6.31	-0.0099986
6.32	-0.0099801
6.33	-0.0099608
6.34	-0.0099409
6.35	-0.0099202
6.36	-0.0098988
6.37	-0.0098768
6.38	-0.009854
6.39	-0.0098307
6.4	-0.0098066
6.41	-0.009782
6.42	-0.0097567
6.43	-0.0097309
6.44	-0.0097045
6.45	-0.0096775
6.46	-0.0096499
6.47	-0.0096218
6.48	-0.0095932
6.49	-0.009564
6.5	-0.0095344
6.51	-0.0095042
6.52	-0.0094736
6.53	-0.0094425
6.54	-0.009411
6.55	-0.009379
6.56	-0.0093465
6.57	-0.0093137
6.58	-0.0092804
6.59	-0.0092468
6.6	-0.0092127
6.61	-0.0091783
6.62	-0.0091435
6.63	-0.0091083
6.64	-0.0090728
6.65	-0.009037
6.66	-0.0090008
6.67	-0.0089643
6.68	-0.0089275
6.69	-0.0088905
6.7	-0.0088531
6.71	-0.0088154
6.72	-0.0087775
6.73	-0.0087393
6.74	-0.0087009
6.75	-0.0086622
6.76	-0.0086232
6.77	-0.0085841
6.78	-0.0085447
6.79	-0.0085051
6.8	-0.0084654
6.81	-0.0084254
6.82	-0.0083852
6.83	-0.0083448
6.84	-0.0083043
6.85	-0.0082636
6.86	-0.0082227
6.87	-0.0081817
6.88	-0.0081406
6.89	-0.0080993
6.9	-0.0080578
6.91	-0.0080163
6.92	-0.0079746
6.93	-0.0079328
6.94	-0.0078909
6.95	-0.0078489
6.96	-0.0078068
6.97	-0.0077646
6.98	-0.0077224
6.99	-0.00768
7	-0.0076376
7.01	-0.0075951
7.02	-0.0075525
7.03	-0.0075099
7.04	-0.0074673
7.05	-0.0074246
7.06	-0.0073818
7.07	-0.0073391
7.08	-0.0072963
7.09	-0.0072534
7.1	-0.0072106
7.11	-0.0071677
7.12	-0.0071248
7.13	-0.0070819
7.14	-0.007039
7.15	-0.0069961
7.16	-0.0069532
7.17	-0.0069103
7.18	-0.0068674
7.19	-0.0068246
7.2	-0.0067817
7.21	-0.0067389
7.22	-0.0066961
7.23	-0.0066534
7.24	-0.0066107
7.25	-0.006568
7.26	-0.0065253
7.27	-0.0064827
7.28	-0.0064402
7.29	-0.0063977
7.3	-0.0063553
7.31	-0.0063129
7.32	-0.0062705
7.33	-0.0062283
7.34	-0.0061861
7.35	-0.006144
7.36	-0.0061019
7.37	-0.0060599
7.38	-0.006018
7.39	-0.0059762
7.4	-0.0059345
7.41	-0.0058928
7.42	-0.0058513
7.43	-0.0058098
7.44	-0.0057684
7.45	-0.0057272
7.46	-0.005686
7.47	-0.0056449
7.48	-0.0056039
7.49	-0.0055631
7.5	-0.0055223
7.51	-0.0054816
7.52	-0.0054411
7.53	-0.0054006
7.54	-0.0053603
7.55	-0.0053201
7.56	-0.00528
7.57	-0.00524
7.58	-0.0052001
7.59	-0.0051604
7.6	-0.0051208
7.61	-0.0050813
7.62	-0.0050419
7.63	-0.0050027
7.64	-0.0049635
7.65	-0.0049246
7.66	-0.0048857
7.67	-0.004847
7.68	-0.0048084
7.69	-0.00477
7.7	-0.0047317
7.71	-0.0046935
7.72	-0.0046555
7.73	-0.0046176
7.74	-0.0045799
7.75	-0.0045423
7.76	-0.0045049
7.77	-0.0044676
7.78	-0.0044304
7.79	-0.0043934
7.8	-0.0043565
7.81	-0.0043198
7.82	-0.0042833
7.83	-0.0042469
7.84	-0.0042106
7.85	-0.0041745
7.86	-0.0041386
7.87	-0.0041028
7.88	-0.0040672
7.89	-0.0040317
7.9	-0.0039964
7.91	-0.0039612
7.92	-0.0039262
7.93	-0.0038913
7.94	-0.0038566
7.95	-0.0038221
7.96	-0.0037877
7.97	-0.0037535
7.98	-0.0037194
7.99	-0.0036855
8	-0.0036518
8.01	-0.0036182
8.02	-0.0035848
8.03	-0.0035515
8.04	-0.0035185
8.05	-0.0034855
8.06	-0.0034528
8.07	-0.0034202
8.08	-0.0033878
8.09	-0.0033555
8.1	-0.0033234
8.11	-0.0032915
8.12	-0.0032598
8.13	-0.0032282
8.14	-0.0031967
8.15	-0.0031655
8.16	-0.0031344
8.17	-0.0031034
8.18	-0.0030727
8.19	-0.0030421
8.2	-0.0030116
8.21	-0.0029814
8.22	-0.0029513
8.23	-0.0029213
8.24	-0.0028916
8.25	-0.002862
8.26	-0.0028326
8.27	-0.0028033
8.28	-0.0027742
8.29	-0.0027453
8.3	-0.0027165
8.31	-0.0026879
8.32	-0.0026595
8.33	-0.0026312
8.34	-0.0026031
8.35	-0.0025752
8.36	-0.0025474
8.37	-0.0025198
8.38	-0.0024924
8.39	-0.0024652
8.4	-0.0024381
8.41	-0.0024111
8.42	-0.0023844
8.43	-0.0023578
8.44	-0.0023313
8.45	-0.0023051
8.46	-0.0022789
8.47	-0.002253
8.48	-0.0022272
8.49	-0.0022016
8.5	-0.0021762
8.51	-0.0021509
8.52	-0.0021258
8.53	-0.0021008
8.54	-0.002076
8.55	-0.0020514
8.56	-0.0020269
8.57	-0.0020026
8.58	-0.0019784
8.59	-0.0019544
8.6	-0.0019306
8.61	-0.0019069
8.62	-0.0018834
8.63	-0.0018601
8.64	-0.0018369
8.65	-0.0018139
8.66	-0.001791
8.67	-0.0017683
8.68	-0.0017457
8.69	-0.0017233
8.7	-0.0017011
8.71	-0.001679
8.72	-0.0016571
8.73	-0.0016353
8.74	-0.0016137
8.75	-0.0015922
8.76	-0.0015709
8.77	-0.0015498
8.78	-0.0015288
8.79	-0.0015079
8.8	-0.0014872
8.81	-0.0014667
8.82	-0.0014463
8.83	-0.001426
8.84	-0.001406
8.85	-0.001386
8.86	-0.0013662
8.87	-0.0013466
8.88	-0.0013271
8.89	-0.0013078
8.9	-0.0012886
8.91	-0.0012695
8.92	-0.0012506
8.93	-0.0012319
8.94	-0.0012132
8.95	-0.0011948
8.96	-0.0011765
8.97	-0.0011583
8.98	-0.0011403
8.99	-0.0011224
9	-0.0011047
9.01	-0.0010871
9.02	-0.0010696
9.03	-0.0010523
9.04	-0.0010351
9.05	-0.0010181
9.06	-0.0010012
9.07	-0.00098447
9.08	-0.00096785
9.09	-0.00095138
9.1	-0.00093504
9.11	-0.00091883
9.12	-0.00090276
9.13	-0.00088682
9.14	-0.00087101
9.15	-0.00085534
9.16	-0.00083981
9.17	-0.00082442
9.18	-0.00080916
9.19	-0.00079405
9.2	-0.00077906
9.21	-0.00076422
9.22	-0.00074951
9.23	-0.00073493
9.24	-0.00072049
9.25	-0.00070617
9.26	-0.00069199
9.27	-0.00067793
9.28	-0.000664
9.29	-0.0006502
9.3	-0.00063652
9.31	-0.00062297
9.32	-0.00060955
9.33	-0.00059625
9.34	-0.00058308
9.35	-0.00057004
9.36	-0.00055713
9.37	-0.00054435
9.38	-0.00053169
9.39	-0.00051916
9.4	-0.00050675
9.41	-0.00049448
9.42	-0.00048232
9.43	-0.00047029
9.44	-0.00045839
9.45	-0.00044662
9.46	-0.00043497
9.47	-0.00042344
9.48	-0.00041204
9.49	-0.00040076
9.5	-0.00038961
9.51	-0.00037858
9.52	-0.00036768
9.53	-0.0003569
9.54	-0.00034625
9.55	-0.00033572
9.56	-0.00032532
9.57	-0.00031504
9.58	-0.00030489
9.59	-0.00029486
9.6	-0.00028496
9.61	-0.00027518
9.62	-0.00026553
9.63	-0.00025601
9.64	-0.00024662
9.65	-0.00023735
9.66	-0.00022821
9.67	-0.0002192
9.68	-0.00021032
9.69	-0.00020157
9.7	-0.00019295
9.71	-0.00018446
9.72	-0.0001761
9.73	-0.00016787
9.74	-0.00015978
9.75	-0.00015182
9.76	-0.000144
9.77	-0.00013631
9.78	-0.00012876
9.79	-0.00012134
9.8	-0.00011407
9.81	-0.00010694
9.82	-9.9944e-05
9.83	-9.3094e-05
9.84	-8.6388e-05
9.85	-7.9827e-05
9.86	-7.3413e-05
9.87	-6.7147e-05
9.88	-6.1031e-05
9.89	-5.5066e-05
9.9	-4.9255e-05
9.91	-4.3599e-05
9.92	-3.8099e-05
9.93	-3.2759e-05
9.94	-2.7579e-05
9.95	-2.2562e-05
9.96	-1.7711e-05
9.97	-1.3026e-05
9.98	-8.5111e-06
9.99	-4.1683e-06
10	0


==> immagini/simulazione5/simulazione1_u_tru2.txt <==
0	2.7109
0.01	2.6228
0.02	2.5356
0.03	2.4496
0.04	2.3647
0.05	2.2809
0.06	2.1982
0.07	2.1167
0.08	2.0363
0.09	1.9571
0.1	1.8791
0.11	1.8022
0.12	1.7266
0.13	1.6522
0.14	1.5789
0.15	1.5069
0.16	1.4361
0.17	1.3665
0.18	1.2982
0.19	1.231
0.2	1.1651
0.21	1.1005
0.22	1.037
0.23	0.97478
0.24	0.91378
0.25	0.85401
0.26	0.79545
0.27	0.73811
0.28	0.68198
0.29	0.62706
0.3	0.57334
0.31	0.52082
0.32	0.46949
0.33	0.41935
0.34	0.37038
0.35	0.32258
0.36	0.27595
0.37	0.23047
0.38	0.18613
0.39	0.14294
0.4	0.10087
0.41	0.059915
0.42	0.02007
0.43	-0.018677
0.44	-0.056336
0.45	-0.09292
0.46	-0.12844
0.47	-0.1629
0.48	-0.19632
0.49	-0.22871
0.5	-0.26008
0.51	-0.29045
0.52	-0.31982
0.53	-0.34821
0.54	-0.37563
0.55	-0.40209
0.56	-0.42761
0.57	-0.45219
0.58	-0.47586
0.59	-0.49863
0.6	-0.5205
0.61	-0.5415
0.62	-0.56163
0.63	-0.58091
0.64	-0.59935
0.65	-0.61697
0.66	-0.63378
0.67	-0.64979
0.68	-0.66502
0.69	-0.67948
0.7	-0.69318
0.71	-0.70615
0.72	-0.71838
0.73	-0.7299
0.74	-0.74072
0.75	-0.75085
0.76	-0.76031
0.77	-0.7691
0.78	-0.77725
0.79	-0.78477
0.8	-0.79167
0.81	-0.79796
0.82	-0.80365
0.83	-0.80877
0.84	-0.81332
0.85	-0.81731
0.86	-0.82076
0.87	-0.82369
0.88	-0.8261
0.89	-0.828
0.9	-0.82941
0.91	-0.83035
0.92	-0.83082
0.93	-0.83083
0.94	-0.83041
0.95	-0.82955
0.96	-0.82828
0.97	-0.82659
0.98	-0.82452
0.99	-0.82206
1	-0.81923
1.01	-0.81604
1.02	-0.81249
1.03	-0.80861
1.04	-0.8044
1.05	-0.79988
1.06	-0.79504
1.07	-0.78992
1.08	-0.7845
1.09	-0.77881
1.1	-0.77285
1.11	-0.76664
1.12	-0.76018
1.13	-0.75348
1.14	-0.74655
1.15	-0.73941
1.16	-0.73206
1.17	-0.72451
1.18	-0.71676
1.19	-0.70883
1.2	-0.70073
1.21	-0.69246
1.22	-0.68404
1.23	-0.67546
1.24	-0.66675
1.25	-0.65789
1.26	-0.64892
1.27	-0.63982
1.28	-0.63061
1.29	-0.6213
1.3	-0.61189
1.31	-0.60239
1.32	-0.59281
1.33	-0.58315
1.34	-0.57342
1.35	-0.56362
1.36	-0.55377
1.37	-0.54386
1.38	-0.53391
1.39	-0.52392
1.4	-0.5139
1.41	-0.50385
1.42	-0.49377
1.43	-0.48367
1.44	-0.47357
1.45	-0.46345
1.46	-0.45333
1.47	-0.44322
1.48	-0.43311
1.49	-0.42301
1.5	-0.41292
1.51	-0.40286
1.52	-0.39282
1.53	-0.3828
1.54	-0.37282
1.55	-0.36287
1.56	-0.35297
1.57	-0.3431
1.58	-0.33328
1.59	-0.32352
1.6	-0.3138
1.61	-0.30414
1.62	-0.29454
1.63	-0.285
1.64	-0.27552
1.65	-0.26612
1.66	-0.25678
1.67	-0.24752
1.68	-0.23833
1.69	-0.22921
1.7	-0.22018
1.71	-0.21123
1.72	-0.20236
1.73	-0.19358
1.74	-0.18489
1.75	-0.17628
1.76	-0.16777
1.77	-0.15935
1.78	-0.15102
1.79	-0.14279
1.8	-0.13465
1.81	-0.12662
1.82	-0.11868
1.83	-0.11085
1.84	-0.10311
1.85	-0.095484
1.86	-0.087958
1.87	-0.080536
1.88	-0.073219
1.89	-0.066009
1.9	-0.058906
1.91	-0.05191
1.92	-0.045022
1.93	-0.038243
1.94	-0.031573
1.95	-0.025012
1.96	-0.018561
1.97	-0.01222
1.98	-0.0059893
1.99	0.00013122
2	0.0061414
2.01	0.012041
2.02	0.01783
2.03	0.023509
2.04	0.029077
2.05	0.034535
2.06	0.039883
2.07	0.045121
2.08	0.050249
2.09	0.055268
2.1	0.060178
2.11	0.064979
2.12	0.069672
2.13	0.074257
2.14	0.078735
2.15	0.083106
2.16	0.087371
2.17	0.09153
2.18	0.095584
2.19	0.099534
2.2	0.10338
2.21	0.10712
2.22	0.11076
2.23	0.1143
2.24	0.11774
2.25	0.12107
2.26	0.12431
2.27	0.12745
2.28	0.13049
2.29	0.13344
2.3	0.13629
2.31	0.13904
2.32	0.1417
2.33	0.14427
2.34	0.14674
2.35	0.14912
2.36	0.15142
2.37	0.15362
2.38	0.15574
2.39	0.15776
2.4	0.15971
2.41	0.16156
2.42	0.16333
2.43	0.16502
2.44	0.16663
2.45	0.16816
2.46	0.1696
2.47	0.17097
2.48	0.17226
2.49	0.17347
2.5	0.17461
2.51	0.17567
2.52	0.17666
2.53	0.17758
2.54	0.17842
2.55	0.1792
2.56	0.17991
2.57	0.18055
2.58	0.18112
2.59	0.18163
2.6	0.18207
2.61	0.18245
2.62	0.18277
2.63	0.18303
2.64	0.18322
2.65	0.18336
2.66	0.18344
2.67	0.18346
2.68	0.18343
2.69	0.18334
2.7	0.1832
2.71	0.18301
2.72	0.18277
2.73	0.18247
2.74	0.18213
2.75	0.18174
2.76	0.1813
2.77	0.18082
2.78	0.18029
2.79	0.17972
2.8	0.1791
2.81	0.17845
2.82	0.17775
2.83	0.17701
2.84	0.17624
2.85	0.17542
2.86	0.17457
2.87	0.17369
2.88	0.17277
2.89	0.17181
2.9	0.17082
2.91	0.1698
2.92	0.16875
2.93	0.16767
2.94	0.16656
2.95	0.16543
2.96	0.16426
2.97	0.16307
2.98	0.16185
2.99	0.16061
3	0.15934
3.01	0.15805
3.02	0.15674
3.03	0.15541
3.04	0.15406
3.05	0.15268
3.06	0.15129
3.07	0.14988
3.08	0.14845
3.09	0.14701
3.1	0.14555
3.11	0.14407
3.12	0.14258
3.13	0.14108
3.14	0.13956
3.15	0.13803
3.16	0.13649
3.17	0.13494
3.18	0.13338
3.19	0.1318
3.2	0.13022
3.21	0.12863
3.22	0.12704
3.23	0.12543
3.24	0.12382
3.25	0.1222
3.26	0.12058
3.27	0.11895
3.28	0.11732
3.29	0.11569
3.3	0.11405
3.31	0.11241
3.32	0.11076
3.33	0.10912
3.34	0.10747
3.35	0.10582
3.36	0.10418
3.37	0.10253
3.38	0.10088
3.39	0.099238
3.4	0.097594
3.41	0.095953
3.42	0.094314
3.43	0.092678
3.44	0.091045
3.45	0.089416
3.46	0.08779
3.47	0.086169
3.48	0.084553
3.49	0.082942
3.5	0.081337
3.51	0.079737
3.52	0.078143
3.53	0.076556
3.54	0.074975
3.55	0.073402
3.56	0.071836
3.57	0.070277
3.58	0.068726
3.59	0.067184
3.6	0.06565
3.61	0.064124
3.62	0.062607
3.63	0.0611
3.64	0.059602
3.65	0.058113
3.66	0.056634
3.67	0.055165
3.68	0.053707
3.69	0.052259
3.7	0.050821
3.71	0.049394
3.72	0.047978
3.73	0.046573
3.74	0.045179
3.75	0.043797
3.76	0.042426
3.77	0.041067
3.78	0.03972
3.79	0.038385
3.8	0.037061
3.81	0.03575
3.82	0.034451
3.83	0.033164
3.84	0.03189
3.85	0.030629
3.86	0.02938
3.87	0.028144
3.88	0.02692
3.89	0.025709
3.9	0.024512
3.91	0.023327
3.92	0.022155
3.93	0.020997
3.94	0.019851
3.95	0.018719
3.96	0.017599
3.97	0.016494
3.98	0.015401
3.99	0.014321
4	0.013255
4.01	0.012202
4.02	0.011163
4.03	0.010137
4.04	0.0091236
4.05	0.0081241
4.06	0.0071378
4.07	0.0061648
4.08	0.0052051
4.09	0.0042587
4.1	0.0033255
4.11	0.0024056
4.12	0.0014988
4.13	0.00060529
4.14	-0.00027512
4.15	-0.0011424
4.16	-0.0019966
4.17	-0.0028378
4.18	-0.003666
4.19	-0.0044813
4.2	-0.0052836
4.21	-0.0060731
4.22	-0.0068499
4.23	-0.0076139
4.24	-0.0083652
4.25	-0.0091039
4.26	-0.00983
4.27	-0.010544
4.28	-0.011245
4.29	-0.011934
4.3	-0.01261
4.31	-0.013275
4.32	-0.013927
4.33	-0.014567
4.34	-0.015195
4.35	-0.015811
4.36	-0.016416
4.37	-0.017009
4.38	-0.01759
4.39	-0.018159
4.4	-0.018717
4.41	-0.019264
4.42	-0.019799
4.43	-0.020323
4.44	-0.020836
4.45	-0.021337
4.46	-0.021828
4.47	-0.022308
4.48	-0.022777
4.49	-0.023236
4.5	-0.023684
4.51	-0.024121
4.52	-0.024548
4.53	-0.024965
4.54	-0.025372
4.55	-0.025768
4.56	-0.026155
4.57	-0.026532
4.58	-0.026898
4.59	-0.027256
4.6	-0.027603
4.61	-0.027941
4.62	-0.02827
4.63	-0.028589
4.64	-0.0289
4.65	-0.029201
4.66	-0.029493
4.67	-0.029776
4.68	-0.030051
4.69	-0.030317
4.7	-0.030574
4.71	-0.030823
4.72	-0.031064
4.73	-0.031296
4.74	-0.03152
4.75	-0.031736
4.76	-0.031944
4.77	-0.032144
4.78	-0.032337
4.79	-0.032522
4.8	-0.032699
4.81	-0.032869
4.82	-0.033031
4.83	-0.033187
4.84	-0.033335
4.85	-0.033476
4.86	-0.03361
4.87	-0.033738
4.88	-0.033858
4.89	-0.033972
4.9	-0.03408
4.91	-0.034181
4.92	-0.034275
4.93	-0.034364
4.94	-0.034446
4.95	-0.034522
4.96	-0.034593
4.97	-0.034657
4.98	-0.034716
4.99	-0.034769
5	-0.034816
5.01	-0.034858
5.02	-0.034894
5.03	-0.034925
5.04	-0.034951
5.05	-0.034972
5.06	-0.034988
5.07	-0.034999
5.08	-0.035004
5.09	-0.035006
5.1	-0.035002
5.11	-0.034994
5.12	-0.034981
5.13	-0.034964
5.14	-0.034943
5.15	-0.034917
5.16	-0.034887
5.17	-0.034853
5.18	-0.034815
5.19	-0.034773
5.2	-0.034727
5.21	-0.034677
5.22	-0.034624
5.23	-0.034567
5.24	-0.034506
5.25	-0.034442
5.26	-0.034375
5.27	-0.034304
5.28	-0.03423
5.29	-0.034153
5.3	-0.034073
5.31	-0.033989
5.32	-0.033903
5.33	-0.033814
5.34	-0.033721
5.35	-0.033627
5.36	-0.033529
5.37	-0.033429
5.38	-0.033326
5.39	-0.033221
5.4	-0.033113
5.41	-0.033003
5.42	-0.03289
5.43	-0.032775
5.44	-0.032658
5.45	-0.032539
5.46	-0.032418
5.47	-0.032295
5.48	-0.03217
5.49	-0.032043
5.5	-0.031914
5.51	-0.031783
5.52	-0.031651
5.53	-0.031517
5.54	-0.031381
5.55	-0.031243
5.56	-0.031104
5.57	-0.030964
5.58	-0.030822
5.59	-0.030679
5.6	-0.030535
5.61	-0.030389
5.62	-0.030242
5.63	-0.030093
5.64	-0.029944
5.65	-0.029793
5.66	-0.029642
5.67	-0.029489
5.68	-0.029336
5.69	-0.029181
5.7	-0.029026
5.71	-0.02887
5.72	-0.028712
5.73	-0.028555
5.74	-0.028396
5.75	-0.028237
5.76	-0.028077
5.77	-0.027916
5.78	-0.027755
5.79	-0.027594
5.8	-0.027432
5.81	-0.027269
5.82	-0.027106
5.83	-0.026942
5.84	-0.026779
5.85	-0.026614
5.86	-0.02645
5.87	-0.026285
5.88	-0.02612
5.89	-0.025955
5.9	-0.025789
5.91	-0.025624
5.92	-0.025458
5.93	-0.025292
5.94	-0.025126
5.95	-0.02496
5.96	-0.024794
5.97	-0.024628
5.98	-0.024462
5.99	-0.024296
6	-0.02413
6.01	-0.023964
6.02	-0.023798
6.03	-0.023633
6.04	-0.023467
6.05	-0.023302
6.06	-0.023137
6.07	-0.022972
6.08	-0.022807
6.09	-0.022643
6.1	-0.022479
6.11	-0.022315
6.12	-0.022151
6.13	-0.021988
6.14	-0.021825
6.15	-0.021663
6.16	-0.021501
6.17	-0.021339
6.18	-0.021178
6.19	-0.021017
6.2	-0.020857
6.21	-0.020697
6.22	-0.020537
6.23	-0.020378
6.24	-0.02022
6.25	-0.020062
6.26	-0.019904
6.27	-0.019747
6.28	-0.019591
6.29	-0.019435
6.3	-0.01928
6.31	-0.019125
6.32	-0.018971
6.33	-0.018818
6.34	-0.018665
6.35	-0.018512
6.36	-0.018361
6.37	-0.01821
6.38	-0.018059
6.39	-0.01791
6.4	-0.017761
6.41	-0.017612
6.42	-0.017465
6.43	-0.017317
6.44	-0.017171
6.45	-0.017026
6.46	-0.016881
6.47	-0.016736
6.48	-0.016593
6.49	-0.01645
6.5	-0.016308
6.51	-0.016167
6.52	-0.016026
6.53	-0.015886
6.54	-0.015747
6.55	-0.015609
6.56	-0.015471
6.57	-0.015334
6.58	-0.015198
6.59	-0.015063
6.6	-0.014928
6.61	-0.014794
6.62	-0.014661
6.63	-0.014529
6.64	-0.014398
6.65	-0.014267
6.66	-0.014137
6.67	-0.014008
6.68	-0.01388
6.69	-0.013752
6.7	-0.013625
6.71	-0.013499
6.72	-0.013374
6.73	-0.01325
6.74	-0.013126
6.75	-0.013003
6.76	-0.012881
6.77	-0.01276
6.78	-0.012639
6.79	-0.01252
6.8	-0.012401
6.81	-0.012283
6.82	-0.012166
6.83	-0.012049
6.84	-0.011933
6.85	-0.011819
6.86	-0.011704
6.87	-0.011591
6.88	-0.011479
6.89	-0.011367
6.9	-0.011256
6.91	-0.011146
6.92	-0.011036
6.93	-0.010928
6.94	-0.01082
6.95	-0.010713
6.96	-0.010606
6.97	-0.010501
6.98	-0.010396
6.99	-0.010292
7	-0.010189
7.01	-0.010087
7.02	-0.0099849
7.03	-0.009884
7.04	-0.0097839
7.05	-0.0096844
7.06	-0.0095858
7.07	-0.0094879
7.08	-0.0093907
7.09	-0.0092943
7.1	-0.0091986
7.11	-0.0091037
7.12	-0.0090095
7.13	-0.008916
7.14	-0.0088233
7.15	-0.0087313
7.16	-0.00864
7.17	-0.0085494
7.18	-0.0084596
7.19	-0.0083704
7.2	-0.008282
7.21	-0.0081943
7.22	-0.0081073
7.23	-0.0080209
7.24	-0.0079353
7.25	-0.0078504
7.26	-0.0077661
7.27	-0.0076826
7.28	-0.0075997
7.29	-0.0075175
7.3	-0.007436
7.31	-0.0073551
7.32	-0.0072749
7.33	-0.0071954
7.34	-0.0071166
7.35	-0.0070383
7.36	-0.0069608
7.37	-0.0068839
7.38	-0.0068076
7.39	-0.006732
7.4	-0.006657
7.41	-0.0065826
7.42	-0.0065089
7.43	-0.0064358
7.44	-0.0063633
7.45	-0.0062915
7.46	-0.0062202
7.47	-0.0061496
7.48	-0.0060795
7.49	-0.0060101
7.5	-0.0059412
7.51	-0.005873
7.52	-0.0058053
7.53	-0.0057382
7.54	-0.0056717
7.55	-0.0056058
7.56	-0.0055405
7.57	-0.0054757
7.58	-0.0054115
7.59	-0.0053478
7.6	-0.0052847
7.61	-0.0052222
7.62	-0.0051602
7.63	-0.0050987
7.64	-0.0050378
7.65	-0.0049774
7.66	-0.0049176
7.67	-0.0048582
7.68	-0.0047995
7.69	-0.0047412
7.7	-0.0046834
7.71	-0.0046262
7.72	-0.0045694
7.73	-0.0045132
7.74	-0.0044575
7.75	-0.0044023
7.76	-0.0043475
7.77	-0.0042933
7.78	-0.0042395
7.79	-0.0041862
7.8	-0.0041334
7.81	-0.0040811
7.82	-0.0040292
7.83	-0.0039778
7.84	-0.0039269
7.85	-0.0038764
7.86	-0.0038264
7.87	-0.0037768
7.88	-0.0037277
7.89	-0.003679
7.9	-0.0036308
7.91	-0.003583
7.92	-0.0035356
7.93	-0.0034887
7.94	-0.0034422
7.95	-0.0033961
7.96	-0.0033504
7.97	-0.0033051
7.98	-0.0032603
7.99	-0.0032158
8	-0.0031718
8.01	-0.0031282
8.02	-0.0030849
8.03	-0.0030421
8.04	-0.0029996
8.05	-0.0029575
8.06	-0.0029159
8.07	-0.0028746
8.08	-0.0028336
8.09	-0.0027931
8.1	-0.0027529
8.11	-0.0027131
8.12	-0.0026736
8.13	-0.0026346
8.14	-0.0025958
8.15	-0.0025574
8.16	-0.0025194
8.17	-0.0024817
8.18	-0.0024444
8.19	-0.0024074
8.2	-0.0023708
8.21	-0.0023345
8.22	-0.0022985
8.23	-0.0022628
8.24	-0.0022275
8.25	-0.0021925
8.26	-0.0021579
8.27	-0.0021235
8.28	-0.0020895
8.29	-0.0020558
8.3	-0.0020223
8.31	-0.0019892
8.32	-0.0019565
8.33	-0.001924
8.34	-0.0018918
8.35	-0.0018599
8.36	-0.0018283
8.37	-0.001797
8.38	-0.001766
8.39	-0.0017353
8.4	-0.0017048
8.41	-0.0016747
8.42	-0.0016448
8.43	-0.0016152
8.44	-0.0015859
8.45	-0.0015568
8.46	-0.0015281
8.47	-0.0014996
8.48	-0.0014713
8.49	-0.0014434
8.5	-0.0014157
8.51	-0.0013882
8.52	-0.0013611
8.53	-0.0013342
8.54	-0.0013075
8.55	-0.0012811
8.56	-0.0012549
8.57	-0.001229
8.58	-0.0012034
8.59	-0.001178
8.6	-0.0011528
8.61	-0.0011279
8.62	-0.0011032
8.63	-0.0010788
8.64	-0.0010546
8.65	-0.0010306
8.66	-0.0010069
8.67	-0.00098342
8.68	-0.00096017
8.69	-0.00093716
8.7	-0.00091437
8.71	-0.00089182
8.72	-0.00086949
8.73	-0.00084739
8.74	-0.00082552
8.75	-0.00080387
8.76	-0.00078245
8.77	-0.00076125
8.78	-0.00074028
8.79	-0.00071952
8.8	-0.00069899
8.81	-0.00067867
8.82	-0.00065858
8.83	-0.0006387
8.84	-0.00061904
8.85	-0.0005996
8.86	-0.00058037
8.87	-0.00056136
8.88	-0.00054257
8.89	-0.00052399
8.9	-0.00050563
8.91	-0.00048748
8.92	-0.00046955
8.93	-0.00045183
8.94	-0.00043432
8.95	-0.00041703
8.96	-0.00039995
8.97	-0.00038308
8.98	-0.00036643
8.99	-0.00034999
9	-0.00033376
9.01	-0.00031774
9.02	-0.00030194
9.03	-0.00028635
9.04	-0.00027097
9.05	-0.00025581
9.06	-0.00024086
9.07	-0.00022613
9.08	-0.00021161
9.09	-0.00019731
9.1	-0.00018322
9.11	-0.00016936
9.12	-0.00015571
9.13	-0.00014229
9.14	-0.00012908
9.15	-0.0001161
9.16	-0.00010333
9.17	-9.0781e-05
9.18	-7.8455e-05
9.19	-6.6352e-05
9.2	-5.4472e-05
9.21	-4.2816e-05
9.22	-3.1386e-05
9.23	-2.0183e-05
9.24	-9.2084e-06
9.25	1.5357e-06
9.26	1.2048e-05
9.27	2.2327e-05
9.28	3.2371e-05
9.29	4.2178e-05
9.3	5.1746e-05
9.31	6.1075e-05
9.32	7.0162e-05
9.33	7.9005e-05
9.34	8.7605e-05
9.35	9.5958e-05
9.36	0.00010406
9.37	0.00011192
9.38	0.00011952
9.39	0.00012687
9.4	0.00013397
9.41	0.00014081
9.42	0.00014739
9.43	0.00015371
9.44	0.00015976
9.45	0.00016555
9.46	0.00017108
9.47	0.00017633
9.48	0.00018131
9.49	0.00018601
9.5	0.00019044
9.51	0.00019459
9.52	0.00019846
9.53	0.00020204
9.54	0.00020533
9.55	0.00020834
9.56	0.00021105
9.57	0.00021347
9.58	0.00021559
9.59	0.00021741
9.6	0.00021893
9.61	0.00022014
9.62	0.00022105
9.63	0.00022164
9.64	0.00022193
9.65	0.00022189
9.66	0.00022154
9.67	0.00022086
9.68	0.00021987
9.69	0.00021854
9.7	0.00021688
9.71	0.00021489
9.72	0.00021257
9.73	0.0002099
9.74	0.0002069
9.75	0.00020355
9.76	0.00019985
9.77	0.00019581
9.78	0.00019141
9.79	0.00018665
9.8	0.00018154
9.81	0.00017606
9.82	0.00017023
9.83	0.00016402
9.84	0.00015745
9.85	0.0001505
9.86	0.00014318
9.87	0.00013549
9.88	0.00012741
9.89	0.00011895
9.9	0.00011011
9.91	0.00010087
9.92	9.1253e-05
9.93	8.1241e-05
9.94	7.0834e-05
9.95	6.0031e-05
9.96	4.883e-05
9.97	3.7228e-05
9.98	2.5224e-05
9.99	1.2815e-05
10	0


==> immagini/simulazione5/simulazione1_u_tru3.txt <==
0	0.9294
0.01	0.95218
0.02	0.97375
0.03	0.99416
0.04	1.0134
0.05	1.0316
0.06	1.0486
0.07	1.0646
0.08	1.0796
0.09	1.0935
0.1	1.1065
0.11	1.1185
0.12	1.1296
0.13	1.1398
0.14	1.1491
0.15	1.1575
0.16	1.1651
0.17	1.1719
0.18	1.178
0.19	1.1832
0.2	1.1877
0.21	1.1915
0.22	1.1946
0.23	1.197
0.24	1.1988
0.25	1.2
0.26	1.2005
0.27	1.2004
0.28	1.1998
0.29	1.1986
0.3	1.1968
0.31	1.1946
0.32	1.1919
0.33	1.1886
0.34	1.185
0.35	1.1808
0.36	1.1763
0.37	1.1713
0.38	1.1659
0.39	1.1602
0.4	1.1541
0.41	1.1476
0.42	1.1408
0.43	1.1337
0.44	1.1263
0.45	1.1186
0.46	1.1106
0.47	1.1024
0.48	1.0939
0.49	1.0852
0.5	1.0762
0.51	1.0671
0.52	1.0577
0.53	1.0481
0.54	1.0384
0.55	1.0285
0.56	1.0184
0.57	1.0082
0.58	0.99788
0.59	0.98741
0.6	0.97683
0.61	0.96614
0.62	0.95535
0.63	0.94447
0.64	0.93352
0.65	0.92249
0.66	0.9114
0.67	0.90026
0.68	0.88907
0.69	0.87783
0.7	0.86657
0.71	0.85528
0.72	0.84397
0.73	0.83265
0.74	0.82133
0.75	0.81
0.76	0.79869
0.77	0.78738
0.78	0.77609
0.79	0.76483
0.8	0.75359
0.81	0.74239
0.82	0.73123
0.83	0.72011
0.84	0.70904
0.85	0.69802
0.86	0.68706
0.87	0.67616
0.88	0.66532
0.89	0.65455
0.9	0.64385
0.91	0.63323
0.92	0.62268
0.93	0.61222
0.94	0.60184
0.95	0.59154
0.96	0.58134
0.97	0.57123
0.98	0.56121
0.99	0.55129
1	0.54146
1.01	0.53174
1.02	0.52212
1.03	0.51261
1.04	0.5032
1.05	0.4939
1.06	0.48471
1.07	0.47563
1.08	0.46666
1.09	0.4578
1.1	0.44906
1.11	0.44043
1.12	0.43192
1.13	0.42352
1.14	0.41525
1.15	0.40709
1.16	0.39904
1.17	0.39112
1.18	0.38332
1.19	0.37563
1.2	0.36807
1.21	0.36062
1.22	0.3533
1.23	0.34609
1.24	0.33901
1.25	0.33204
1.26	0.32519
1.27	0.31847
1.28	0.31186
1.29	0.30537
1.3	0.299
1.31	0.29275
1.32	0.28661
1.33	0.28059
1.34	0.27469
1.35	0.2689
1.36	0.26323
1.37	0.25767
1.38	0.25223
1.39	0.24689
1.4	0.24167
1.41	0.23657
1.42	0.23157
1.43	0.22668
1.44	0.22189
1.45	0.21722
1.46	0.21265
1.47	0.20819
1.48	0.20383
1.49	0.19957
1.5	0.19542
1.51	0.19137
1.52	0.18741
1.53	0.18356
1.54	0.1798
1.55	0.17614
1.56	0.17257
1.57	0.1691
1.58	0.16572
1.59	0.16243
1.6	0.15923
1.61	0.15612
1.62	0.1531
1.63	0.15017
1.64	0.14732
1.65	0.14455
1.66	0.14186
1.67	0.13926
1.68	0.13674
1.69	0.13429
1.7	0.13193
1.71	0.12963
1.72	0.12742
1.73	0.12527
1.74	0.1232
1.75	0.1212
1.76	0.11927
1.77	0.11741
1.78	0.11561
1.79	0.11388
1.8	0.11222
1.81	0.11061
1.82	0.10907
1.83	0.10759
1.84	0.10617
1.85	0.10481
1.86	0.1035
1.87	0.10225
1.88	0.10106
1.89	0.099912
1.9	0.098821
1.91	0.09778
1.92	0.096789
1.93	0.095846
1.94	0.09495
1.95	0.0941
1.96	0.093295
1.97	0.092534
1.98	0.091815
1.99	0.091137
2	0.0905
2.01	0.089902
2.02	0.089343
2.03	0.08882
2.04	0.088333
2.05	0.087882
2.06	0.087464
2.07	0.087079
2.08	0.086726
2.09	0.086404
2.1	0.086112
2.11	0.085849
2.12	0.085614
2.13	0.085406
2.14	0.085224
2.15	0.085067
2.16	0.084935
2.17	0.084826
2.18	0.08474
2.19	0.084675
2.2	0.084631
2.21	0.084607
2.22	0.084603
2.23	0.084617
2.24	0.084648
2.25	0.084697
2.26	0.084761
2.27	0.084841
2.28	0.084935
2.29	0.085044
2.3	0.085165
2.31	0.085299
2.32	0.085445
2.33	0.085601
2.34	0.085769
2.35	0.085946
2.36	0.086132
2.37	0.086327
2.38	0.08653
2.39	0.08674
2.4	0.086957
2.41	0.087181
2.42	0.08741
2.43	0.087644
2.44	0.087883
2.45	0.088126
2.46	0.088373
2.47	0.088623
2.48	0.088875
2.49	0.08913
2.5	0.089387
2.51	0.089644
2.52	0.089903
2.53	0.090163
2.54	0.090422
2.55	0.090681
2.56	0.090939
2.57	0.091197
2.58	0.091453
2.59	0.091707
2.6	0.091959
2.61	0.092208
2.62	0.092455
2.63	0.092699
2.64	0.09294
2.65	0.093177
2.66	0.09341
2.67	0.093638
2.68	0.093863
2.69	0.094082
2.7	0.094297
2.71	0.094507
2.72	0.094711
2.73	0.09491
2.74	0.095102
2.75	0.095289
2.76	0.09547
2.77	0.095645
2.78	0.095812
2.79	0.095974
2.8	0.096128
2.81	0.096276
2.82	0.096416
2.83	0.096549
2.84	0.096675
2.85	0.096793
2.86	0.096904
2.87	0.097007
2.88	0.097102
2.89	0.09719
2.9	0.097269
2.91	0.09734
2.92	0.097404
2.93	0.097459
2.94	0.097506
2.95	0.097545
2.96	0.097575
2.97	0.097597
2.98	0.097611
2.99	0.097616
3	0.097613
3.01	0.097601
3.02	0.097581
3.03	0.097553
3.04	0.097516
3.05	0.09747
3.06	0.097416
3.07	0.097354
3.08	0.097283
3.09	0.097203
3.1	0.097115
3.11	0.097019
3.12	0.096915
3.13	0.096802
3.14	0.096681
3.15	0.096551
3.16	0.096413
3.17	0.096268
3.18	0.096114
3.19	0.095952
3.2	0.095782
3.21	0.095604
3.22	0.095418
3.23	0.095224
3.24	0.095023
3.25	0.094813
3.26	0.094597
3.27	0.094372
3.28	0.09414
3.29	0.093901
3.3	0.093655
3.31	0.093401
3.32	0.09314
3.33	0.092872
3.34	0.092597
3.35	0.092315
3.36	0.092026
3.37	0.091731
3.38	0.091429
3.39	0.09112
3.4	0.090805
3.41	0.090484
3.42	0.090156
3.43	0.089822
3.44	0.089482
3.45	0.089137
3.46	0.088785
3.47	0.088428
3.48	0.088065
3.49	0.087696
3.5	0.087322
3.51	0.086943
3.52	0.086558
3.53	0.086168
3.54	0.085774
3.55	0.085374
3.56	0.08497
3.57	0.084561
3.58	0.084147
3.59	0.083729
3.6	0.083306
3.61	0.082879
3.62	0.082448
3.63	0.082013
3.64	0.081574
3.65	0.081131
3.66	0.080684
3.67	0.080234
3.68	0.07978
3.69	0.079323
3.7	0.078862
3.71	0.078399
3.72	0.077932
3.73	0.077462
3.74	0.076989
3.75	0.076513
3.76	0.076035
3.77	0.075554
3.78	0.075071
3.79	0.074585
3.8	0.074097
3.81	0.073606
3.82	0.073114
3.83	0.072619
3.84	0.072123
3.85	0.071625
3.86	0.071125
3.87	0.070623
3.88	0.07012
3.89	0.069616
3.9	0.06911
3.91	0.068603
3.92	0.068094
3.93	0.067585
3.94	0.067075
3.95	0.066564
3.96	0.066051
3.97	0.065539
3.98	0.065025
3.99	0.064511
4	0.063997
4.01	0.063482
4.02	0.062967
4.03	0.062451
4.04	0.061936
4.05	0.06142
4.06	0.060904
4.07	0.060389
4.08	0.059873
4.09	0.059358
4.1	0.058843
4.11	0.058329
4.12	0.057814
4.13	0.057301
4.14	0.056788
4.15	0.056275
4.16	0.055764
4.17	0.055253
4.18	0.054742
4.19	0.054233
4.2	0.053725
4.21	0.053218
4.22	0.052711
4.23	0.052206
4.24	0.051702
4.25	0.0512
4.26	0.050699
4.27	0.050199
4.28	0.0497
4.29	0.049203
4.3	0.048707
4.31	0.048213
4.32	0.047721
4.33	0.04723
4.34	0.046741
4.35	0.046254
4.36	0.045768
4.37	0.045284
4.38	0.044803
4.39	0.044323
4.4	0.043845
4.41	0.043369
4.42	0.042895
4.43	0.042423
4.44	0.041954
4.45	0.041486
4.46	0.041021
4.47	0.040558
4.48	0.040097
4.49	0.039638
4.5	0.039182
4.51	0.038728
4.52	0.038277
4.53	0.037828
4.54	0.037381
4.55	0.036937
4.56	0.036495
4.57	0.036056
4.58	0.035619
4.59	0.035185
4.6	0.034753
4.61	0.034325
4.62	0.033898
4.63	0.033475
4.64	0.033054
4.65	0.032635
4.66	0.03222
4.67	0.031807
4.68	0.031397
4.69	0.030989
4.7	0.030585
4.71	0.030183
4.72	0.029784
4.73	0.029387
4.74	0.028994
4.75	0.028603
4.76	0.028215
4.77	0.02783
4.78	0.027448
4.79	0.027069
4.8	0.026692
4.81	0.026319
4.82	0.025948
4.83	0.02558
4.84	0.025215
4.85	0.024853
4.86	0.024494
4.87	0.024138
4.88	0.023785
4.89	0.023434
4.9	0.023087
4.91	0.022742
4.92	0.022401
4.93	0.022062
4.94	0.021726
4.95	0.021393
4.96	0.021063
4.97	0.020736
4.98	0.020412
4.99	0.02009
5	0.019772
5.01	0.019456
5.02	0.019143
5.03	0.018834
5.04	0.018527
5.05	0.018223
5.06	0.017921
5.07	0.017623
5.08	0.017328
5.09	0.017035
5.1	0.016745
5.11	0.016458
5.12	0.016174
5.13	0.015893
5.14	0.015614
5.15	0.015339
5.16	0.015066
5.17	0.014795
5.18	0.014528
5.19	0.014263
5.2	0.014002
5.21	0.013742
5.22	0.013486
5.23	0.013232
5.24	0.012981
5.25	0.012733
5.26	0.012487
5.27	0.012244
5.28	0.012004
5.29	0.011767
5.3	0.011531
5.31	0.011299
5.32	0.011069
5.33	0.010842
5.34	0.010617
5.35	0.010395
5.36	0.010176
5.37	0.0099587
5.38	0.0097441
5.39	0.0095321
5.4	0.0093226
5.41	0.0091156
5.42	0.008911
5.43	0.0087089
5.44	0.0085091
5.45	0.0083118
5.46	0.0081169
5.47	0.0079244
5.48	0.0077342
5.49	0.0075464
5.5	0.0073609
5.51	0.0071778
5.52	0.0069969
5.53	0.0068183
5.54	0.006642
5.55	0.0064679
5.56	0.0062961
5.57	0.0061265
5.58	0.0059591
5.59	0.0057939
5.6	0.0056308
5.61	0.00547
5.62	0.0053112
5.63	0.0051546
5.64	0.005
5.65	0.0048476
5.66	0.0046972
5.67	0.0045489
5.68	0.0044026
5.69	0.0042583
5.7	0.0041161
5.71	0.0039758
5.72	0.0038375
5.73	0.0037011
5.74	0.0035667
5.75	0.0034342
5.76	0.0033036
5.77	0.0031749
5.78	0.0030481
5.79	0.0029231
5.8	0.0027999
5.81	0.0026786
5.82	0.0025591
5.83	0.0024413
5.84	0.0023254
5.85	0.0022112
5.86	0.0020987
5.87	0.0019879
5.88	0.0018789
5.89	0.0017715
5.9	0.0016658
5.91	0.0015618
5.92	0.0014594
5.93	0.0013586
5.94	0.0012594
5.95	0.0011618
5.96	0.0010658
5.97	0.0009714
5.98	0.0008785
5.99	0.00078713
6	0.00069727
6.01	0.0006089
6.02	0.00052202
6.03	0.00043661
6.04	0.00035264
6.05	0.00027011
6.06	0.000189
6.07	0.00010929
6.08	3.0978e-05
6.09	-4.5963e-05
6.1	-0.00012154
6.11	-0.00019578
6.12	-0.00026869
6.13	-0.00034028
6.14	-0.00041057
6.15	-0.00047957
6.16	-0.0005473
6.17	-0.00061377
6.18	-0.00067899
6.19	-0.00074299
6.2	-0.00080577
6.21	-0.00086735
6.22	-0.00092774
6.23	-0.00098695
6.24	-0.001045
6.25	-0.0011019
6.26	-0.0011577
6.27	-0.0012123
6.28	-0.0012659
6.29	-0.0013183
6.3	-0.0013697
6.31	-0.00142
6.32	-0.0014692
6.33	-0.0015174
6.34	-0.0015646
6.35	-0.0016107
6.36	-0.0016559
6.37	-0.0017
6.38	-0.0017432
6.39	-0.0017854
6.4	-0.0018266
6.41	-0.0018669
6.42	-0.0019063
6.43	-0.0019447
6.44	-0.0019822
6.45	-0.0020189
6.46	-0.0020546
6.47	-0.0020895
6.48	-0.0021235
6.49	-0.0021567
6.5	-0.002189
6.51	-0.0022205
6.52	-0.0022511
6.53	-0.002281
6.54	-0.00231
6.55	-0.0023383
6.56	-0.0023658
6.57	-0.0023925
6.58	-0.0024185
6.59	-0.0024437
6.6	-0.0024682
6.61	-0.0024919
6.62	-0.002515
6.63	-0.0025373
6.64	-0.0025589
6.65	-0.0025799
6.66	-0.0026002
6.67	-0.0026198
6.68	-0.0026387
6.69	-0.002657
6.7	-0.0026747
6.71	-0.0026917
6.72	-0.0027081
6.73	-0.0027239
6.74	-0.0027391
6.75	-0.0027536
6.76	-0.0027676
6.77	-0.0027811
6.78	-0.0027939
6.79	-0.0028062
6.8	-0.0028179
6.81	-0.0028291
6.82	-0.0028397
6.83	-0.0028499
6.84	-0.0028595
6.85	-0.0028685
6.86	-0.0028771
6.87	-0.0028852
6.88	-0.0028928
6.89	-0.0028999
6.9	-0.0029065
6.91	-0.0029126
6.92	-0.0029183
6.93	-0.0029236
6.94	-0.0029284
6.95	-0.0029327
6.96	-0.0029366
6.97	-0.0029401
6.98	-0.0029432
6.99	-0.0029459
7	-0.0029481
7.01	-0.00295
7.02	-0.0029514
7.03	-0.0029525
7.04	-0.0029532
7.05	-0.0029535
7.06	-0.0029535
7.07	-0.0029531
7.08	-0.0029523
7.09	-0.0029512
7.1	-0.0029497
7.11	-0.0029479
7.12	-0.0029458
7.13	-0.0029434
7.14	-0.0029406
7.15	-0.0029375
7.16	-0.0029341
7.17	-0.0029304
7.18	-0.0029264
7.19	-0.0029221
7.2	-0.0029175
7.21	-0.0029127
7.22	-0.0029075
7.23	-0.0029021
7.24	-0.0028964
7.25	-0.0028905
7.26	-0.0028843
7.27	-0.0028778
7.28	-0.0028712
7.29	-0.0028642
7.3	-0.002857
7.31	-0.0028496
7.32	-0.002842
7.33	-0.0028341
7.34	-0.002826
7.35	-0.0028178
7.36	-0.0028092
7.37	-0.0028005
7.38	-0.0027916
7.39	-0.0027825
7.4	-0.0027732
7.41	-0.0027637
7.42	-0.002754
7.43	-0.0027442
7.44	-0.0027341
7.45	-0.0027239
7.46	-0.0027135
7.47	-0.002703
7.48	-0.0026923
7.49	-0.0026814
7.5	-0.0026704
7.51	-0.0026592
7.52	-0.0026479
7.53	-0.0026364
7.54	-0.0026248
7.55	-0.0026131
7.56	-0.0026012
7.57	-0.0025892
7.58	-0.0025771
7.59	-0.0025649
7.6	-0.0025525
7.61	-0.0025401
7.62	-0.0025275
7.63	-0.0025148
7.64	-0.002502
7.65	-0.0024891
7.66	-0.0024761
7.67	-0.002463
7.68	-0.0024498
7.69	-0.0024365
7.7	-0.0024231
7.71	-0.0024097
7.72	-0.0023961
7.73	-0.0023825
7.74	-0.0023688
7.75	-0.002355
7.76	-0.0023412
7.77	-0.0023273
7.78	-0.0023133
7.79	-0.0022993
7.8	-0.0022852
7.81	-0.0022711
7.82	-0.0022569
7.83	-0.0022426
7.84	-0.0022283
7.85	-0.0022139
7.86	-0.0021995
7.87	-0.0021851
7.88	-0.0021706
7.89	-0.0021561
7.9	-0.0021416
7.91	-0.002127
7.92	-0.0021124
7.93	-0.0020977
7.94	-0.0020831
7.95	-0.0020684
7.96	-0.0020537
7.97	-0.002039
7.98	-0.0020242
7.99	-0.0020095
8	-0.0019947
8.01	-0.0019799
8.02	-0.0019651
8.03	-0.0019503
8.04	-0.0019355
8.05	-0.0019207
8.06	-0.0019059
8.07	-0.0018911
8.08	-0.0018763
8.09	-0.0018615
8.1	-0.0018467
8.11	-0.0018319
8.12	-0.0018172
8.13	-0.0018024
8.14	-0.0017877
8.15	-0.0017729
8.16	-0.0017582
8.17	-0.0017435
8.18	-0.0017289
8.19	-0.0017142
8.2	-0.0016996
8.21	-0.001685
8.22	-0.0016704
8.23	-0.0016559
8.24	-0.0016414
8.25	-0.0016269
8.26	-0.0016124
8.27	-0.001598
8.28	-0.0015837
8.29	-0.0015693
8.3	-0.001555
8.31	-0.0015408
8.32	-0.0015266
8.33	-0.0015124
8.34	-0.0014983
8.35	-0.0014842
8.36	-0.0014701
8.37	-0.0014562
8.38	-0.0014422
8.39	-0.0014283
8.4	-0.0014145
8.41	-0.0014007
8.42	-0.001387
8.43	-0.0013733
8.44	-0.0013597
8.45	-0.0013462
8.46	-0.0013327
8.47	-0.0013192
8.48	-0.0013058
8.49	-0.0012925
8.5	-0.0012793
8.51	-0.0012661
8.52	-0.001253
8.53	-0.0012399
8.54	-0.0012269
8.55	-0.001214
8.56	-0.0012011
8.57	-0.0011883
8.58	-0.0011756
8.59	-0.001163
8.6	-0.0011504
8.61	-0.0011379
8.62	-0.0011255
8.63	-0.0011131
8.64	-0.0011008
8.65	-0.0010886
8.66	-0.0010765
8.67	-0.0010644
8.68	-0.0010524
8.69	-0.0010405
8.7	-0.0010287
8.71	-0.0010169
8.72	-0.0010052
8.73	-0.00099365
8.74	-0.00098214
8.75	-0.0009707
8.76	-0.00095934
8.77	-0.00094806
8.78	-0.00093686
8.79	-0.00092574
8.8	-0.00091471
8.81	-0.00090375
8.82	-0.00089287
8.83	-0.00088208
8.84	-0.00087137
8.85	-0.00086074
8.86	-0.00085019
8.87	-0.00083973
8.88	-0.00082935
8.89	-0.00081905
8.9	-0.00080884
8.91	-0.0007987
8.92	-0.00078865
8.93	-0.00077868
8.94	-0.00076878
8.95	-0.00075897
8.96	-0.00074924
8.97	-0.00073959
8.98	-0.00073001
8.99	-0.00072052
9	-0.00071111
9.01	-0.00070178
9.02	-0.00069252
9.03	-0.00068335
9.04	-0.00067426
9.05	-0.00066525
9.06	-0.00065632
9.07	-0.00064747
9.08	-0.0006387
9.09	-0.00063
9.1	-0.00062139
9.11	-0.00061285
9.12	-0.00060439
9.13	-0.00059601
9.14	-0.00058771
9.15	-0.00057948
9.16	-0.00057131
9.17	-0.00056322
9.18	-0.00055519
9.19	-0.00054723
9.2	-0.00053933
9.21	-0.0005315
9.22	-0.00052374
9.23	-0.00051604
9.24	-0.0005084
9.25	-0.00050082
9.26	-0.00049331
9.27	-0.00048586
9.28	-0.00047848
9.29	-0.00047116
9.3	-0.00046389
9.31	-0.00045669
9.32	-0.00044954
9.33	-0.00044246
9.34	-0.00043542
9.35	-0.00042844
9.36	-0.00042151
9.37	-0.00041463
9.38	-0.0004078
9.39	-0.00040101
9.4	-0.00039427
9.41	-0.00038758
9.42	-0.00038093
9.43	-0.00037432
9.44	-0.00036775
9.45	-0.00036121
9.46	-0.00035471
9.47	-0.00034825
9.48	-0.00034182
9.49	-0.00033541
9.5	-0.00032904
9.51	-0.00032269
9.52	-0.00031636
9.53	-0.00031006
9.54	-0.00030379
9.55	-0.00029753
9.56	-0.00029129
9.57	-0.00028506
9.58	-0.00027885
9.59	-0.00027266
9.6	-0.00026647
9.61	-0.00026029
9.62	-0.00025411
9.63	-0.00024794
9.64	-0.00024177
9.65	-0.00023559
9.66	-0.00022941
9.67	-0.00022323
9.68	-0.00021704
9.69	-0.00021083
9.7	-0.00020462
9.71	-0.00019839
9.72	-0.00019214
9.73	-0.00018588
9.74	-0.00017959
9.75	-0.00017327
9.76	-0.00016693
9.77	-0.00016056
9.78	-0.00015416
9.79	-0.00014772
9.8	-0.00014125
9.81	-0.00013473
9.82	-0.00012818
9.83	-0.00012158
9.84	-0.00011493
9.85	-0.00010823
9.86	-0.00010148
9.87	-9.4679e-05
9.88	-8.7816e-05
9.89	-8.0892e-05
9.9	-7.3906e-05
9.91	-6.6855e-05
9.92	-5.9736e-05
9.93	-5.2546e-05
9.94	-4.5282e-05
9.95	-3.7942e-05
9.96	-3.0522e-05
9.97	-2.3021e-05
9.98	-1.5435e-05
9.99	-7.7626e-06
10	0


==> immagini/simulazione5/simulazione1_u_tru4.txt <==
0	-0.035133
0.01	-0.015586
0.02	0.0041308
0.03	0.023998
0.04	0.043996
0.05	0.064107
0.06	0.084313
0.07	0.1046
0.08	0.12494
0.09	0.14533
0.1	0.16574
0.11	0.18617
0.12	0.20659
0.13	0.227
0.14	0.24737
0.15	0.2677
0.16	0.28797
0.17	0.30816
0.18	0.32826
0.19	0.34827
0.2	0.36817
0.21	0.38794
0.22	0.40759
0.23	0.42708
0.24	0.44643
0.25	0.46561
0.26	0.48461
0.27	0.50343
0.28	0.52206
0.29	0.54049
0.3	0.55871
0.31	0.57671
0.32	0.59449
0.33	0.61203
0.34	0.62934
0.35	0.6464
0.36	0.6632
0.37	0.67976
0.38	0.69604
0.39	0.71206
0.4	0.72781
0.41	0.74327
0.42	0.75845
0.43	0.77335
0.44	0.78795
0.45	0.80226
0.46	0.81627
0.47	0.82998
0.48	0.84339
0.49	0.85649
0.5	0.86928
0.51	0.88175
0.52	0.89392
0.53	0.90576
0.54	0.91729
0.55	0.9285
0.56	0.9394
0.57	0.94997
0.58	0.96022
0.59	0.97015
0.6	0.97976
0.61	0.98904
0.62	0.99801
0.63	1.0066
0.64	1.015
0.65	1.023
0.66	1.0306
0.67	1.038
0.68	1.045
0.69	1.0518
0.7	1.0582
0.71	1.0643
0.72	1.0701
0.73	1.0755
0.74	1.0807
0.75	1.0855
0.76	1.0901
0.77	1.0943
0.78	1.0983
0.79	1.1019
0.8	1.1052
0.81	1.1083
0.82	1.1111
0.83	1.1135
0.84	1.1157
0.85	1.1176
0.86	1.1192
0.87	1.1206
0.88	1.1217
0.89	1.1225
0.9	1.123
0.91	1.1233
0.92	1.1233
0.93	1.123
0.94	1.1225
0.95	1.1218
0.96	1.1208
0.97	1.1195
0.98	1.118
0.99	1.1163
1	1.1144
1.01	1.1122
1.02	1.1098
1.03	1.1071
1.04	1.1043
1.05	1.1012
1.06	1.098
1.07	1.0945
1.08	1.0908
1.09	1.0869
1.1	1.0829
1.11	1.0786
1.12	1.0742
1.13	1.0695
1.14	1.0647
1.15	1.0598
1.16	1.0546
1.17	1.0493
1.18	1.0438
1.19	1.0382
1.2	1.0324
1.21	1.0264
1.22	1.0203
1.23	1.0141
1.24	1.0077
1.25	1.0012
1.26	0.99457
1.27	0.9878
1.28	0.9809
1.29	0.97388
1.3	0.96675
1.31	0.9595
1.32	0.95214
1.33	0.94468
1.34	0.93711
1.35	0.92945
1.36	0.92169
1.37	0.91384
1.38	0.9059
1.39	0.89788
1.4	0.88977
1.41	0.88159
1.42	0.87333
1.43	0.865
1.44	0.8566
1.45	0.84814
1.46	0.83962
1.47	0.83104
1.48	0.82241
1.49	0.81372
1.5	0.80498
1.51	0.7962
1.52	0.78738
1.53	0.77851
1.54	0.76961
1.55	0.76068
1.56	0.75171
1.57	0.74272
1.58	0.7337
1.59	0.72466
1.6	0.7156
1.61	0.70652
1.62	0.69742
1.63	0.68832
1.64	0.6792
1.65	0.67008
1.66	0.66095
1.67	0.65182
1.68	0.64269
1.69	0.63356
1.7	0.62444
1.71	0.61532
1.72	0.60622
1.73	0.59712
1.74	0.58804
1.75	0.57897
1.76	0.56992
1.77	0.56089
1.78	0.55187
1.79	0.54289
1.8	0.53393
1.81	0.52499
1.82	0.51608
1.83	0.5072
1.84	0.49836
1.85	0.48955
1.86	0.48077
1.87	0.47203
1.88	0.46333
1.89	0.45467
1.9	0.44605
1.91	0.43747
1.92	0.42893
1.93	0.42045
1.94	0.412
1.95	0.40361
1.96	0.39526
1.97	0.38697
1.98	0.37872
1.99	0.37053
2	0.3624
2.01	0.35431
2.02	0.34628
2.03	0.33831
2.04	0.3304
2.05	0.32255
2.06	0.31475
2.07	0.30701
2.08	0.29934
2.09	0.29173
2.1	0.28418
2.11	0.27669
2.12	0.26927
2.13	0.26191
2.14	0.25461
2.15	0.24739
2.16	0.24023
2.17	0.23313
2.18	0.2261
2.19	0.21914
2.2	0.21225
2.21	0.20543
2.22	0.19868
2.23	0.19199
2.24	0.18538
2.25	0.17883
2.26	0.17236
2.27	0.16596
2.28	0.15962
2.29	0.15336
2.3	0.14717
2.31	0.14105
2.32	0.135
2.33	0.12903
2.34	0.12313
2.35	0.11729
2.36	0.11153
2.37	0.10585
2.38	0.10023
2.39	0.094685
2.4	0.089213
2.41	0.083813
2.42	0.078485
2.43	0.073229
2.44	0.068044
2.45	0.062931
2.46	0.057889
2.47	0.052919
2.48	0.04802
2.49	0.043192
2.5	0.038435
2.51	0.033748
2.52	0.029132
2.53	0.024586
2.54	0.02011
2.55	0.015703
2.56	0.011366
2.57	0.0070981
2.58	0.0028988
2.59	-0.001232
2.6	-0.0052947
2.61	-0.0092895
2.62	-0.013217
2.63	-0.017077
2.64	-0.020871
2.65	-0.024598
2.66	-0.028259
2.67	-0.031855
2.68	-0.035385
2.69	-0.038851
2.7	-0.042253
2.71	-0.04559
2.72	-0.048864
2.73	-0.052075
2.74	-0.055224
2.75	-0.05831
2.76	-0.061335
2.77	-0.064298
2.78	-0.067201
2.79	-0.070044
2.8	-0.072827
2.81	-0.075551
2.82	-0.078216
2.83	-0.080823
2.84	-0.083373
2.85	-0.085865
2.86	-0.0883
2.87	-0.09068
2.88	-0.093004
2.89	-0.095272
2.9	-0.097487
2.91	-0.099647
2.92	-0.10175
2.93	-0.10381
2.94	-0.10581
2.95	-0.10776
2.96	-0.10966
2.97	-0.11151
2.98	-0.1133
2.99	-0.11505
3	-0.11675
3.01	-0.1184
3.02	-0.12001
3.03	-0.12156
3.04	-0.12307
3.05	-0.12453
3.06	-0.12595
3.07	-0.12732
3.08	-0.12865
3.09	-0.12993
3.1	-0.13117
3.11	-0.13237
3.12	-0.13352
3.13	-0.13464
3.14	-0.13571
3.15	-0.13674
3.16	-0.13773
3.17	-0.13868
3.18	-0.13959
3.19	-0.14047
3.2	-0.1413
3.21	-0.1421
3.22	-0.14286
3.23	-0.14359
3.24	-0.14428
3.25	-0.14493
3.26	-0.14555
3.27	-0.14614
3.28	-0.14669
3.29	-0.14721
3.3	-0.1477
3.31	-0.14815
3.32	-0.14858
3.33	-0.14897
3.34	-0.14933
3.35	-0.14966
3.36	-0.14996
3.37	-0.15024
3.38	-0.15048
3.39	-0.1507
3.4	-0.15089
3.41	-0.15105
3.42	-0.15118
3.43	-0.15129
3.44	-0.15138
3.45	-0.15144
3.46	-0.15147
3.47	-0.15148
3.48	-0.15147
3.49	-0.15143
3.5	-0.15137
3.51	-0.15129
3.52	-0.15118
3.53	-0.15106
3.54	-0.15091
3.55	-0.15075
3.56	-0.15056
3.57	-0.15035
3.58	-0.15012
3.59	-0.14988
3.6	-0.14962
3.61	-0.14933
3.62	-0.14903
3.63	-0.14872
3.64	-0.14838
3.65	-0.14803
3.66	-0.14767
3.67	-0.14729
3.68	-0.14689
3.69	-0.14648
3.7	-0.14605
3.71	-0.14561
3.72	-0.14515
3.73	-0.14468
3.74	-0.1442
3.75	-0.14371
3.76	-0.1432
3.77	-0.14268
3.78	-0.14215
3.79	-0.14161
3.8	-0.14105
3.81	-0.14049
3.82	-0.13991
3.83	-0.13933
3.84	-0.13873
3.85	-0.13813
3.86	-0.13751
3.87	-0.13689
3.88	-0.13626
3.89	-0.13562
3.9	-0.13497
3.91	-0.13431
3.92	-0.13365
3.93	-0.13298
3.94	-0.1323
3.95	-0.13161
3.96	-0.13092
3.97	-0.13022
3.98	-0.12952
3.99	-0.12881
4	-0.12809
4.01	-0.12737
4.02	-0.12664
4.03	-0.12591
4.04	-0.12518
4.05	-0.12444
4.06	-0.12369
4.07	-0.12294
4.08	-0.12219
4.09	-0.12144
4.1	-0.12068
4.11	-0.11991
4.12	-0.11915
4.13	-0.11838
4.14	-0.11761
4.15	-0.11684
4.16	-0.11606
4.17	-0.11529
4.18	-0.11451
4.19	-0.11373
4.2	-0.11294
4.21	-0.11216
4.22	-0.11138
4.23	-0.11059
4.24	-0.1098
4.25	-0.10902
4.26	-0.10823
4.27	-0.10744
4.28	-0.10665
4.29	-0.10587
4.3	-0.10508
4.31	-0.10429
4.32	-0.1035
4.33	-0.10271
4.34	-0.10193
4.35	-0.10114
4.36	-0.10035
4.37	-0.099569
4.38	-0.098785
4.39	-0.098002
4.4	-0.097221
4.41	-0.096441
4.42	-0.095662
4.43	-0.094885
4.44	-0.09411
4.45	-0.093336
4.46	-0.092564
4.47	-0.091795
4.48	-0.091027
4.49	-0.090261
4.5	-0.089497
4.51	-0.088736
4.52	-0.087977
4.53	-0.08722
4.54	-0.086466
4.55	-0.085715
4.56	-0.084966
4.57	-0.08422
4.58	-0.083477
4.59	-0.082736
4.6	-0.081999
4.61	-0.081264
4.62	-0.080533
4.63	-0.079804
4.64	-0.079079
4.65	-0.078357
4.66	-0.077638
4.67	-0.076923
4.68	-0.076211
4.69	-0.075502
4.7	-0.074797
4.71	-0.074095
4.72	-0.073396
4.73	-0.072702
4.74	-0.072011
4.75	-0.071323
4.76	-0.070639
4.77	-0.069959
4.78	-0.069283
4.79	-0.06861
4.8	-0.067942
4.81	-0.067277
4.82	-0.066616
4.83	-0.065959
4.84	-0.065305
4.85	-0.064656
4.86	-0.064011
4.87	-0.063369
4.88	-0.062732
4.89	-0.062098
4.9	-0.061469
4.91	-0.060844
4.92	-0.060222
4.93	-0.059605
4.94	-0.058992
4.95	-0.058383
4.96	-0.057778
4.97	-0.057177
4.98	-0.056581
4.99	-0.055988
5	-0.0554
5.01	-0.054816
5.02	-0.054235
5.03	-0.053659
5.04	-0.053088
5.05	-0.05252
5.06	-0.051956
5.07	-0.051397
5.08	-0.050842
5.09	-0.05029
5.1	-0.049743
5.11	-0.049201
5.12	-0.048662
5.13	-0.048127
5.14	-0.047597
5.15	-0.04707
5.16	-0.046548
5.17	-0.04603
5.18	-0.045516
5.19	-0.045006
5.2	-0.0445
5.21	-0.043998
5.22	-0.043501
5.23	-0.043007
5.24	-0.042517
5.25	-0.042032
5.26	-0.04155
5.27	-0.041072
5.28	-0.040599
5.29	-0.040129
5.3	-0.039663
5.31	-0.039202
5.32	-0.038744
5.33	-0.03829
5.34	-0.03784
5.35	-0.037394
5.36	-0.036951
5.37	-0.036513
5.38	-0.036078
5.39	-0.035648
5.4	-0.035221
5.41	-0.034798
5.42	-0.034378
5.43	-0.033963
5.44	-0.033551
5.45	-0.033142
5.46	-0.032738
5.47	-0.032337
5.48	-0.03194
5.49	-0.031546
5.5	-0.031156
5.51	-0.03077
5.52	-0.030387
5.53	-0.030008
5.54	-0.029632
5.55	-0.02926
5.56	-0.028891
5.57	-0.028526
5.58	-0.028164
5.59	-0.027806
5.6	-0.027451
5.61	-0.027099
5.62	-0.026751
5.63	-0.026406
5.64	-0.026064
5.65	-0.025726
5.66	-0.025391
5.67	-0.025059
5.68	-0.024731
5.69	-0.024406
5.7	-0.024084
5.71	-0.023765
5.72	-0.023449
5.73	-0.023136
5.74	-0.022826
5.75	-0.02252
5.76	-0.022216
5.77	-0.021916
5.78	-0.021618
5.79	-0.021324
5.8	-0.021032
5.81	-0.020744
5.82	-0.020458
5.83	-0.020175
5.84	-0.019896
5.85	-0.019619
5.86	-0.019344
5.87	-0.019073
5.88	-0.018804
5.89	-0.018538
5.9	-0.018275
5.91	-0.018015
5.92	-0.017757
5.93	-0.017502
5.94	-0.01725
5.95	-0.017
5.96	-0.016753
5.97	-0.016508
5.98	-0.016266
5.99	-0.016027
6	-0.01579
6.01	-0.015556
6.02	-0.015324
6.03	-0.015094
6.04	-0.014867
6.05	-0.014643
6.06	-0.01442
6.07	-0.014201
6.08	-0.013983
6.09	-0.013768
6.1	-0.013555
6.11	-0.013345
6.12	-0.013136
6.13	-0.01293
6.14	-0.012727
6.15	-0.012525
6.16	-0.012326
6.17	-0.012129
6.18	-0.011934
6.19	-0.011741
6.2	-0.01155
6.21	-0.011361
6.22	-0.011175
6.23	-0.01099
6.24	-0.010808
6.25	-0.010627
6.26	-0.010449
6.27	-0.010273
6.28	-0.010098
6.29	-0.0099256
6.3	-0.009755
6.31	-0.0095864
6.32	-0.0094196
6.33	-0.0092547
6.34	-0.0090916
6.35	-0.0089305
6.36	-0.0087711
6.37	-0.0086135
6.38	-0.0084578
6.39	-0.0083038
6.4	-0.0081516
6.41	-0.0080011
6.42	-0.0078523
6.43	-0.0077053
6.44	-0.0075599
6.45	-0.0074162
6.46	-0.0072742
6.47	-0.0071338
6.48	-0.0069951
6.49	-0.006858
6.5	-0.0067224
6.51	-0.0065885
6.52	-0.0064561
6.53	-0.0063253
6.54	-0.006196
6.55	-0.0060682
6.56	-0.005942
6.57	-0.0058172
6.58	-0.0056939
6.59	-0.0055721
6.6	-0.0054517
6.61	-0.0053328
6.62	-0.0052153
6.63	-0.0050992
6.64	-0.0049844
6.65	-0.0048711
6.66	-0.0047591
6.67	-0.0046485
6.68	-0.0045392
6.69	-0.0044313
6.7	-0.0043247
6.71	-0.0042193
6.72	-0.0041153
6.73	-0.0040125
6.74	-0.003911
6.75	-0.0038107
6.76	-0.0037117
6.77	-0.0036139
6.78	-0.0035173
6.79	-0.0034219
6.8	-0.0033277
6.81	-0.0032346
6.82	-0.0031428
6.83	-0.0030521
6.84	-0.0029625
6.85	-0.0028741
6.86	-0.0027867
6.87	-0.0027005
6.88	-0.0026154
6.89	-0.0025314
6.9	-0.0024484
6.91	-0.0023666
6.92	-0.0022857
6.93	-0.0022059
6.94	-0.0021272
6.95	-0.0020494
6.96	-0.0019727
6.97	-0.001897
6.98	-0.0018223
6.99	-0.0017485
7	-0.0016758
7.01	-0.001604
7.02	-0.0015331
7.03	-0.0014632
7.04	-0.0013942
7.05	-0.0013262
7.06	-0.001259
7.07	-0.0011928
7.08	-0.0011274
7.09	-0.001063
7.1	-0.00099943
7.11	-0.00093674
7.12	-0.0008749
7.13	-0.00081392
7.14	-0.00075378
7.15	-0.00069448
7.16	-0.00063601
7.17	-0.00057835
7.18	-0.00052151
7.19	-0.00046547
7.2	-0.00041022
7.21	-0.00035577
7.22	-0.00030209
7.23	-0.00024918
7.24	-0.00019704
7.25	-0.00014566
7.26	-9.502e-05
7.27	-4.5125e-05
7.28	4.0359e-06
7.29	5.247e-05
7.3	0.00010018
7.31	0.00014719
7.32	0.00019348
7.33	0.00023908
7.34	0.00028399
7.35	0.00032821
7.36	0.00037175
7.37	0.00041463
7.38	0.00045683
7.39	0.00049838
7.4	0.00053928
7.41	0.00057954
7.42	0.00061915
7.43	0.00065813
7.44	0.00069649
7.45	0.00073422
7.46	0.00077134
7.47	0.00080786
7.48	0.00084377
7.49	0.00087908
7.5	0.00091381
7.51	0.00094794
7.52	0.0009815
7.53	0.0010145
7.54	0.0010469
7.55	0.0010788
7.56	0.0011101
7.57	0.0011408
7.58	0.001171
7.59	0.0012007
7.6	0.0012298
7.61	0.0012584
7.62	0.0012865
7.63	0.001314
7.64	0.001341
7.65	0.0013676
7.66	0.0013936
7.67	0.0014191
7.68	0.0014441
7.69	0.0014686
7.7	0.0014927
7.71	0.0015162
7.72	0.0015393
7.73	0.0015619
7.74	0.001584
7.75	0.0016057
7.76	0.0016269
7.77	0.0016476
7.78	0.0016679
7.79	0.0016878
7.8	0.0017072
7.81	0.0017261
7.82	0.0017447
7.83	0.0017628
7.84	0.0017804
7.85	0.0017977
7.86	0.0018145
7.87	0.0018309
7.88	0.0018469
7.89	0.0018625
7.9	0.0018777
7.91	0.0018924
7.92	0.0019068
7.93	0.0019208
7.94	0.0019344
7.95	0.0019476
7.96	0.0019604
7.97	0.0019729
7.98	0.0019849
7.99	0.0019966
8	0.0020079
8.01	0.0020189
8.02	0.0020295
8.03	0.0020397
8.04	0.0020495
8.05	0.002059
8.06	0.0020682
8.07	0.002077
8.08	0.0020854
8.09	0.0020936
8.1	0.0021013
8.11	0.0021088
8.12	0.0021159
8.13	0.0021226
8.14	0.002129
8.15	0.0021352
8.16	0.0021409
8.17	0.0021464
8.18	0.0021515
8.19	0.0021564
8.2	0.0021609
8.21	0.0021651
8.22	0.0021689
8.23	0.0021725
8.24	0.0021758
8.25	0.0021788
8.26	0.0021815
8.27	0.0021838
8.28	0.0021859
8.29	0.0021877
8.3	0.0021892
8.31	0.0021904
8.32	0.0021913
8.33	0.002192
8.34	0.0021923
8.35	0.0021924
8.36	0.0021922
8.37	0.0021918
8.38	0.002191
8.39	0.00219
8.4	0.0021887
8.41	0.0021872
8.42	0.0021854
8.43	0.0021833
8.44	0.0021809
8.45	0.0021783
8.46	0.0021755
8.47	0.0021724
8.48	0.002169
8.49	0.0021654
8.5	0.0021615
8.51	0.0021574
8.52	0.0021531
8.53	0.0021485
8.54	0.0021437
8.55	0.0021386
8.56	0.0021333
8.57	0.0021277
8.58	0.0021219
8.59	0.0021159
8.6	0.0021096
8.61	0.0021032
8.62	0.0020965
8.63	0.0020895
8.64	0.0020824
8.65	0.002075
8.66	0.0020674
8.67	0.0020596
8.68	0.0020516
8.69	0.0020433
8.7	0.0020349
8.71	0.0020262
8.72	0.0020173
8.73	0.0020082
8.74	0.0019989
8.75	0.0019894
8.76	0.0019797
8.77	0.0019698
8.78	0.0019597
8.79	0.0019494
8.8	0.0019389
8.81	0.0019283
8.82	0.0019174
8.83	0.0019063
8.84	0.0018951
8.85	0.0018836
8.86	0.001872
8.87	0.0018602
8.88	0.0018482
8.89	0.001836
8.9	0.0018237
8.91	0.0018112
8.92	0.0017985
8.93	0.0017856
8.94	0.0017726
8.95	0.0017594
8.96	0.001746
8.97	0.0017324
8.98	0.0017187
8.99	0.0017049
9	0.0016909
9.01	0.0016767
9.02	0.0016624
9.03	0.0016479
9.04	0.0016333
9.05	0.0016185
9.06	0.0016036
9.07	0.0015885
9.08	0.0015734
9.09	0.001558
9.1	0.0015426
9.11	0.001527
9.12	0.0015112
9.13	0.0014954
9.14	0.0014794
9.15	0.0014633
9.16	0.001447
9.17	0.0014307
9.18	0.0014142
9.19	0.0013976
9.2	0.0013809
9.21	0.0013641
9.22	0.0013472
9.23	0.0013302
9.24	0.0013131
9.25	0.0012958
9.26	0.0012785
9.27	0.0012611
9.28	0.0012436
9.29	0.001226
9.3	0.0012084
9.31	0.0011906
9.32	0.0011728
9.33	0.0011549
9.34	0.0011369
9.35	0.0011189
9.36	0.0011008
9.37	0.0010826
9.38	0.0010644
9.39	0.0010461
9.4	0.0010277
9.41	0.0010094
9.42	0.00099094
9.43	0.00097248
9.44	0.00095397
9.45	0.00093544
9.46	0.00091687
9.47	0.00089828
9.48	0.00087966
9.49	0.00086102
9.5	0.00084237
9.51	0.0008237
9.52	0.00080503
9.53	0.00078635
9.54	0.00076768
9.55	0.00074902
9.56	0.00073036
9.57	0.00071173
9.58	0.00069311
9.59	0.00067451
9.6	0.00065594
9.61	0.00063741
9.62	0.00061892
9.63	0.00060046
9.64	0.00058206
9.65	0.0005637
9.66	0.00054541
9.67	0.00052718
9.68	0.00050901
9.69	0.00049092
9.7	0.00047291
9.71	0.00045499
9.72	0.00043715
9.73	0.00041941
9.74	0.00040177
9.75	0.00038424
9.76	0.00036682
9.77	0.00034952
9.78	0.00033234
9.79	0.0003153
9.8	0.0002984
9.81	0.00028164
9.82	0.00026503
9.83	0.00024858
9.84	0.00023229
9.85	0.00021618
9.86	0.00020024
9.87	0.00018449
9.88	0.00016893
9.89	0.00015356
9.9	0.00013841
9.91	0.00012347
9.92	0.00010876
9.93	9.4273e-05
9.94	8.0026e-05
9.95	6.6025e-05
9.96	5.2278e-05
9.97	3.8794e-05
9.98	2.558e-05
9.99	1.2646e-05
10	0


==> immagini/simulazione5/simulazione1_u_tru5.txt <==
0	2.9041
0.01	2.7896
0.02	2.6781
0.03	2.5695
0.04	2.4638
0.05	2.3609
0.06	2.2608
0.07	2.1635
0.08	2.0688
0.09	1.9768
0.1	1.8874
0.11	1.8005
0.12	1.7161
0.13	1.6341
0.14	1.5546
0.15	1.4774
0.16	1.4025
0.17	1.3298
0.18	1.2594
0.19	1.1911
0.2	1.1249
0.21	1.0609
0.22	0.99884
0.23	0.9388
0.24	0.88071
0.25	0.82453
0.26	0.77022
0.27	0.71773
0.28	0.66703
0.29	0.61808
0.3	0.57084
0.31	0.52526
0.32	0.48132
0.33	0.43897
0.34	0.39817
0.35	0.3589
0.36	0.32111
0.37	0.28477
0.38	0.24984
0.39	0.2163
0.4	0.18409
0.41	0.1532
0.42	0.12359
0.43	0.095223
0.44	0.068072
0.45	0.042104
0.46	0.017288
0.47	-0.006406
0.48	-0.029008
0.49	-0.050546
0.5	-0.071051
0.51	-0.090551
0.52	-0.10907
0.53	-0.12664
0.54	-0.14329
0.55	-0.15904
0.56	-0.17392
0.57	-0.18795
0.58	-0.20117
0.59	-0.21358
0.6	-0.22523
0.61	-0.23612
0.62	-0.2463
0.63	-0.25576
0.64	-0.26455
0.65	-0.27268
0.66	-0.28017
0.67	-0.28705
0.68	-0.29333
0.69	-0.29903
0.7	-0.30418
0.71	-0.30879
0.72	-0.31289
0.73	-0.31648
0.74	-0.3196
0.75	-0.32225
0.76	-0.32445
0.77	-0.32623
0.78	-0.32759
0.79	-0.32855
0.8	-0.32913
0.81	-0.32935
0.82	-0.32922
0.83	-0.32875
0.84	-0.32796
0.85	-0.32686
0.86	-0.32547
0.87	-0.3238
0.88	-0.32186
0.89	-0.31967
0.9	-0.31723
0.91	-0.31456
0.92	-0.31168
0.93	-0.30858
0.94	-0.30529
0.95	-0.30182
0.96	-0.29817
0.97	-0.29435
0.98	-0.29038
0.99	-0.28626
1	-0.28201
1.01	-0.27763
1.02	-0.27314
1.03	-0.26853
1.04	-0.26383
1.05	-0.25903
1.06	-0.25414
1.07	-0.24918
1.08	-0.24415
1.09	-0.23905
1.1	-0.2339
1.11	-0.2287
1.12	-0.22346
1.13	-0.21818
1.14	-0.21287
1.15	-0.20753
1.16	-0.20218
1.17	-0.19681
1.18	-0.19144
1.19	-0.18606
1.2	-0.18068
1.21	-0.1753
1.22	-0.16994
1.23	-0.16459
1.24	-0.15927
1.25	-0.15396
1.26	-0.14868
1.27	-0.14343
1.28	-0.13822
1.29	-0.13304
1.3	-0.1279
1.31	-0.12281
1.32	-0.11776
1.33	-0.11277
1.34	-0.10782
1.35	-0.10293
1.36	-0.098091
1.37	-0.093314
1.38	-0.088599
1.39	-0.083946
1.4	-0.079358
1.41	-0.074836
1.42	-0.070383
1.43	-0.065999
1.44	-0.061686
1.45	-0.057447
1.46	-0.05328
1.47	-0.049189
1.48	-0.045174
1.49	-0.041235
1.5	-0.037375
1.51	-0.033593
1.52	-0.02989
1.53	-0.026267
1.54	-0.022725
1.55	-0.019263
1.56	-0.015883
1.57	-0.012584
1.58	-0.0093671
1.59	-0.0062322
1.6	-0.0031796
1.61	-0.00020914
1.62	0.0026791
1.63	0.0054851
1.64	0.0082091
1.65	0.010851
1.66	0.013412
1.67	0.015891
1.68	0.018289
1.69	0.020606
1.7	0.022843
1.71	0.025
1.72	0.027078
1.73	0.029077
1.74	0.030998
1.75	0.032841
1.76	0.034607
1.77	0.036297
1.78	0.037911
1.79	0.03945
1.8	0.040915
1.81	0.042307
1.82	0.043626
1.83	0.044874
1.84	0.04605
1.85	0.047157
1.86	0.048195
1.87	0.049164
1.88	0.050067
1.89	0.050903
1.9	0.051673
1.91	0.05238
1.92	0.053023
1.93	0.053604
1.94	0.054124
1.95	0.054584
1.96	0.054984
1.97	0.055326
1.98	0.055612
1.99	0.055841
2	0.056015
2.01	0.056136
2.02	0.056204
2.03	0.05622
2.04	0.056185
2.05	0.056101
2.06	0.055969
2.07	0.055789
2.08	0.055563
2.09	0.055292
2.1	0.054977
2.11	0.054619
2.12	0.054219
2.13	0.053778
2.14	0.053298
2.15	0.052779
2.16	0.052222
2.17	0.051629
2.18	0.051
2.19	0.050337
2.2	0.049641
2.21	0.048912
2.22	0.048152
2.23	0.047362
2.24	0.046543
2.25	0.045695
2.26	0.04482
2.27	0.043918
2.28	0.042992
2.29	0.042041
2.3	0.041067
2.31	0.04007
2.32	0.039052
2.33	0.038013
2.34	0.036955
2.35	0.035878
2.36	0.034783
2.37	0.033671
2.38	0.032543
2.39	0.0314
2.4	0.030243
2.41	0.029071
2.42	0.027888
2.43	0.026692
2.44	0.025485
2.45	0.024268
2.46	0.023042
2.47	0.021806
2.48	0.020563
2.49	0.019312
2.5	0.018055
2.51	0.016791
2.52	0.015523
2.53	0.01425
2.54	0.012974
2.55	0.011694
2.56	0.010411
2.57	0.0091271
2.58	0.0078417
2.59	0.0065555
2.6	0.0052693
2.61	0.0039836
2.62	0.002699
2.63	0.0014161
2.64	0.00013532
2.65	-0.0011427
2.66	-0.0024175
2.67	-0.0036886
2.68	-0.0049555
2.69	-0.0062176
2.7	-0.0074746
2.71	-0.0087259
2.72	-0.0099712
2.73	-0.01121
2.74	-0.012442
2.75	-0.013666
2.76	-0.014883
2.77	-0.016092
2.78	-0.017292
2.79	-0.018483
2.8	-0.019665
2.81	-0.020838
2.82	-0.022001
2.83	-0.023154
2.84	-0.024296
2.85	-0.025427
2.86	-0.026547
2.87	-0.027656
2.88	-0.028754
2.89	-0.029839
2.9	-0.030913
2.91	-0.031974
2.92	-0.033023
2.93	-0.034059
2.94	-0.035082
2.95	-0.036091
2.96	-0.037088
2.97	-0.038071
2.98	-0.03904
2.99	-0.039996
3	-0.040937
3.01	-0.041865
3.02	-0.042778
3.03	-0.043677
3.04	-0.044561
3.05	-0.045431
3.06	-0.046286
3.07	-0.047126
3.08	-0.047952
3.09	-0.048762
3.1	-0.049558
3.11	-0.050338
3.12	-0.051104
3.13	-0.051854
3.14	-0.052589
3.15	-0.053309
3.16	-0.054013
3.17	-0.054703
3.18	-0.055377
3.19	-0.056035
3.2	-0.056679
3.21	-0.057307
3.22	-0.05792
3.23	-0.058517
3.24	-0.0591
3.25	-0.059667
3.26	-0.060219
3.27	-0.060755
3.28	-0.061277
3.29	-0.061784
3.3	-0.062275
3.31	-0.062752
3.32	-0.063213
3.33	-0.06366
3.34	-0.064092
3.35	-0.06451
3.36	-0.064913
3.37	-0.065301
3.38	-0.065675
3.39	-0.066034
3.4	-0.066379
3.41	-0.06671
3.42	-0.067027
3.43	-0.06733
3.44	-0.067619
3.45	-0.067894
3.46	-0.068156
3.47	-0.068404
3.48	-0.068638
3.49	-0.068859
3.5	-0.069067
3.51	-0.069262
3.52	-0.069444
3.53	-0.069613
3.54	-0.06977
3.55	-0.069913
3.56	-0.070045
3.57	-0.070164
3.58	-0.070271
3.59	-0.070365
3.6	-0.070448
3.61	-0.070519
3.62	-0.070579
3.63	-0.070627
3.64	-0.070664
3.65	-0.070689
3.66	-0.070704
3.67	-0.070707
3.68	-0.0707
3.69	-0.070682
3.7	-0.070654
3.71	-0.070615
3.72	-0.070566
3.73	-0.070507
3.74	-0.070439
3.75	-0.07036
3.76	-0.070272
3.77	-0.070175
3.78	-0.070068
3.79	-0.069952
3.8	-0.069828
3.81	-0.069694
3.82	-0.069552
3.83	-0.069401
3.84	-0.069242
3.85	-0.069075
3.86	-0.0689
3.87	-0.068716
3.88	-0.068525
3.89	-0.068327
3.9	-0.068121
3.91	-0.067908
3.92	-0.067687
3.93	-0.06746
3.94	-0.067225
3.95	-0.066984
3.96	-0.066737
3.97	-0.066483
3.98	-0.066222
3.99	-0.065956
4	-0.065683
4.01	-0.065405
4.02	-0.065121
4.03	-0.064832
4.04	-0.064537
4.05	-0.064237
4.06	-0.063931
4.07	-0.063621
4.08	-0.063305
4.09	-0.062985
4.1	-0.062661
4.11	-0.062332
4.12	-0.061998
4.13	-0.061661
4.14	-0.061319
4.15	-0.060973
4.16	-0.060624
4.17	-0.060271
4.18	-0.059914
4.19	-0.059554
4.2	-0.05919
4.21	-0.058823
4.22	-0.058453
4.23	-0.058081
4.24	-0.057705
4.25	-0.057326
4.26	-0.056945
4.27	-0.056562
4.28	-0.056176
4.29	-0.055788
4.3	-0.055397
4.31	-0.055005
4.32	-0.05461
4.33	-0.054214
4.34	-0.053815
4.35	-0.053416
4.36	-0.053014
4.37	-0.052611
4.38	-0.052207
4.39	-0.051802
4.4	-0.051395
4.41	-0.050987
4.42	-0.050579
4.43	-0.050169
4.44	-0.049758
4.45	-0.049347
4.46	-0.048935
4.47	-0.048523
4.48	-0.04811
4.49	-0.047697
4.5	-0.047284
4.51	-0.04687
4.52	-0.046456
4.53	-0.046042
4.54	-0.045628
4.55	-0.045214
4.56	-0.044801
4.57	-0.044387
4.58	-0.043974
4.59	-0.043561
4.6	-0.043149
4.61	-0.042737
4.62	-0.042326
4.63	-0.041915
4.64	-0.041505
4.65	-0.041096
4.66	-0.040687
4.67	-0.04028
4.68	-0.039873
4.69	-0.039467
4.7	-0.039063
4.71	-0.038659
4.72	-0.038257
4.73	-0.037856
4.74	-0.037456
4.75	-0.037057
4.76	-0.03666
4.77	-0.036264
4.78	-0.035869
4.79	-0.035476
4.8	-0.035085
4.81	-0.034695
4.82	-0.034307
4.83	-0.03392
4.84	-0.033535
4.85	-0.033152
4.86	-0.03277
4.87	-0.032391
4.88	-0.032013
4.89	-0.031637
4.9	-0.031262
4.91	-0.03089
4.92	-0.03052
4.93	-0.030152
4.94	-0.029785
4.95	-0.029421
4.96	-0.029059
4.97	-0.028699
4.98	-0.028341
4.99	-0.027985
5	-0.027631
5.01	-0.02728
5.02	-0.026931
5.03	-0.026584
5.04	-0.026239
5.05	-0.025896
5.06	-0.025556
5.07	-0.025218
5.08	-0.024882
5.09	-0.024549
5.1	-0.024218
5.11	-0.023889
5.12	-0.023563
5.13	-0.023239
5.14	-0.022917
5.15	-0.022598
5.16	-0.022282
5.17	-0.021967
5.18	-0.021656
5.19	-0.021346
5.2	-0.021039
5.21	-0.020735
5.22	-0.020433
5.23	-0.020133
5.24	-0.019836
5.25	-0.019541
5.26	-0.019249
5.27	-0.01896
5.28	-0.018672
5.29	-0.018388
5.3	-0.018106
5.31	-0.017826
5.32	-0.017549
5.33	-0.017274
5.34	-0.017002
5.35	-0.016732
5.36	-0.016465
5.37	-0.0162
5.38	-0.015937
5.39	-0.015678
5.4	-0.01542
5.41	-0.015165
5.42	-0.014913
5.43	-0.014663
5.44	-0.014416
5.45	-0.01417
5.46	-0.013928
5.47	-0.013688
5.48	-0.01345
5.49	-0.013215
5.5	-0.012982
5.51	-0.012751
5.52	-0.012523
5.53	-0.012298
5.54	-0.012074
5.55	-0.011853
5.56	-0.011635
5.57	-0.011419
5.58	-0.011205
5.59	-0.010993
5.6	-0.010784
5.61	-0.010577
5.62	-0.010373
5.63	-0.010171
5.64	-0.0099707
5.65	-0.0097731
5.66	-0.0095777
5.67	-0.0093845
5.68	-0.0091936
5.69	-0.0090049
5.7	-0.0088185
5.71	-0.0086342
5.72	-0.0084522
5.73	-0.0082723
5.74	-0.0080945
5.75	-0.007919
5.76	-0.0077455
5.77	-0.0075742
5.78	-0.007405
5.79	-0.0072379
5.8	-0.0070729
5.81	-0.00691
5.82	-0.0067491
5.83	-0.0065902
5.84	-0.0064334
5.85	-0.0062786
5.86	-0.0061258
5.87	-0.005975
5.88	-0.0058261
5.89	-0.0056792
5.9	-0.0055343
5.91	-0.0053912
5.92	-0.0052501
5.93	-0.0051109
5.94	-0.0049736
5.95	-0.0048381
5.96	-0.0047044
5.97	-0.0045726
5.98	-0.0044427
5.99	-0.0043145
6	-0.0041881
6.01	-0.0040635
6.02	-0.0039407
6.03	-0.0038196
6.04	-0.0037002
6.05	-0.0035825
6.06	-0.0034666
6.07	-0.0033523
6.08	-0.0032397
6.09	-0.0031288
6.1	-0.0030194
6.11	-0.0029117
6.12	-0.0028057
6.13	-0.0027012
6.14	-0.0025982
6.15	-0.0024969
6.16	-0.0023971
6.17	-0.0022988
6.18	-0.002202
6.19	-0.0021068
6.2	-0.002013
6.21	-0.0019207
6.22	-0.0018299
6.23	-0.0017405
6.24	-0.0016525
6.25	-0.001566
6.26	-0.0014808
6.27	-0.001397
6.28	-0.0013146
6.29	-0.0012336
6.3	-0.0011539
6.31	-0.0010755
6.32	-0.00099844
6.33	-0.00092267
6.34	-0.00084819
6.35	-0.00077498
6.36	-0.00070302
6.37	-0.0006323
6.38	-0.00056282
6.39	-0.00049455
6.4	-0.00042748
6.41	-0.00036159
6.42	-0.00029688
6.43	-0.00023334
6.44	-0.00017093
6.45	-0.00010967
6.46	-4.9521e-05
6.47	9.5185e-06
6.48	6.7463e-05
6.49	0.00012433
6.5	0.00018012
6.51	0.00023486
6.52	0.00028856
6.53	0.00034122
6.54	0.00039287
6.55	0.00044351
6.56	0.00049316
6.57	0.00054183
6.58	0.00058952
6.59	0.00063627
6.6	0.00068206
6.61	0.00072693
6.62	0.00077087
6.63	0.0008139
6.64	0.00085604
6.65	0.00089728
6.66	0.00093766
6.67	0.00097716
6.68	0.0010158
6.69	0.0010536
6.7	0.0010906
6.71	0.0011268
6.72	0.0011621
6.73	0.0011967
6.74	0.0012305
6.75	0.0012634
6.76	0.0012957
6.77	0.0013271
6.78	0.0013578
6.79	0.0013878
6.8	0.0014171
6.81	0.0014456
6.82	0.0014735
6.83	0.0015006
6.84	0.001527
6.85	0.0015528
6.86	0.0015779
6.87	0.0016024
6.88	0.0016262
6.89	0.0016493
6.9	0.0016718
6.91	0.0016937
6.92	0.001715
6.93	0.0017357
6.94	0.0017558
6.95	0.0017753
6.96	0.0017942
6.97	0.0018126
6.98	0.0018304
6.99	0.0018476
7	0.0018643
7.01	0.0018805
7.02	0.0018961
7.03	0.0019112
7.04	0.0019258
7.05	0.0019399
7.06	0.0019535
7.07	0.0019666
7.08	0.0019792
7.09	0.0019913
7.1	0.002003
7.11	0.0020142
7.12	0.002025
7.13	0.0020353
7.14	0.0020452
7.15	0.0020546
7.16	0.0020637
7.17	0.0020723
7.18	0.0020804
7.19	0.0020882
7.2	0.0020956
7.21	0.0021026
7.22	0.0021092
7.23	0.0021154
7.24	0.0021213
7.25	0.0021268
7.26	0.0021319
7.27	0.0021367
7.28	0.0021411
7.29	0.0021452
7.3	0.0021489
7.31	0.0021523
7.32	0.0021554
7.33	0.0021582
7.34	0.0021606
7.35	0.0021627
7.36	0.0021646
7.37	0.0021661
7.38	0.0021674
7.39	0.0021683
7.4	0.002169
7.41	0.0021694
7.42	0.0021695
7.43	0.0021693
7.44	0.0021689
7.45	0.0021682
7.46	0.0021673
7.47	0.0021661
7.48	0.0021647
7.49	0.0021631
7.5	0.0021612
7.51	0.002159
7.52	0.0021567
7.53	0.0021541
7.54	0.0021513
7.55	0.0021483
7.56	0.0021451
7.57	0.0021417
7.58	0.0021381
7.59	0.0021342
7.6	0.0021302
7.61	0.002126
7.62	0.0021217
7.63	0.0021171
7.64	0.0021123
7.65	0.0021074
7.66	0.0021023
7.67	0.0020971
7.68	0.0020917
7.69	0.0020861
7.7	0.0020803
7.71	0.0020745
7.72	0.0020684
7.73	0.0020622
7.74	0.0020559
7.75	0.0020495
7.76	0.0020429
7.77	0.0020361
7.78	0.0020293
7.79	0.0020223
7.8	0.0020152
7.81	0.0020079
7.82	0.0020006
7.83	0.0019931
7.84	0.0019855
7.85	0.0019779
7.86	0.0019701
7.87	0.0019622
7.88	0.0019542
7.89	0.0019461
7.9	0.0019379
7.91	0.0019296
7.92	0.0019213
7.93	0.0019128
7.94	0.0019042
7.95	0.0018956
7.96	0.0018869
7.97	0.0018781
7.98	0.0018693
7.99	0.0018603
8	0.0018513
8.01	0.0018423
8.02	0.0018331
8.03	0.0018239
8.04	0.0018147
8.05	0.0018053
8.06	0.001796
8.07	0.0017865
8.08	0.001777
8.09	0.0017675
8.1	0.0017579
8.11	0.0017483
8.12	0.0017386
8.13	0.0017289
8.14	0.0017191
8.15	0.0017093
8.16	0.0016995
8.17	0.0016896
8.18	0.0016797
8.19	0.0016697
8.2	0.0016598
8.21	0.0016498
8.22	0.0016397
8.23	0.0016297
8.24	0.0016196
8.25	0.0016095
8.26	0.0015994
8.27	0.0015892
8.28	0.0015791
8.29	0.0015689
8.3	0.0015587
8.31	0.0015485
8.32	0.0015383
8.33	0.0015281
8.34	0.0015178
8.35	0.0015076
8.36	0.0014974
8.37	0.0014871
8.38	0.0014768
8.39	0.0014666
8.4	0.0014563
8.41	0.0014461
8.42	0.0014358
8.43	0.0014255
8.44	0.0014153
8.45	0.001405
8.46	0.0013948
8.47	0.0013846
8.48	0.0013743
8.49	0.0013641
8.5	0.0013539
8.51	0.0013437
8.52	0.0013335
8.53	0.0013233
8.54	0.0013131
8.55	0.001303
8.56	0.0012929
8.57	0.0012827
8.58	0.0012726
8.59	0.0012625
8.6	0.0012525
8.61	0.0012424
8.62	0.0012324
8.63	0.0012224
8.64	0.0012124
8.65	0.0012024
8.66	0.0011925
8.67	0.0011825
8.68	0.0011726
8.69	0.0011628
8.7	0.0011529
8.71	0.0011431
8.72	0.0011333
8.73	0.0011235
8.74	0.0011137
8.75	0.001104
8.76	0.0010943
8.77	0.0010846
8.78	0.001075
8.79	0.0010654
8.8	0.0010558
8.81	0.0010462
8.82	0.0010367
8.83	0.0010272
8.84	0.0010177
8.85	0.0010083
8.86	0.00099886
8.87	0.00098948
8.88	0.00098013
8.89	0.00097081
8.9	0.00096152
8.91	0.00095226
8.92	0.00094304
8.93	0.00093384
8.94	0.00092466
8.95	0.00091552
8.96	0.00090641
8.97	0.00089732
8.98	0.00088826
8.99	0.00087923
9	0.00087023
9.01	0.00086125
9.02	0.00085231
9.03	0.00084339
9.04	0.0008345
9.05	0.00082564
9.06	0.0008168
9.07	0.000808
9.08	0.00079922
9.09	0.00079047
9.1	0.00078175
9.11	0.00077306
9.12	0.00076439
9.13	0.00075575
9.14	0.00074714
9.15	0.00073855
9.16	0.00072999
9.17	0.00072145
9.18	0.00071293
9.19	0.00070444
9.2	0.00069596
9.21	0.0006875
9.22	0.00067906
9.23	0.00067063
9.24	0.00066222
9.25	0.00065383
9.26	0.00064545
9.27	0.00063708
9.28	0.00062872
9.29	0.00062038
9.3	0.00061204
9.31	0.00060372
9.32	0.00059541
9.33	0.00058712
9.34	0.00057883
9.35	0.00057057
9.36	0.00056231
9.37	0.00055406
9.38	0.00054582
9.39	0.00053759
9.4	0.00052936
9.41	0.00052113
9.42	0.00051291
9.43	0.00050468
9.44	0.00049646
9.45	0.00048824
9.46	0.00048001
9.47	0.00047178
9.48	0.00046354
9.49	0.0004553
9.5	0.00044705
9.51	0.0004388
9.52	0.00043053
9.53	0.00042225
9.54	0.00041397
9.55	0.00040567
9.56	0.00039736
9.57	0.00038904
9.58	0.0003807
9.59	0.00037234
9.6	0.00036397
9.61	0.00035557
9.62	0.00034716
9.63	0.00033872
9.64	0.00033026
9.65	0.00032178
9.66	0.00031327
9.67	0.00030473
9.68	0.00029616
9.69	0.00028757
9.7	0.00027895
9.71	0.00027029
9.72	0.0002616
9.73	0.00025288
9.74	0.00024412
9.75	0.00023532
9.76	0.00022648
9.77	0.00021761
9.78	0.0002087
9.79	0.00019974
9.8	0.00019074
9.81	0.0001817
9.82	0.00017261
9.83	0.00016348
9.84	0.0001543
9.85	0.00014507
9.86	0.00013579
9.87	0.00012645
9.88	0.00011707
9.89	0.00010763
9.9	9.8139e-05
9.91	8.8592e-05
9.92	7.8988e-05
9.93	6.9328e-05
9.94	5.9608e-05
9.95	4.9828e-05
9.96	3.9988e-05
9.97	3.0086e-05
9.98	2.0121e-05
9.99	1.0093e-05
10	0


==> immagini/simulazione5/simulazione1_u_unc1.txt <==
0	0.084582
0.01	0.087736
0.02	0.85954
0.03	0.84683
0.04	0.93247
0.05	0.93487
0.06	1.1936
0.07	1.1892
0.08	-1.1078
0.09	-1.0769
0.1	-1.0577
0.11	-1.0002
0.12	-0.68591
0.13	-0.6499
0.14	0.85066
0.15	0.83314
0.16	0.54566
0.17	0.54025
0.18	0.62751
0.19	0.61927
0.2	0.62551
0.21	0.62225
0.22	0.39523
0.23	0.40422
0.24	0.58321
0.25	0.58872
0.26	0.45174
0.27	0.46038
0.28	0.45114
0.29	0.45951
0.3	0.43066
0.31	0.43897
0.32	0.41933
0.33	0.42736
0.34	0.41202
0.35	0.41969
0.36	0.40839
0.37	0.41566
0.38	0.40868
0.39	0.41549
0.4	0.41367
0.41	0.41993
0.42	0.42421
0.43	0.42975
0.44	0.44065
0.45	0.44526
0.46	0.46222
0.47	0.46569
0.48	0.48547
0.49	0.4877
0.5	0.5038
0.51	0.5049
0.52	0.51169
0.53	0.51197
0.54	0.5083
0.55	0.50809
0.56	0.49644
0.57	0.49599
0.58	0.48016
0.59	0.47959
0.6	0.46296
0.61	0.4623
0.62	0.44701
0.63	0.44625
0.64	0.43328
0.65	0.43238
0.66	0.42196
0.67	0.42087
0.68	0.4129
0.69	0.41158
0.7	0.40587
0.71	0.40428
0.72	0.40067
0.73	0.39875
0.74	0.39707
0.75	0.39479
0.76	0.39485
0.77	0.39216
0.78	0.39369
0.79	0.39057
0.8	0.39324
0.81	0.38966
0.82	0.39313
0.83	0.38909
0.84	0.39304
0.85	0.38853
0.86	0.39273
0.87	0.38774
0.88	0.39197
0.89	0.38652
0.9	0.39056
0.91	0.38467
0.92	0.3883
0.93	0.38198
0.94	0.38501
0.95	0.37829
0.96	0.38056
0.97	0.37349
0.98	0.37493
0.99	0.36756
1	0.36817
1.01	0.36053
1.02	0.36035
1.03	0.35249
1.04	0.35154
1.05	0.3435
1.06	0.34178
1.07	0.33359
1.08	0.33106
1.09	0.32276
1.1	0.31935
1.11	0.31098
1.12	0.30655
1.13	0.29816
1.14	0.29254
1.15	0.28418
1.16	0.27717
1.17	0.2689
1.18	0.26022
1.19	0.25212
1.2	0.24149
1.21	0.23366
1.22	0.22082
1.23	0.21336
1.24	0.19812
1.25	0.19117
1.26	0.17349
1.27	0.16718
1.28	0.14723
1.29	0.1417
1.3	0.11984
1.31	0.11521
1.32	0.09207
1.33	0.08844
1.34	0.064985
1.35	0.062396
1.36	0.040046
1.37	0.038457
1.38	0.019029
1.39	0.018302
1.4	0.0036813
1.41	0.0035872
1.42	-0.0048536
1.43	-0.0045965
1.44	-0.0065602
1.45	-0.0062283
1.46	-0.0026202
1.47	-0.0024303
1.48	0.0050639
1.49	0.0049802
1.5	0.014543
1.51	0.014134
1.52	0.024289
1.53	0.023561
1.54	0.033324
1.55	0.032313
1.56	0.041136
1.57	0.039894
1.58	0.047529
1.59	0.046108
1.6	0.052485
1.61	0.050936
1.62	0.05608
1.63	0.054447
1.64	0.05843
1.65	0.056753
1.66	0.059666
1.67	0.057982
1.68	0.059928
1.69	0.058266
1.7	0.059359
1.71	0.057746
1.72	0.058103
1.73	0.056562
1.74	0.0563
1.75	0.054851
1.76	0.054087
1.77	0.052746
1.78	0.05159
1.79	0.05037
1.8	0.048924
1.81	0.047836
1.82	0.04619
1.83	0.04524
1.84	0.043473
1.85	0.042666
1.86	0.040845
1.87	0.040184
1.88	0.038365
1.89	0.037851
1.9	0.03608
1.91	0.035713
1.92	0.034027
1.93	0.033803
1.94	0.032232
1.95	0.032149
1.96	0.030715
1.97	0.030769
1.98	0.029488
1.99	0.029674
2	0.028558
2.01	0.028872
2.02	0.027929
2.03	0.028364
2.04	0.027598
2.05	0.028147
2.06	0.02756
2.07	0.028218
2.08	0.027808
2.09	0.028568
2.1	0.028333
2.11	0.029187
2.12	0.029123
2.13	0.030066
2.14	0.030168
2.15	0.031191
2.16	0.031453
2.17	0.032549
2.18	0.032966
2.19	0.034127
2.2	0.034691
2.21	0.03591
2.22	0.036614
2.23	0.037883
2.24	0.03872
2.25	0.040032
2.26	0.040992
2.27	0.042339
2.28	0.043414
2.29	0.044787
2.3	0.045968
2.31	0.047359
2.32	0.048633
2.33	0.050035
2.34	0.05139
2.35	0.052794
2.36	0.054215
2.37	0.055614
2.38	0.057085
2.39	0.058472
2.4	0.059977
2.41	0.061344
2.42	0.062866
2.43	0.064206
2.44	0.065727
2.45	0.067035
2.46	0.068539
2.47	0.06981
2.48	0.071282
2.49	0.072511
2.5	0.073939
2.51	0.075123
2.52	0.076495
2.53	0.077633
2.54	0.078942
2.55	0.080032
2.56	0.081274
2.57	0.082315
2.58	0.083486
2.59	0.084479
2.6	0.08558
2.61	0.086526
2.62	0.087558
2.63	0.088457
2.64	0.089422
2.65	0.090276
2.66	0.091178
2.67	0.09199
2.68	0.092832
2.69	0.093602
2.7	0.094389
2.71	0.095119
2.72	0.095854
2.73	0.096547
2.74	0.097234
2.75	0.097891
2.76	0.098533
2.77	0.099156
2.78	0.099757
2.79	0.10035
2.8	0.10091
2.81	0.10147
2.82	0.10199
2.83	0.10252
2.84	0.10301
2.85	0.10351
2.86	0.10397
2.87	0.10444
2.88	0.10487
2.89	0.10531
2.9	0.10571
2.91	0.10613
2.92	0.1065
2.93	0.10689
2.94	0.10723
2.95	0.1076
2.96	0.10792
2.97	0.10825
2.98	0.10854
2.99	0.10886
3	0.10912
3.01	0.10941
3.02	0.10965
3.03	0.10992
3.04	0.11013
3.05	0.11037
3.06	0.11056
3.07	0.11078
3.08	0.11095
3.09	0.11114
3.1	0.11128
3.11	0.11145
3.12	0.11156
3.13	0.11171
3.14	0.1118
3.15	0.11193
3.16	0.11199
3.17	0.11209
3.18	0.11214
3.19	0.11222
3.2	0.11224
3.21	0.11229
3.22	0.11229
3.23	0.11232
3.24	0.11229
3.25	0.1123
3.26	0.11225
3.27	0.11224
3.28	0.11217
3.29	0.11213
3.3	0.11204
3.31	0.11198
3.32	0.11186
3.33	0.11179
3.34	0.11165
3.35	0.11155
3.36	0.11139
3.37	0.11127
3.38	0.11109
3.39	0.11095
3.4	0.11075
3.41	0.11059
3.42	0.11037
3.43	0.11019
3.44	0.10994
3.45	0.10975
3.46	0.10948
3.47	0.10927
3.48	0.10899
3.49	0.10875
3.5	0.10845
3.51	0.1082
3.52	0.10788
3.53	0.10761
3.54	0.10728
3.55	0.10699
3.56	0.10664
3.57	0.10634
3.58	0.10597
3.59	0.10565
3.6	0.10527
3.61	0.10493
3.62	0.10453
3.63	0.10418
3.64	0.10377
3.65	0.10341
3.66	0.10298
3.67	0.1026
3.68	0.10216
3.69	0.10177
3.7	0.10131
3.71	0.10091
3.72	0.10044
3.73	0.10003
3.74	0.099548
3.75	0.09912
3.76	0.09863
3.77	0.098191
3.78	0.09769
3.79	0.09724
3.8	0.096729
3.81	0.096269
3.82	0.095748
3.83	0.095278
3.84	0.094748
3.85	0.094269
3.86	0.093731
3.87	0.093243
3.88	0.092697
3.89	0.092201
3.9	0.091648
3.91	0.091144
3.92	0.090584
3.93	0.090073
3.94	0.089506
3.95	0.088988
3.96	0.088416
3.97	0.087892
3.98	0.087314
3.99	0.086784
4	0.086202
4.01	0.085667
4.02	0.08508
4.03	0.08454
4.04	0.083949
4.05	0.083405
4.06	0.08281
4.07	0.082262
4.08	0.081665
4.09	0.081113
4.1	0.080514
4.11	0.079959
4.12	0.079357
4.13	0.0788
4.14	0.078196
4.15	0.077637
4.16	0.077032
4.17	0.076471
4.18	0.075865
4.19	0.075302
4.2	0.074696
4.21	0.074132
4.22	0.073526
4.23	0.072962
4.24	0.072356
4.25	0.071791
4.26	0.071186
4.27	0.070621
4.28	0.070017
4.29	0.069452
4.3	0.068849
4.31	0.068286
4.32	0.067684
4.33	0.067121
4.34	0.066522
4.35	0.065961
4.36	0.065363
4.37	0.064804
4.38	0.064209
4.39	0.063651
4.4	0.063059
4.41	0.062503
4.42	0.061914
4.43	0.061361
4.44	0.060775
4.45	0.060225
4.46	0.059643
4.47	0.059095
4.48	0.058517
4.49	0.057972
4.5	0.057398
4.51	0.056857
4.52	0.056287
4.53	0.055749
4.54	0.055183
4.55	0.05465
4.56	0.054089
4.57	0.053559
4.58	0.053003
4.59	0.052477
4.6	0.051926
4.61	0.051405
4.62	0.050858
4.63	0.050342
4.64	0.0498
4.65	0.049289
4.66	0.048753
4.67	0.048246
4.68	0.047716
4.69	0.047214
4.7	0.046689
4.71	0.046193
4.72	0.045673
4.73	0.045182
4.74	0.044669
4.75	0.044183
4.76	0.043675
4.77	0.043195
4.78	0.042693
4.79	0.042219
4.8	0.041723
4.81	0.041254
4.82	0.040765
4.83	0.040302
4.84	0.039819
4.85	0.039361
4.86	0.038885
4.87	0.038433
4.88	0.037963
4.89	0.037517
4.9	0.037053
4.91	0.036614
4.92	0.036156
4.93	0.035723
4.94	0.035272
4.95	0.034844
4.96	0.0344
4.97	0.033979
4.98	0.033541
4.99	0.033126
5	0.032695
5.01	0.032286
5.02	0.031861
5.03	0.031458
5.04	0.031041
5.05	0.030644
5.06	0.030233
5.07	0.029842
5.08	0.029438
5.09	0.029054
5.1	0.028656
5.11	0.028278
5.12	0.027886
5.13	0.027514
5.14	0.02713
5.15	0.026764
5.16	0.026386
5.17	0.026027
5.18	0.025655
5.19	0.025302
5.2	0.024937
5.21	0.02459
5.22	0.024231
5.23	0.02389
5.24	0.023538
5.25	0.023204
5.26	0.022858
5.27	0.022529
5.28	0.02219
5.29	0.021867
5.3	0.021535
5.31	0.021218
5.32	0.020891
5.33	0.02058
5.34	0.02026
5.35	0.019955
5.36	0.019641
5.37	0.019342
5.38	0.019034
5.39	0.018741
5.4	0.018439
5.41	0.018152
5.42	0.017856
5.43	0.017575
5.44	0.017285
5.45	0.017009
5.46	0.016725
5.47	0.016455
5.48	0.016177
5.49	0.015912
5.5	0.01564
5.51	0.01538
5.52	0.015114
5.53	0.01486
5.54	0.014599
5.55	0.014351
5.56	0.014096
5.57	0.013853
5.58	0.013603
5.59	0.013365
5.6	0.013121
5.61	0.012888
5.62	0.01265
5.63	0.012422
5.64	0.012189
5.65	0.011966
5.66	0.011738
5.67	0.01152
5.68	0.011297
5.69	0.011085
5.7	0.010867
5.71	0.010659
5.72	0.010446
5.73	0.010243
5.74	0.010035
5.75	0.0098369
5.76	0.0096339
5.77	0.0094402
5.78	0.009242
5.79	0.0090529
5.8	0.0088595
5.81	0.0086749
5.82	0.0084861
5.83	0.008306
5.84	0.0081218
5.85	0.007946
5.86	0.0077663
5.87	0.0075948
5.88	0.0074196
5.89	0.0072523
5.9	0.0070814
5.91	0.0069183
5.92	0.0067517
5.93	0.0065927
5.94	0.0064303
5.95	0.0062753
5.96	0.006117
5.97	0.005966
5.98	0.0058118
5.99	0.0056646
6	0.0055144
6.01	0.0053711
6.02	0.0052248
6.03	0.0050852
6.04	0.0049427
6.05	0.0048068
6.06	0.0046681
6.07	0.0045358
6.08	0.0044008
6.09	0.004272
6.1	0.0041407
6.11	0.0040154
6.12	0.0038877
6.13	0.0037657
6.14	0.0036415
6.15	0.0035229
6.16	0.0034021
6.17	0.0032868
6.18	0.0031694
6.19	0.0030573
6.2	0.0029431
6.21	0.0028342
6.22	0.0027233
6.23	0.0026174
6.24	0.0025097
6.25	0.0024069
6.26	0.0023022
6.27	0.0022024
6.28	0.0021008
6.29	0.0020038
6.3	0.0019052
6.31	0.0018111
6.32	0.0017154
6.33	0.001624
6.34	0.0015312
6.35	0.0014426
6.36	0.0013525
6.37	0.0012666
6.38	0.0011792
6.39	0.0010959
6.4	0.0010113
6.41	0.00093049
6.42	0.00084846
6.43	0.00077019
6.44	0.00069073
6.45	0.0006149
6.46	0.00053794
6.47	0.0004645
6.48	0.00039
6.49	0.0003189
6.5	0.00024679
6.51	0.00017799
6.52	0.00010821
6.53	4.1653e-05
6.54	-2.5838e-05
6.55	-9.0209e-05
6.56	-0.00015545
6.57	-0.00021768
6.58	-0.00028074
6.59	-0.00034088
6.6	-0.0004018
6.61	-0.00045989
6.62	-0.00051873
6.63	-0.00057482
6.64	-0.00063162
6.65	-0.00068576
6.66	-0.00074057
6.67	-0.00079281
6.68	-0.00084567
6.69	-0.00089604
6.7	-0.000947
6.71	-0.00099556
6.72	-0.0010447
6.73	-0.0010914
6.74	-0.0011387
6.75	-0.0011838
6.76	-0.0012293
6.77	-0.0012727
6.78	-0.0013165
6.79	-0.0013582
6.8	-0.0014003
6.81	-0.0014404
6.82	-0.0014809
6.83	-0.0015194
6.84	-0.0015582
6.85	-0.0015952
6.86	-0.0016325
6.87	-0.001668
6.88	-0.0017038
6.89	-0.0017378
6.9	-0.0017721
6.91	-0.0018047
6.92	-0.0018376
6.93	-0.0018687
6.94	-0.0019002
6.95	-0.00193
6.96	-0.0019601
6.97	-0.0019886
6.98	-0.0020173
6.99	-0.0020445
7	-0.0020719
7.01	-0.0020979
7.02	-0.002124
7.03	-0.0021488
7.04	-0.0021737
7.05	-0.0021972
7.06	-0.0022209
7.07	-0.0022432
7.08	-0.0022657
7.09	-0.002287
7.1	-0.0023083
7.11	-0.0023285
7.12	-0.0023487
7.13	-0.0023678
7.14	-0.0023869
7.15	-0.0024049
7.16	-0.002423
7.17	-0.00244
7.18	-0.002457
7.19	-0.002473
7.2	-0.002489
7.21	-0.0025041
7.22	-0.0025191
7.23	-0.0025332
7.24	-0.0025473
7.25	-0.0025605
7.26	-0.0025737
7.27	-0.0025859
7.28	-0.0025982
7.29	-0.0026096
7.3	-0.002621
7.31	-0.0026316
7.32	-0.0026421
7.33	-0.0026518
7.34	-0.0026616
7.35	-0.0026705
7.36	-0.0026794
7.37	-0.0026876
7.38	-0.0026957
7.39	-0.0027031
7.4	-0.0027104
7.41	-0.0027171
7.42	-0.0027237
7.43	-0.0027297
7.44	-0.0027356
7.45	-0.0027408
7.46	-0.002746
7.47	-0.0027506
7.48	-0.0027551
7.49	-0.0027591
7.5	-0.0027629
7.51	-0.0027662
7.52	-0.0027694
7.53	-0.0027721
7.54	-0.0027747
7.55	-0.0027768
7.56	-0.0027788
7.57	-0.0027803
7.58	-0.0027817
7.59	-0.0027826
7.6	-0.0027834
7.61	-0.0027838
7.62	-0.0027841
7.63	-0.0027839
7.64	-0.0027837
7.65	-0.002783
7.66	-0.0027823
7.67	-0.0027811
7.68	-0.0027798
7.69	-0.0027781
7.7	-0.0027764
7.71	-0.0027743
7.72	-0.002772
7.73	-0.0027694
7.74	-0.0027668
7.75	-0.0027637
7.76	-0.0027606
7.77	-0.0027571
7.78	-0.0027536
7.79	-0.0027497
7.8	-0.0027458
7.81	-0.0027415
7.82	-0.0027371
7.83	-0.0027324
7.84	-0.0027277
7.85	-0.0027226
7.86	-0.0027175
7.87	-0.0027121
7.88	-0.0027066
7.89	-0.0027008
7.9	-0.002695
7.91	-0.0026889
7.92	-0.0026827
7.93	-0.0026763
7.94	-0.0026698
7.95	-0.002663
7.96	-0.0026562
7.97	-0.0026492
7.98	-0.002642
7.99	-0.0026347
8	-0.0026272
8.01	-0.0026196
8.02	-0.0026119
8.03	-0.002604
8.04	-0.002596
8.05	-0.0025878
8.06	-0.0025796
8.07	-0.0025711
8.08	-0.0025626
8.09	-0.0025539
8.1	-0.0025452
8.11	-0.0025363
8.12	-0.0025273
8.13	-0.0025181
8.14	-0.0025089
8.15	-0.0024995
8.16	-0.0024901
8.17	-0.0024805
8.18	-0.0024709
8.19	-0.0024611
8.2	-0.0024512
8.21	-0.0024412
8.22	-0.0024312
8.23	-0.002421
8.24	-0.0024108
8.25	-0.0024004
8.26	-0.00239
8.27	-0.0023795
8.28	-0.0023689
8.29	-0.0023582
8.3	-0.0023474
8.31	-0.0023366
8.32	-0.0023256
8.33	-0.0023146
8.34	-0.0023035
8.35	-0.0022924
8.36	-0.0022812
8.37	-0.0022699
8.38	-0.0022585
8.39	-0.0022471
8.4	-0.0022356
8.41	-0.002224
8.42	-0.0022124
8.43	-0.0022007
8.44	-0.0021889
8.45	-0.0021771
8.46	-0.0021652
8.47	-0.0021533
8.48	-0.0021413
8.49	-0.0021293
8.5	-0.0021172
8.51	-0.0021051
8.52	-0.0020929
8.53	-0.0020806
8.54	-0.0020684
8.55	-0.002056
8.56	-0.0020436
8.57	-0.0020312
8.58	-0.0020187
8.59	-0.0020062
8.6	-0.0019937
8.61	-0.0019811
8.62	-0.0019684
8.63	-0.0019557
8.64	-0.001943
8.65	-0.0019303
8.66	-0.0019175
8.67	-0.0019047
8.68	-0.0018918
8.69	-0.0018789
8.7	-0.001866
8.71	-0.001853
8.72	-0.00184
8.73	-0.001827
8.74	-0.0018139
8.75	-0.0018009
8.76	-0.0017877
8.77	-0.0017746
8.78	-0.0017614
8.79	-0.0017482
8.8	-0.001735
8.81	-0.0017218
8.82	-0.0017085
8.83	-0.0016952
8.84	-0.0016819
8.85	-0.0016685
8.86	-0.0016552
8.87	-0.0016418
8.88	-0.0016283
8.89	-0.0016149
8.9	-0.0016014
8.91	-0.001588
8.92	-0.0015745
8.93	-0.0015609
8.94	-0.0015474
8.95	-0.0015338
8.96	-0.0015202
8.97	-0.0015066
8.98	-0.001493
8.99	-0.0014794
9	-0.0014657
9.01	-0.001452
9.02	-0.0014383
9.03	-0.0014246
9.04	-0.0014108
9.05	-0.0013971
9.06	-0.0013833
9.07	-0.0013695
9.08	-0.0013557
9.09	-0.0013418
9.1	-0.001328
9.11	-0.0013141
9.12	-0.0013002
9.13	-0.0012863
9.14	-0.0012724
9.15	-0.0012584
9.16	-0.0012444
9.17	-0.0012304
9.18	-0.0012164
9.19	-0.0012024
9.2	-0.0011883
9.21	-0.0011743
9.22	-0.0011602
9.23	-0.001146
9.24	-0.0011319
9.25	-0.0011177
9.26	-0.0011036
9.27	-0.0010894
9.28	-0.0010751
9.29	-0.0010609
9.3	-0.0010466
9.31	-0.0010323
9.32	-0.001018
9.33	-0.0010037
9.34	-0.00098932
9.35	-0.00097494
9.36	-0.00096054
9.37	-0.00094611
9.38	-0.00093166
9.39	-0.00091719
9.4	-0.00090269
9.41	-0.00088817
9.42	-0.00087363
9.43	-0.00085907
9.44	-0.00084448
9.45	-0.00082987
9.46	-0.00081524
9.47	-0.00080058
9.48	-0.00078591
9.49	-0.0007712
9.5	-0.00075648
9.51	-0.00074174
9.52	-0.00072697
9.53	-0.00071218
9.54	-0.00069737
9.55	-0.00068254
9.56	-0.00066769
9.57	-0.00065282
9.58	-0.00063792
9.59	-0.00062301
9.6	-0.00060808
9.61	-0.00059313
9.62	-0.00057816
9.63	-0.00056317
9.64	-0.00054816
9.65	-0.00053313
9.66	-0.00051809
9.67	-0.00050303
9.68	-0.00048795
9.69	-0.00047286
9.7	-0.00045775
9.71	-0.00044262
9.72	-0.00042748
9.73	-0.00041233
9.74	-0.00039716
9.75	-0.00038198
9.76	-0.00036678
9.77	-0.00035158
9.78	-0.00033636
9.79	-0.00032113
9.8	-0.00030589
9.81	-0.00029063
9.82	-0.00027537
9.83	-0.0002601
9.84	-0.00024483
9.85	-0.00022954
9.86	-0.00021425
9.87	-0.00019896
9.88	-0.00018365
9.89	-0.00016835
9.9	-0.00015304
9.91	-0.00013773
9.92	-0.00012241
9.93	-0.0001071
9.94	-9.1789e-05
9.95	-7.6479e-05
9.96	-6.1172e-05
9.97	-4.5869e-05
9.98	-3.0572e-05
9.99	-1.5282e-05
10	0


==> immagini/simulazione5/simulazione1_u_unc2.txt <==
0	-0.25681
0.01	-0.24258
0.02	0.18063
0.03	0.18821
0.04	1.0179
0.05	1.0087
0.06	0.41833
0.07	0.41622
0.08	1.7328
0.09	1.6952
0.1	2.9125
0.11	2.7681
0.12	2.1128
0.13	2.0495
0.14	2.7119
0.15	2.6241
0.16	1.9472
0.17	1.8795
0.18	1.8991
0.19	1.8296
0.2	1.7366
0.21	1.6691
0.22	1.3086
0.23	1.2479
0.24	1.1666
0.25	1.107
0.26	0.89733
0.27	0.84204
0.28	0.7086
0.29	0.6564
0.3	0.56604
0.31	0.51601
0.32	0.44541
0.33	0.39726
0.34	0.34089
0.35	0.29437
0.36	0.24788
0.37	0.20276
0.38	0.16039
0.39	0.11649
0.4	0.072319
0.41	0.029579
0.42	-0.01902
0.43	-0.060566
0.44	-0.11254
0.45	-0.1528
0.46	-0.20951
0.47	-0.24824
0.48	-0.31505
0.49	-0.35173
0.5	-0.42709
0.51	-0.46109
0.52	-0.53518
0.53	-0.56611
0.54	-0.63068
0.55	-0.65855
0.56	-0.71026
0.57	-0.73532
0.58	-0.77419
0.59	-0.79684
0.6	-0.82456
0.61	-0.8452
0.62	-0.86416
0.63	-0.88314
0.64	-0.89566
0.65	-0.91323
0.66	-0.9212
0.67	-0.93754
0.68	-0.94231
0.69	-0.95755
0.7	-0.96013
0.71	-0.97435
0.72	-0.9756
0.73	-0.98886
0.74	-0.98957
0.75	-1.0019
0.76	-1.0029
0.77	-1.0143
0.78	-1.0161
0.79	-1.0266
0.8	-1.0296
0.81	-1.0391
0.82	-1.0432
0.83	-1.0516
0.84	-1.0563
0.85	-1.0636
0.86	-1.0683
0.87	-1.0746
0.88	-1.0786
0.89	-1.0839
0.9	-1.087
0.91	-1.0913
0.92	-1.0933
0.93	-1.0966
0.94	-1.0974
0.95	-1.0997
0.96	-1.0993
0.97	-1.1007
0.98	-1.099
0.99	-1.0995
1	-1.0964
1.01	-1.0961
1.02	-1.0914
1.03	-1.0903
1.04	-1.0839
1.05	-1.0821
1.06	-1.074
1.07	-1.0715
1.08	-1.0617
1.09	-1.0586
1.1	-1.047
1.11	-1.0434
1.12	-1.0302
1.13	-1.026
1.14	-1.0112
1.15	-1.0067
1.16	-0.99042
1.17	-0.98545
1.18	-0.96786
1.19	-0.96256
1.2	-0.94377
1.21	-0.93817
1.22	-0.91832
1.23	-0.91246
1.24	-0.89163
1.25	-0.88557
1.26	-0.86368
1.27	-0.85744
1.28	-0.83415
1.29	-0.82778
1.3	-0.80243
1.31	-0.79602
1.32	-0.76767
1.33	-0.76131
1.34	-0.72902
1.35	-0.72286
1.36	-0.68605
1.37	-0.68024
1.38	-0.63918
1.39	-0.63385
1.4	-0.59
1.41	-0.58525
1.42	-0.5412
1.43	-0.53705
1.44	-0.49589
1.45	-0.49223
1.46	-0.45648
1.47	-0.45317
1.48	-0.42406
1.49	-0.4209
1.5	-0.39827
1.51	-0.39509
1.52	-0.37786
1.53	-0.37453
1.54	-0.36131
1.55	-0.35775
1.56	-0.34722
1.57	-0.34337
1.58	-0.33449
1.59	-0.33033
1.6	-0.32232
1.61	-0.31786
1.62	-0.31019
1.63	-0.30546
1.64	-0.29779
1.65	-0.29281
1.66	-0.28497
1.67	-0.27977
1.68	-0.27167
1.69	-0.26629
1.7	-0.25791
1.71	-0.25238
1.72	-0.24375
1.73	-0.2381
1.74	-0.22928
1.75	-0.22354
1.76	-0.2146
1.77	-0.20879
1.78	-0.19979
1.79	-0.19394
1.8	-0.18493
1.81	-0.17906
1.82	-0.17011
1.83	-0.16422
1.84	-0.15538
1.85	-0.1495
1.86	-0.1408
1.87	-0.13493
1.88	-0.1264
1.89	-0.12055
1.9	-0.11221
1.91	-0.1064
1.92	-0.09827
1.93	-0.092494
1.94	-0.084582
1.95	-0.078851
1.96	-0.071162
1.97	-0.065482
1.98	-0.058017
1.99	-0.052394
2	-0.045151
2.01	-0.039589
2.02	-0.032565
2.03	-0.027069
2.04	-0.020259
2.05	-0.014834
2.06	-0.0082312
2.07	-0.0028819
2.08	0.0035198
2.09	0.0087892
2.1	0.014996
2.11	0.020181
2.12	0.026199
2.13	0.031295
2.14	0.037131
2.15	0.042134
2.16	0.047792
2.17	0.052697
2.18	0.058183
2.19	0.062986
2.2	0.068302
2.21	0.073001
2.22	0.07815
2.23	0.08274
2.24	0.087725
2.25	0.092202
2.26	0.097024
2.27	0.10139
2.28	0.10604
2.29	0.11029
2.3	0.11478
2.31	0.11891
2.32	0.12323
2.33	0.12723
2.34	0.13139
2.35	0.13527
2.36	0.13926
2.37	0.14301
2.38	0.14682
2.39	0.15044
2.4	0.15407
2.41	0.15757
2.42	0.16101
2.43	0.16438
2.44	0.16763
2.45	0.17088
2.46	0.17394
2.47	0.17705
2.48	0.17992
2.49	0.18291
2.5	0.18559
2.51	0.18845
2.52	0.19094
2.53	0.19368
2.54	0.19599
2.55	0.1986
2.56	0.20073
2.57	0.20323
2.58	0.20519
2.59	0.20756
2.6	0.20936
2.61	0.21161
2.62	0.21326
2.63	0.21539
2.64	0.2169
2.65	0.21892
2.66	0.22029
2.67	0.22218
2.68	0.22344
2.69	0.22521
2.7	0.22634
2.71	0.228
2.72	0.22902
2.73	0.23056
2.74	0.23147
2.75	0.2329
2.76	0.23371
2.77	0.23502
2.78	0.23573
2.79	0.23693
2.8	0.23755
2.81	0.23864
2.82	0.23916
2.83	0.24014
2.84	0.24057
2.85	0.24145
2.86	0.24179
2.87	0.24256
2.88	0.24282
2.89	0.24348
2.9	0.24366
2.91	0.24422
2.92	0.24432
2.93	0.24478
2.94	0.2448
2.95	0.24515
2.96	0.2451
2.97	0.24536
2.98	0.24523
2.99	0.24539
3	0.24519
3.01	0.24526
3.02	0.24499
3.03	0.24496
3.04	0.24462
3.05	0.24451
3.06	0.2441
3.07	0.2439
3.08	0.24342
3.09	0.24314
3.1	0.2426
3.11	0.24223
3.12	0.24163
3.13	0.24118
3.14	0.24051
3.15	0.23999
3.16	0.23926
3.17	0.23867
3.18	0.23788
3.19	0.23722
3.2	0.23637
3.21	0.23564
3.22	0.23474
3.23	0.23394
3.24	0.23299
3.25	0.23213
3.26	0.23112
3.27	0.2302
3.28	0.22915
3.29	0.22816
3.3	0.22706
3.31	0.22603
3.32	0.22488
3.33	0.22379
3.34	0.2226
3.35	0.22146
3.36	0.22023
3.37	0.21905
3.38	0.21778
3.39	0.21655
3.4	0.21524
3.41	0.21396
3.42	0.21262
3.43	0.21131
3.44	0.20993
3.45	0.20858
3.46	0.20718
3.47	0.20579
3.48	0.20435
3.49	0.20294
3.5	0.20147
3.51	0.20003
3.52	0.19854
3.53	0.19707
3.54	0.19555
3.55	0.19406
3.56	0.19252
3.57	0.191
3.58	0.18945
3.59	0.18791
3.6	0.18634
3.61	0.18478
3.62	0.18319
3.63	0.18161
3.64	0.18001
3.65	0.17842
3.66	0.17681
3.67	0.17521
3.68	0.17358
3.69	0.17197
3.7	0.17034
3.71	0.16872
3.72	0.16708
3.73	0.16545
3.74	0.16381
3.75	0.16217
3.76	0.16053
3.77	0.15889
3.78	0.15724
3.79	0.1556
3.8	0.15395
3.81	0.15231
3.82	0.15066
3.83	0.14902
3.84	0.14738
3.85	0.14574
3.86	0.1441
3.87	0.14246
3.88	0.14082
3.89	0.1392
3.9	0.13756
3.91	0.13595
3.92	0.13432
3.93	0.13271
3.94	0.13109
3.95	0.12949
3.96	0.12788
3.97	0.12628
3.98	0.12468
3.99	0.1231
4	0.12151
4.01	0.11994
4.02	0.11837
4.03	0.11681
4.04	0.11525
4.05	0.11371
4.06	0.11216
4.07	0.11063
4.08	0.1091
4.09	0.10758
4.1	0.10607
4.11	0.10457
4.12	0.10307
4.13	0.10159
4.14	0.1001
4.15	0.098638
4.16	0.097172
4.17	0.095726
4.18	0.094278
4.19	0.09285
4.2	0.091421
4.21	0.090012
4.22	0.088603
4.23	0.087213
4.24	0.085823
4.25	0.084454
4.26	0.083084
4.27	0.081735
4.28	0.080385
4.29	0.079057
4.3	0.077728
4.31	0.076421
4.32	0.075113
4.33	0.073827
4.34	0.072541
4.35	0.071277
4.36	0.070012
4.37	0.068769
4.38	0.067527
4.39	0.066306
4.4	0.065086
4.41	0.063887
4.42	0.062689
4.43	0.061512
4.44	0.060337
4.45	0.059183
4.46	0.058029
4.47	0.056898
4.48	0.055767
4.49	0.054658
4.5	0.053549
4.51	0.052463
4.52	0.051377
4.53	0.050313
4.54	0.04925
4.55	0.048209
4.56	0.047169
4.57	0.04615
4.58	0.045132
4.59	0.044135
4.6	0.04314
4.61	0.042166
4.62	0.041193
4.63	0.040241
4.64	0.03929
4.65	0.038361
4.66	0.037432
4.67	0.036525
4.68	0.035619
4.69	0.034733
4.7	0.033848
4.71	0.032985
4.72	0.032122
4.73	0.03128
4.74	0.030438
4.75	0.029617
4.76	0.028798
4.77	0.027998
4.78	0.0272
4.79	0.026421
4.8	0.025643
4.81	0.024885
4.82	0.024128
4.83	0.023391
4.84	0.022655
4.85	0.021938
4.86	0.021222
4.87	0.020524
4.88	0.019829
4.89	0.019151
4.9	0.018475
4.91	0.017817
4.92	0.01716
4.93	0.016522
4.94	0.015884
4.95	0.015265
4.96	0.014646
4.97	0.014045
4.98	0.013445
4.99	0.012863
5	0.012281
5.01	0.011717
5.02	0.011153
5.03	0.010607
5.04	0.010061
5.05	0.0095319
5.06	0.0090038
5.07	0.0084917
5.08	0.0079808
5.09	0.0074856
5.1	0.0069915
5.11	0.0065129
5.12	0.0060353
5.13	0.0055729
5.14	0.0051116
5.15	0.0046652
5.16	0.0042198
5.17	0.003789
5.18	0.0033592
5.19	0.0029437
5.2	0.0025292
5.21	0.0021287
5.22	0.0017291
5.23	0.0013433
5.24	0.00095844
5.25	0.000587
5.26	0.00021646
5.27	-0.00014093
5.28	-0.00049745
5.29	-0.0008411
5.3	-0.0011839
5.31	-0.0015141
5.32	-0.0018435
5.33	-0.0021606
5.34	-0.0024769
5.35	-0.0027812
5.36	-0.0030848
5.37	-0.0033766
5.38	-0.0036676
5.39	-0.0039472
5.4	-0.0042261
5.41	-0.0044938
5.42	-0.0047608
5.43	-0.0050168
5.44	-0.0052723
5.45	-0.0055171
5.46	-0.0057612
5.47	-0.005995
5.48	-0.0062281
5.49	-0.0064512
5.5	-0.0066736
5.51	-0.0068863
5.52	-0.0070983
5.53	-0.0073008
5.54	-0.0075027
5.55	-0.0076953
5.56	-0.0078873
5.57	-0.0080703
5.58	-0.0082528
5.59	-0.0084265
5.6	-0.0085996
5.61	-0.0087642
5.62	-0.0089284
5.63	-0.0090842
5.64	-0.0092395
5.65	-0.0093868
5.66	-0.0095336
5.67	-0.0096726
5.68	-0.0098112
5.69	-0.0099421
5.7	-0.010073
5.71	-0.010196
5.72	-0.010319
5.73	-0.010434
5.74	-0.010549
5.75	-0.010658
5.76	-0.010766
5.77	-0.010867
5.78	-0.010968
5.79	-0.011062
5.8	-0.011156
5.81	-0.011244
5.82	-0.011332
5.83	-0.011413
5.84	-0.011494
5.85	-0.011569
5.86	-0.011644
5.87	-0.011713
5.88	-0.011782
5.89	-0.011846
5.9	-0.011909
5.91	-0.011967
5.92	-0.012024
5.93	-0.012077
5.94	-0.012129
5.95	-0.012176
5.96	-0.012224
5.97	-0.012266
5.98	-0.012308
5.99	-0.012346
6	-0.012383
6.01	-0.012416
6.02	-0.012448
6.03	-0.012477
6.04	-0.012505
6.05	-0.012529
6.06	-0.012553
6.07	-0.012573
6.08	-0.012593
6.09	-0.012609
6.1	-0.012625
6.11	-0.012637
6.12	-0.01265
6.13	-0.012658
6.14	-0.012667
6.15	-0.012672
6.16	-0.012677
6.17	-0.012679
6.18	-0.01268
6.19	-0.012679
6.2	-0.012678
6.21	-0.012673
6.22	-0.012668
6.23	-0.012661
6.24	-0.012654
6.25	-0.012643
6.26	-0.012633
6.27	-0.01262
6.28	-0.012607
6.29	-0.012592
6.3	-0.012576
6.31	-0.012558
6.32	-0.01254
6.33	-0.01252
6.34	-0.0125
6.35	-0.012477
6.36	-0.012455
6.37	-0.01243
6.38	-0.012406
6.39	-0.012379
6.4	-0.012353
6.41	-0.012324
6.42	-0.012296
6.43	-0.012266
6.44	-0.012235
6.45	-0.012203
6.46	-0.012171
6.47	-0.012138
6.48	-0.012104
6.49	-0.012069
6.5	-0.012034
6.51	-0.011998
6.52	-0.011961
6.53	-0.011923
6.54	-0.011885
6.55	-0.011846
6.56	-0.011807
6.57	-0.011767
6.58	-0.011726
6.59	-0.011685
6.6	-0.011644
6.61	-0.011601
6.62	-0.011559
6.63	-0.011515
6.64	-0.011472
6.65	-0.011427
6.66	-0.011383
6.67	-0.011338
6.68	-0.011292
6.69	-0.011246
6.7	-0.0112
6.71	-0.011153
6.72	-0.011107
6.73	-0.011059
6.74	-0.011012
6.75	-0.010964
6.76	-0.010916
6.77	-0.010867
6.78	-0.010818
6.79	-0.010769
6.8	-0.01072
6.81	-0.010671
6.82	-0.010621
6.83	-0.010571
6.84	-0.010521
6.85	-0.010471
6.86	-0.01042
6.87	-0.01037
6.88	-0.010319
6.89	-0.010268
6.9	-0.010217
6.91	-0.010166
6.92	-0.010114
6.93	-0.010063
6.94	-0.010012
6.95	-0.0099598
6.96	-0.0099083
6.97	-0.0098564
6.98	-0.0098047
6.99	-0.0097528
7	-0.009701
7.01	-0.009649
7.02	-0.0095971
7.03	-0.009545
7.04	-0.0094931
7.05	-0.009441
7.06	-0.0093891
7.07	-0.009337
7.08	-0.009285
7.09	-0.009233
7.1	-0.0091811
7.11	-0.0091292
7.12	-0.0090773
7.13	-0.0090254
7.14	-0.0089737
7.15	-0.0089219
7.16	-0.0088702
7.17	-0.0088186
7.18	-0.008767
7.19	-0.0087155
7.2	-0.0086641
7.21	-0.0086128
7.22	-0.0085616
7.23	-0.0085104
7.24	-0.0084594
7.25	-0.0084084
7.26	-0.0083576
7.27	-0.0083069
7.28	-0.0082563
7.29	-0.0082058
7.3	-0.0081554
7.31	-0.0081051
7.32	-0.008055
7.33	-0.008005
7.34	-0.0079551
7.35	-0.0079054
7.36	-0.0078558
7.37	-0.0078063
7.38	-0.007757
7.39	-0.0077079
7.4	-0.0076589
7.41	-0.00761
7.42	-0.0075613
7.43	-0.0075128
7.44	-0.0074643
7.45	-0.0074161
7.46	-0.0073681
7.47	-0.0073202
7.48	-0.0072724
7.49	-0.0072249
7.5	-0.0071775
7.51	-0.0071303
7.52	-0.0070832
7.53	-0.0070364
7.54	-0.0069897
7.55	-0.0069432
7.56	-0.0068968
7.57	-0.0068507
7.58	-0.0068047
7.59	-0.006759
7.6	-0.0067133
7.61	-0.006668
7.62	-0.0066227
7.63	-0.0065777
7.64	-0.0065328
7.65	-0.0064882
7.66	-0.0064437
7.67	-0.0063995
7.68	-0.0063554
7.69	-0.0063115
7.7	-0.0062678
7.71	-0.0062243
7.72	-0.006181
7.73	-0.0061379
7.74	-0.006095
7.75	-0.0060523
7.76	-0.0060098
7.77	-0.0059675
7.78	-0.0059253
7.79	-0.0058834
7.8	-0.0058416
7.81	-0.0058001
7.82	-0.0057588
7.83	-0.0057177
7.84	-0.0056767
7.85	-0.005636
7.86	-0.0055954
7.87	-0.0055551
7.88	-0.0055149
7.89	-0.0054749
7.9	-0.0054351
7.91	-0.0053956
7.92	-0.0053562
7.93	-0.0053171
7.94	-0.0052781
7.95	-0.0052393
7.96	-0.0052007
7.97	-0.0051623
7.98	-0.0051241
7.99	-0.0050861
8	-0.0050483
8.01	-0.0050107
8.02	-0.0049732
8.03	-0.004936
8.04	-0.0048989
8.05	-0.0048621
8.06	-0.0048254
8.07	-0.0047889
8.08	-0.0047526
8.09	-0.0047166
8.1	-0.0046806
8.11	-0.0046449
8.12	-0.0046094
8.13	-0.004574
8.14	-0.0045388
8.15	-0.0045039
8.16	-0.004469
8.17	-0.0044344
8.18	-0.0044
8.19	-0.0043657
8.2	-0.0043316
8.21	-0.0042978
8.22	-0.004264
8.23	-0.0042305
8.24	-0.0041971
8.25	-0.0041639
8.26	-0.0041309
8.27	-0.0040981
8.28	-0.0040654
8.29	-0.0040329
8.3	-0.0040005
8.31	-0.0039684
8.32	-0.0039364
8.33	-0.0039046
8.34	-0.0038729
8.35	-0.0038414
8.36	-0.0038101
8.37	-0.0037789
8.38	-0.0037479
8.39	-0.0037171
8.4	-0.0036864
8.41	-0.0036559
8.42	-0.0036255
8.43	-0.0035953
8.44	-0.0035653
8.45	-0.0035354
8.46	-0.0035056
8.47	-0.0034761
8.48	-0.0034466
8.49	-0.0034174
8.5	-0.0033882
8.51	-0.0033592
8.52	-0.0033304
8.53	-0.0033017
8.54	-0.0032731
8.55	-0.0032448
8.56	-0.0032165
8.57	-0.0031884
8.58	-0.0031604
8.59	-0.0031326
8.6	-0.0031048
8.61	-0.0030773
8.62	-0.0030499
8.63	-0.0030226
8.64	-0.0029954
8.65	-0.0029684
8.66	-0.0029415
8.67	-0.0029147
8.68	-0.002888
8.69	-0.0028615
8.7	-0.0028351
8.71	-0.0028089
8.72	-0.0027827
8.73	-0.0027567
8.74	-0.0027307
8.75	-0.002705
8.76	-0.0026793
8.77	-0.0026537
8.78	-0.0026283
8.79	-0.0026029
8.8	-0.0025777
8.81	-0.0025526
8.82	-0.0025276
8.83	-0.0025027
8.84	-0.0024779
8.85	-0.0024532
8.86	-0.0024286
8.87	-0.0024041
8.88	-0.0023797
8.89	-0.0023554
8.9	-0.0023312
8.91	-0.0023071
8.92	-0.0022831
8.93	-0.0022592
8.94	-0.0022354
8.95	-0.0022117
8.96	-0.002188
8.97	-0.0021645
8.98	-0.002141
8.99	-0.0021176
9	-0.0020943
9.01	-0.0020711
9.02	-0.0020479
9.03	-0.0020248
9.04	-0.0020018
9.05	-0.0019789
9.06	-0.0019561
9.07	-0.0019333
9.08	-0.0019106
9.09	-0.001888
9.1	-0.0018654
9.11	-0.0018429
9.12	-0.0018205
9.13	-0.0017981
9.14	-0.0017758
9.15	-0.0017536
9.16	-0.0017314
9.17	-0.0017092
9.18	-0.0016872
9.19	-0.0016652
9.2	-0.0016432
9.21	-0.0016213
9.22	-0.0015994
9.23	-0.0015777
9.24	-0.0015559
9.25	-0.0015342
9.26	-0.0015126
9.27	-0.001491
9.28	-0.0014694
9.29	-0.0014479
9.3	-0.0014264
9.31	-0.001405
9.32	-0.0013836
9.33	-0.0013623
9.34	-0.001341
9.35	-0.0013197
9.36	-0.0012985
9.37	-0.0012773
9.38	-0.0012562
9.39	-0.0012351
9.4	-0.001214
9.41	-0.0011929
9.42	-0.0011719
9.43	-0.001151
9.44	-0.00113
9.45	-0.0011091
9.46	-0.0010882
9.47	-0.0010674
9.48	-0.0010466
9.49	-0.0010258
9.5	-0.0010051
9.51	-0.00098433
9.52	-0.00096363
9.53	-0.00094296
9.54	-0.00092232
9.55	-0.00090171
9.56	-0.00088112
9.57	-0.00086056
9.58	-0.00084003
9.59	-0.00081952
9.6	-0.00079904
9.61	-0.00077859
9.62	-0.00075816
9.63	-0.00073775
9.64	-0.00071737
9.65	-0.00069702
9.66	-0.00067669
9.67	-0.00065638
9.68	-0.0006361
9.69	-0.00061584
9.7	-0.00059561
9.71	-0.0005754
9.72	-0.00055522
9.73	-0.00053506
9.74	-0.00051493
9.75	-0.00049482
9.76	-0.00047473
9.77	-0.00045467
9.78	-0.00043463
9.79	-0.00041461
9.8	-0.00039463
9.81	-0.00037466
9.82	-0.00035472
9.83	-0.0003348
9.84	-0.00031491
9.85	-0.00029505
9.86	-0.00027521
9.87	-0.00025539
9.88	-0.0002356
9.89	-0.00021583
9.9	-0.00019609
9.91	-0.00017637
9.92	-0.00015667
9.93	-0.00013701
9.94	-0.00011736
9.95	-9.7741e-05
9.96	-7.8145e-05
9.97	-5.8574e-05
9.98	-3.9026e-05
9.99	-1.9501e-05
10	0


==> immagini/simulazione5/simulazione1_u_unc3.txt <==
0	0.84502
0.01	0.86258
0.02	5.375
0.03	5.3189
0.04	4.4845
0.05	4.4536
0.06	5.0305
0.07	4.9915
0.08	2.8845
0.09	2.8833
0.1	3.0451
0.11	2.9809
0.12	2.1123
0.13	2.1035
0.14	1.4698
0.15	1.4841
0.16	1.5576
0.17	1.5785
0.18	1.4855
0.19	1.506
0.2	1.2814
0.21	1.2991
0.22	1.1321
0.23	1.1457
0.24	1.0088
0.25	1.0224
0.26	1.0691
0.27	1.0799
0.28	1.065
0.29	1.0748
0.3	1.0923
0.31	1.1003
0.32	1.1153
0.33	1.1216
0.34	1.1341
0.35	1.1389
0.36	1.1497
0.37	1.1533
0.38	1.1634
0.39	1.166
0.4	1.176
0.41	1.1777
0.42	1.1869
0.43	1.1881
0.44	1.1949
0.45	1.1956
0.46	1.1995
0.47	1.1998
0.48	1.2022
0.49	1.2022
0.5	1.2051
0.51	1.2048
0.52	1.2094
0.53	1.2087
0.54	1.2148
0.55	1.2133
0.56	1.2196
0.57	1.2174
0.58	1.2223
0.59	1.2194
0.6	1.2222
0.61	1.2185
0.62	1.2191
0.63	1.2148
0.64	1.2135
0.65	1.2086
0.66	1.2056
0.67	1.2002
0.68	1.1958
0.69	1.19
0.7	1.1841
0.71	1.1779
0.72	1.1705
0.73	1.1639
0.74	1.155
0.75	1.1481
0.76	1.1376
0.77	1.1305
0.78	1.1188
0.79	1.1115
0.8	1.0988
0.81	1.0913
0.82	1.0778
0.83	1.0703
0.84	1.0562
0.85	1.0487
0.86	1.034
0.87	1.0265
0.88	1.0114
0.89	1.0039
0.9	0.9884
0.91	0.98103
0.92	0.96537
0.93	0.9581
0.94	0.9425
0.95	0.93534
0.96	0.92001
0.97	0.91295
0.98	0.89799
0.99	0.89102
1	0.87645
1.01	0.86956
1.02	0.85532
1.03	0.84849
1.04	0.83451
1.05	0.82771
1.06	0.81394
1.07	0.80716
1.08	0.79359
1.09	0.7868
1.1	0.77348
1.11	0.76665
1.12	0.75367
1.13	0.74676
1.14	0.73431
1.15	0.72728
1.16	0.71557
1.17	0.70837
1.18	0.69771
1.19	0.69028
1.2	0.681
1.21	0.67327
1.22	0.66571
1.23	0.6576
1.24	0.652
1.25	0.64343
1.26	0.63986
1.27	0.63075
1.28	0.62895
1.29	0.61924
1.3	0.61861
1.31	0.60827
1.32	0.60782
1.33	0.59685
1.34	0.5953
1.35	0.58377
1.36	0.57975
1.37	0.56779
1.38	0.56014
1.39	0.54792
1.4	0.53607
1.41	0.52379
1.42	0.50796
1.43	0.49583
1.44	0.47702
1.45	0.46519
1.46	0.44484
1.47	0.43341
1.48	0.41291
1.49	0.40195
1.5	0.38234
1.51	0.37185
1.52	0.35374
1.53	0.34371
1.54	0.32733
1.55	0.31774
1.56	0.30313
1.57	0.29395
1.58	0.28101
1.59	0.27221
1.6	0.2608
1.61	0.25235
1.62	0.24229
1.63	0.23417
1.64	0.22529
1.65	0.21747
1.66	0.20961
1.67	0.20207
1.68	0.19507
1.69	0.18779
1.7	0.18151
1.71	0.17447
1.72	0.16877
1.73	0.16198
1.74	0.15674
1.75	0.15019
1.76	0.1453
1.77	0.13898
1.78	0.13437
1.79	0.12828
1.8	0.12387
1.81	0.11802
1.82	0.11376
1.83	0.10814
1.84	0.104
1.85	0.098617
1.86	0.09457
1.87	0.089421
1.88	0.085454
1.89	0.080542
1.9	0.076651
1.91	0.071977
1.92	0.068166
1.93	0.06373
1.94	0.060009
1.95	0.05581
1.96	0.052191
1.97	0.048227
1.98	0.044728
1.99	0.040995
2	0.037631
2.01	0.034126
2.02	0.030912
2.03	0.02763
2.04	0.024583
2.05	0.021517
2.06	0.018647
2.07	0.015792
2.08	0.013109
2.09	0.010457
2.1	0.0079667
2.11	0.0055108
2.12	0.0032154
2.13	0.00094733
2.14	-0.0011539
2.15	-0.0032421
2.16	-0.0051536
2.17	-0.0070701
2.18	-0.0087989
2.19	-0.010552
2.2	-0.012109
2.21	-0.013705
2.22	-0.015104
2.23	-0.016552
2.24	-0.017808
2.25	-0.019114
2.26	-0.020245
2.27	-0.021416
2.28	-0.022443
2.29	-0.023483
2.3	-0.024427
2.31	-0.025342
2.32	-0.026225
2.33	-0.027018
2.34	-0.027861
2.35	-0.028536
2.36	-0.029358
2.37	-0.029917
2.38	-0.030738
2.39	-0.031183
2.4	-0.032015
2.41	-0.032346
2.42	-0.033199
2.43	-0.033417
2.44	-0.034294
2.45	-0.034401
2.46	-0.0353
2.47	-0.035295
2.48	-0.036209
2.49	-0.036094
2.5	-0.03701
2.51	-0.036786
2.52	-0.037689
2.53	-0.037357
2.54	-0.03823
2.55	-0.037794
2.56	-0.038619
2.57	-0.038081
2.58	-0.038841
2.59	-0.038207
2.6	-0.038887
2.61	-0.038161
2.62	-0.038748
2.63	-0.037936
2.64	-0.038422
2.65	-0.03753
2.66	-0.037907
2.67	-0.036942
2.68	-0.037208
2.69	-0.036175
2.7	-0.036328
2.71	-0.035235
2.72	-0.035277
2.73	-0.034129
2.74	-0.034063
2.75	-0.032868
2.76	-0.032697
2.77	-0.03146
2.78	-0.03119
2.79	-0.029919
2.8	-0.029555
2.81	-0.028254
2.82	-0.027803
2.83	-0.026478
2.84	-0.025946
2.85	-0.024603
2.86	-0.023997
2.87	-0.02264
2.88	-0.021967
2.89	-0.020601
2.9	-0.019867
2.91	-0.018496
2.92	-0.017709
2.93	-0.016337
2.94	-0.015501
2.95	-0.014132
2.96	-0.013255
2.97	-0.011893
2.98	-0.01098
2.99	-0.0096266
3	-0.008683
3.01	-0.0073424
3.02	-0.0063735
3.03	-0.005048
3.04	-0.0040588
3.05	-0.0027508
3.06	-0.0017458
3.07	-0.00045754
3.08	0.00055877
3.09	0.0018254
3.1	0.002849
3.11	0.0040922
3.12	0.0051193
3.13	0.0063375
3.14	0.0073646
3.15	0.0085564
3.16	0.0095803
3.17	0.010744
3.18	0.011762
3.19	0.012897
3.2	0.013906
3.21	0.015012
3.22	0.016009
3.23	0.017084
3.24	0.018068
3.25	0.019112
3.26	0.02008
3.27	0.021092
3.28	0.022042
3.29	0.023023
3.3	0.023953
3.31	0.024901
3.32	0.025811
3.33	0.026727
3.34	0.027614
3.35	0.028497
3.36	0.029361
3.37	0.030211
3.38	0.031051
3.39	0.031868
3.4	0.032683
3.41	0.033467
3.42	0.034256
3.43	0.035007
3.44	0.03577
3.45	0.036489
3.46	0.037225
3.47	0.037911
3.48	0.038619
3.49	0.039274
3.5	0.039955
3.51	0.040578
3.52	0.041231
3.53	0.041822
3.54	0.042448
3.55	0.043008
3.56	0.043606
3.57	0.044136
3.58	0.044705
3.59	0.045206
3.6	0.045747
3.61	0.046218
3.62	0.046732
3.63	0.047174
3.64	0.047661
3.65	0.048074
3.66	0.048534
3.67	0.048919
3.68	0.049352
3.69	0.04971
3.7	0.050117
3.71	0.050448
3.72	0.050828
3.73	0.051133
3.74	0.051488
3.75	0.051768
3.76	0.052097
3.77	0.052352
3.78	0.052656
3.79	0.052887
3.8	0.053167
3.81	0.053373
3.82	0.05363
3.83	0.053813
3.84	0.054046
3.85	0.054207
3.86	0.054418
3.87	0.054557
3.88	0.054745
3.89	0.054863
3.9	0.055029
3.91	0.055127
3.92	0.055272
3.93	0.055349
3.94	0.055474
3.95	0.055532
3.96	0.055637
3.97	0.055675
3.98	0.055761
3.99	0.055782
4	0.055848
4.01	0.055851
4.02	0.0559
4.03	0.055886
4.04	0.055917
4.05	0.055886
4.06	0.0559
4.07	0.055854
4.08	0.055851
4.09	0.055789
4.1	0.05577
4.11	0.055694
4.12	0.05566
4.13	0.055569
4.14	0.05552
4.15	0.055416
4.16	0.055352
4.17	0.055235
4.18	0.055158
4.19	0.055028
4.2	0.054938
4.21	0.054796
4.22	0.054693
4.23	0.05454
4.24	0.054424
4.25	0.05426
4.26	0.054133
4.27	0.053959
4.28	0.05382
4.29	0.053636
4.3	0.053487
4.31	0.053293
4.32	0.053133
4.33	0.05293
4.34	0.052761
4.35	0.05255
4.36	0.052371
4.37	0.052152
4.38	0.051965
4.39	0.051737
4.4	0.051542
4.41	0.051307
4.42	0.051104
4.43	0.050862
4.44	0.050651
4.45	0.050403
4.46	0.050185
4.47	0.049931
4.48	0.049706
4.49	0.049447
4.5	0.049216
4.51	0.048951
4.52	0.048714
4.53	0.048444
4.54	0.048202
4.55	0.047927
4.56	0.04768
4.57	0.047401
4.58	0.047149
4.59	0.046867
4.6	0.04661
4.61	0.046324
4.62	0.046063
4.63	0.045774
4.64	0.04551
4.65	0.045217
4.66	0.04495
4.67	0.044655
4.68	0.044384
4.69	0.044087
4.7	0.043813
4.71	0.043514
4.72	0.043237
4.73	0.042936
4.74	0.042658
4.75	0.042355
4.76	0.042075
4.77	0.041771
4.78	0.041489
4.79	0.041184
4.8	0.040901
4.81	0.040595
4.82	0.04031
4.83	0.040004
4.84	0.039718
4.85	0.039412
4.86	0.039125
4.87	0.038819
4.88	0.038532
4.89	0.038226
4.9	0.037938
4.91	0.037632
4.92	0.037344
4.93	0.037039
4.94	0.036751
4.95	0.036446
4.96	0.036159
4.97	0.035855
4.98	0.035568
4.99	0.035265
5	0.034979
5.01	0.034677
5.02	0.034392
5.03	0.034091
5.04	0.033807
5.05	0.033508
5.06	0.033224
5.07	0.032927
5.08	0.032645
5.09	0.032349
5.1	0.032068
5.11	0.031774
5.12	0.031495
5.13	0.031203
5.14	0.030925
5.15	0.030635
5.16	0.030359
5.17	0.030071
5.18	0.029797
5.19	0.029512
5.2	0.02924
5.21	0.028956
5.22	0.028686
5.23	0.028406
5.24	0.028138
5.25	0.02786
5.26	0.027594
5.27	0.027318
5.28	0.027055
5.29	0.026782
5.3	0.026521
5.31	0.026251
5.32	0.025993
5.33	0.025725
5.34	0.025469
5.35	0.025205
5.36	0.024952
5.37	0.02469
5.38	0.02444
5.39	0.024181
5.4	0.023933
5.41	0.023677
5.42	0.023432
5.43	0.02318
5.44	0.022938
5.45	0.022688
5.46	0.022449
5.47	0.022202
5.48	0.021966
5.49	0.021723
5.5	0.021489
5.51	0.021249
5.52	0.021019
5.53	0.020782
5.54	0.020554
5.55	0.02032
5.56	0.020096
5.57	0.019866
5.58	0.019644
5.59	0.019417
5.6	0.019198
5.61	0.018975
5.62	0.018759
5.63	0.018539
5.64	0.018326
5.65	0.018109
5.66	0.0179
5.67	0.017686
5.68	0.01748
5.69	0.017269
5.7	0.017066
5.71	0.016858
5.72	0.016658
5.73	0.016454
5.74	0.016257
5.75	0.016056
5.76	0.015863
5.77	0.015665
5.78	0.015474
5.79	0.01528
5.8	0.015092
5.81	0.014901
5.82	0.014717
5.83	0.014529
5.84	0.014347
5.85	0.014162
5.86	0.013984
5.87	0.013802
5.88	0.013627
5.89	0.013449
5.9	0.013276
5.91	0.013101
5.92	0.012932
5.93	0.01276
5.94	0.012593
5.95	0.012424
5.96	0.012261
5.97	0.012095
5.98	0.011934
5.99	0.011771
6	0.011614
6.01	0.011454
6.02	0.011299
6.03	0.011143
6.04	0.010991
6.05	0.010837
6.06	0.010688
6.07	0.010537
6.08	0.010391
6.09	0.010243
6.1	0.0101
6.11	0.0099545
6.12	0.0098139
6.13	0.0096717
6.14	0.0095338
6.15	0.0093944
6.16	0.0092593
6.17	0.0091226
6.18	0.0089902
6.19	0.0088563
6.2	0.0087265
6.21	0.0085954
6.22	0.0084682
6.23	0.0083397
6.24	0.0082151
6.25	0.0080893
6.26	0.0079673
6.27	0.0078441
6.28	0.0077246
6.29	0.007604
6.3	0.007487
6.31	0.0073689
6.32	0.0072544
6.33	0.0071389
6.34	0.0070267
6.35	0.0069137
6.36	0.006804
6.37	0.0066934
6.38	0.006586
6.39	0.0064779
6.4	0.0063728
6.41	0.0062671
6.42	0.0061643
6.43	0.0060609
6.44	0.0059604
6.45	0.0058593
6.46	0.005761
6.47	0.0056622
6.48	0.0055661
6.49	0.0054695
6.5	0.0053756
6.51	0.0052812
6.52	0.0051894
6.53	0.0050972
6.54	0.0050075
6.55	0.0049175
6.56	0.0048298
6.57	0.0047419
6.58	0.0046563
6.59	0.0045704
6.6	0.0044868
6.61	0.0044029
6.62	0.0043213
6.63	0.0042394
6.64	0.0041597
6.65	0.0040798
6.66	0.0040021
6.67	0.0039241
6.68	0.0038482
6.69	0.0037721
6.7	0.003698
6.71	0.0036238
6.72	0.0035516
6.73	0.0034792
6.74	0.0034087
6.75	0.0033382
6.76	0.0032694
6.77	0.0032006
6.78	0.0031336
6.79	0.0030665
6.8	0.0030012
6.81	0.0029359
6.82	0.0028722
6.83	0.0028085
6.84	0.0027464
6.85	0.0026844
6.86	0.002624
6.87	0.0025636
6.88	0.0025047
6.89	0.0024458
6.9	0.0023885
6.91	0.0023312
6.92	0.0022754
6.93	0.0022196
6.94	0.0021653
6.95	0.002111
6.96	0.0020581
6.97	0.0020054
6.98	0.0019539
6.99	0.0019026
7	0.0018525
7.01	0.0018026
7.02	0.0017539
7.03	0.0017054
7.04	0.001658
7.05	0.0016108
7.06	0.0015648
7.07	0.001519
7.08	0.0014742
7.09	0.0014297
7.1	0.0013863
7.11	0.001343
7.12	0.0013008
7.13	0.0012588
7.14	0.0012178
7.15	0.0011771
7.16	0.0011373
7.17	0.0010977
7.18	0.0010591
7.19	0.0010207
7.2	0.00098329
7.21	0.00094607
7.22	0.00090974
7.23	0.00087366
7.24	0.00083844
7.25	0.00080346
7.26	0.00076933
7.27	0.00073544
7.28	0.00070238
7.29	0.00066955
7.3	0.00063753
7.31	0.00060574
7.32	0.00057474
7.33	0.00054398
7.34	0.00051397
7.35	0.00048421
7.36	0.00045518
7.37	0.0004264
7.38	0.00039833
7.39	0.00037051
7.4	0.00034337
7.41	0.00031649
7.42	0.00029027
7.43	0.00026431
7.44	0.00023899
7.45	0.00021393
7.46	0.00018949
7.47	0.0001653
7.48	0.00014172
7.49	0.0001184
7.5	9.5665e-05
7.51	7.3182e-05
7.52	5.1272e-05
7.53	2.9612e-05
7.54	8.5081e-06
7.55	-1.2346e-05
7.56	-3.2661e-05
7.57	-5.2727e-05
7.58	-7.2272e-05
7.59	-9.1568e-05
7.6	-0.00011035
7.61	-0.0001289
7.62	-0.00014695
7.63	-0.00016475
7.64	-0.00018208
7.65	-0.00019917
7.66	-0.00021579
7.67	-0.00023218
7.68	-0.00024811
7.69	-0.00026381
7.7	-0.00027907
7.71	-0.0002941
7.72	-0.0003087
7.73	-0.00032307
7.74	-0.00033703
7.75	-0.00035076
7.76	-0.00036409
7.77	-0.0003772
7.78	-0.00038992
7.79	-0.00040241
7.8	-0.00041453
7.81	-0.00042643
7.82	-0.00043796
7.83	-0.00044928
7.84	-0.00046025
7.85	-0.000471
7.86	-0.0004814
7.87	-0.0004916
7.88	-0.00050147
7.89	-0.00051112
7.9	-0.00052046
7.91	-0.00052959
7.92	-0.00053841
7.93	-0.00054703
7.94	-0.00055534
7.95	-0.00056346
7.96	-0.00057129
7.97	-0.00057892
7.98	-0.00058626
7.99	-0.00059342
8	-0.00060031
8.01	-0.000607
8.02	-0.00061343
8.03	-0.00061968
8.04	-0.00062567
8.05	-0.00063148
8.06	-0.00063704
8.07	-0.00064242
8.08	-0.00064757
8.09	-0.00065254
8.1	-0.00065728
8.11	-0.00066185
8.12	-0.00066619
8.13	-0.00067037
8.14	-0.00067433
8.15	-0.00067813
8.16	-0.00068173
8.17	-0.00068516
8.18	-0.00068839
8.19	-0.00069147
8.2	-0.00069435
8.21	-0.00069708
8.22	-0.00069962
8.23	-0.00070202
8.24	-0.00070423
8.25	-0.0007063
8.26	-0.0007082
8.27	-0.00070996
8.28	-0.00071155
8.29	-0.000713
8.3	-0.00071429
8.31	-0.00071545
8.32	-0.00071646
8.33	-0.00071733
8.34	-0.00071806
8.35	-0.00071866
8.36	-0.00071912
8.37	-0.00071946
8.38	-0.00071966
8.39	-0.00071975
8.4	-0.0007197
8.41	-0.00071954
8.42	-0.00071925
8.43	-0.00071885
8.44	-0.00071834
8.45	-0.00071771
8.46	-0.00071697
8.47	-0.00071613
8.48	-0.00071518
8.49	-0.00071413
8.5	-0.00071298
8.51	-0.00071173
8.52	-0.00071038
8.53	-0.00070894
8.54	-0.0007074
8.55	-0.00070578
8.56	-0.00070406
8.57	-0.00070226
8.58	-0.00070038
8.59	-0.00069841
8.6	-0.00069637
8.61	-0.00069424
8.62	-0.00069204
8.63	-0.00068977
8.64	-0.00068742
8.65	-0.00068501
8.66	-0.00068252
8.67	-0.00067997
8.68	-0.00067735
8.69	-0.00067467
8.7	-0.00067193
8.71	-0.00066913
8.72	-0.00066627
8.73	-0.00066336
8.74	-0.00066039
8.75	-0.00065737
8.76	-0.0006543
8.77	-0.00065118
8.78	-0.00064801
8.79	-0.0006448
8.8	-0.00064154
8.81	-0.00063824
8.82	-0.0006349
8.83	-0.00063152
8.84	-0.0006281
8.85	-0.00062464
8.86	-0.00062115
8.87	-0.00061763
8.88	-0.00061407
8.89	-0.00061048
8.9	-0.00060687
8.91	-0.00060322
8.92	-0.00059955
8.93	-0.00059585
8.94	-0.00059213
8.95	-0.00058838
8.96	-0.00058461
8.97	-0.00058083
8.98	-0.00057702
8.99	-0.00057319
9	-0.00056935
9.01	-0.00056548
9.02	-0.00056161
9.03	-0.00055772
9.04	-0.00055381
9.05	-0.00054989
9.06	-0.00054596
9.07	-0.00054202
9.08	-0.00053807
9.09	-0.0005341
9.1	-0.00053013
9.11	-0.00052615
9.12	-0.00052216
9.13	-0.00051817
9.14	-0.00051417
9.15	-0.00051016
9.16	-0.00050614
9.17	-0.00050212
9.18	-0.00049809
9.19	-0.00049406
9.2	-0.00049002
9.21	-0.00048598
9.22	-0.00048193
9.23	-0.00047787
9.24	-0.00047382
9.25	-0.00046975
9.26	-0.00046568
9.27	-0.0004616
9.28	-0.00045751
9.29	-0.00045342
9.3	-0.00044932
9.31	-0.00044521
9.32	-0.00044109
9.33	-0.00043696
9.34	-0.00043282
9.35	-0.00042867
9.36	-0.0004245
9.37	-0.00042032
9.38	-0.00041612
9.39	-0.00041191
9.4	-0.00040767
9.41	-0.00040342
9.42	-0.00039914
9.43	-0.00039483
9.44	-0.0003905
9.45	-0.00038614
9.46	-0.00038175
9.47	-0.00037733
9.48	-0.00037287
9.49	-0.00036837
9.5	-0.00036383
9.51	-0.00035925
9.52	-0.00035462
9.53	-0.00034995
9.54	-0.00034522
9.55	-0.00034043
9.56	-0.00033559
9.57	-0.00033068
9.58	-0.00032571
9.59	-0.00032067
9.6	-0.00031555
9.61	-0.00031036
9.62	-0.00030509
9.63	-0.00029974
9.64	-0.0002943
9.65	-0.00028877
9.66	-0.00028313
9.67	-0.0002774
9.68	-0.00027157
9.69	-0.00026563
9.7	-0.00025957
9.71	-0.00025339
9.72	-0.00024709
9.73	-0.00024067
9.74	-0.00023411
9.75	-0.00022742
9.76	-0.00022058
9.77	-0.0002136
9.78	-0.00020647
9.79	-0.00019918
9.8	-0.00019172
9.81	-0.0001841
9.82	-0.00017631
9.83	-0.00016834
9.84	-0.00016018
9.85	-0.00015184
9.86	-0.0001433
9.87	-0.00013457
9.88	-0.00012562
9.89	-0.00011647
9.9	-0.00010709
9.91	-9.7494e-05
9.92	-8.7666e-05
9.93	-7.7602e-05
9.94	-6.7296e-05
9.95	-5.674e-05
9.96	-4.593e-05
9.97	-3.4857e-05
9.98	-2.3516e-05
9.99	-1.1899e-05
10	0


==> immagini/simulazione5/simulazione1_u_unc4.txt <==
0	0.25735
0.01	0.26558
0.02	1.8213
0.03	1.82
0.04	4.0451
0.05	4.0208
0.06	2.9305
0.07	2.9231
0.08	0.55286
0.09	0.55662
0.1	1.0473
0.11	1.1206
0.12	1.2798
0.13	1.2776
0.14	0.29525
0.15	0.30188
0.16	0.78763
0.17	0.78431
0.18	0.6808
0.19	0.6788
0.2	0.56774
0.21	0.56518
0.22	0.81715
0.23	0.81073
0.24	0.63857
0.25	0.6345
0.26	0.68781
0.27	0.68439
0.28	0.76323
0.29	0.75977
0.3	0.78792
0.31	0.78529
0.32	0.80487
0.33	0.80304
0.34	0.82905
0.35	0.82781
0.36	0.86416
0.37	0.86327
0.38	0.91077
0.39	0.91001
0.4	0.96683
0.41	0.966
0.42	1.0274
0.43	1.0263
0.44	1.0859
0.45	1.0845
0.46	1.1368
0.47	1.1349
0.48	1.175
0.49	1.1726
0.5	1.196
0.51	1.1931
0.52	1.1997
0.53	1.1967
0.54	1.1917
0.55	1.1889
0.56	1.1794
0.57	1.1769
0.58	1.168
0.59	1.1659
0.6	1.1603
0.61	1.1585
0.62	1.1564
0.63	1.1548
0.64	1.1551
0.65	1.1536
0.66	1.1548
0.67	1.1533
0.68	1.1539
0.69	1.1524
0.7	1.1515
0.71	1.15
0.72	1.1472
0.73	1.1457
0.74	1.1412
0.75	1.1397
0.76	1.1339
0.77	1.1326
0.78	1.1263
0.79	1.1249
0.8	1.1186
0.81	1.1174
0.82	1.1113
0.83	1.1101
0.84	1.1039
0.85	1.1028
0.86	1.0961
0.87	1.095
0.88	1.0874
0.89	1.0864
0.9	1.0775
0.91	1.0766
0.92	1.0665
0.93	1.0656
0.94	1.0544
0.95	1.0536
0.96	1.0415
0.97	1.0407
0.98	1.0277
0.99	1.0269
1	1.0129
1.01	1.0122
1.02	0.99723
1.03	0.99652
1.04	0.98039
1.05	0.97975
1.06	0.96231
1.07	0.96177
1.08	0.94293
1.09	0.94252
1.1	0.92217
1.11	0.92194
1.12	0.9
1.13	0.89999
1.14	0.87638
1.15	0.87666
1.16	0.85135
1.17	0.85199
1.18	0.82502
1.19	0.8261
1.2	0.79766
1.21	0.79925
1.22	0.76967
1.23	0.77187
1.24	0.74164
1.25	0.74452
1.26	0.71429
1.27	0.71792
1.28	0.68847
1.29	0.69287
1.3	0.66506
1.31	0.67023
1.32	0.64496
1.33	0.6508
1.34	0.62881
1.35	0.63516
1.36	0.61676
1.37	0.6234
1.38	0.60824
1.39	0.61494
1.4	0.60204
1.41	0.60856
1.42	0.5967
1.43	0.60288
1.44	0.59107
1.45	0.59683
1.46	0.5847
1.47	0.59
1.48	0.57778
1.49	0.58263
1.5	0.57076
1.51	0.5752
1.52	0.56408
1.53	0.56813
1.54	0.55796
1.55	0.56166
1.56	0.55245
1.57	0.55582
1.58	0.54749
1.59	0.55056
1.6	0.54302
1.61	0.54581
1.62	0.53896
1.63	0.54149
1.64	0.53529
1.65	0.53757
1.66	0.53201
1.67	0.53406
1.68	0.52914
1.69	0.53096
1.7	0.52667
1.71	0.52828
1.72	0.5246
1.73	0.52599
1.74	0.5229
1.75	0.52408
1.76	0.52153
1.77	0.52249
1.78	0.52043
1.79	0.52117
1.8	0.51953
1.81	0.52004
1.82	0.51876
1.83	0.51903
1.84	0.51803
1.85	0.51806
1.86	0.51728
1.87	0.51706
1.88	0.51643
1.89	0.51596
1.9	0.51541
1.91	0.5147
1.92	0.51418
1.93	0.51321
1.94	0.51266
1.95	0.51144
1.96	0.51082
1.97	0.50936
1.98	0.50862
1.99	0.50692
2	0.50603
2.01	0.50409
2.02	0.50303
2.03	0.50086
2.04	0.4996
2.05	0.4972
2.06	0.49573
2.07	0.49312
2.08	0.49142
2.09	0.48862
2.1	0.48669
2.11	0.48369
2.12	0.48152
2.13	0.47835
2.14	0.47596
2.15	0.47262
2.16	0.47
2.17	0.46651
2.18	0.46368
2.19	0.46005
2.2	0.45703
2.21	0.45326
2.22	0.45006
2.23	0.44618
2.24	0.44282
2.25	0.43883
2.26	0.43533
2.27	0.43125
2.28	0.42763
2.29	0.42347
2.3	0.41977
2.31	0.41552
2.32	0.41177
2.33	0.40745
2.34	0.40367
2.35	0.39929
2.36	0.3955
2.37	0.39107
2.38	0.3873
2.39	0.38283
2.4	0.3791
2.41	0.37459
2.42	0.37092
2.43	0.36636
2.44	0.36276
2.45	0.35817
2.46	0.35465
2.47	0.35002
2.48	0.34657
2.49	0.34192
2.5	0.33853
2.51	0.33385
2.52	0.33051
2.53	0.32581
2.54	0.32251
2.55	0.31779
2.56	0.31451
2.57	0.30977
2.58	0.3065
2.59	0.30174
2.6	0.29846
2.61	0.2937
2.62	0.2904
2.63	0.28563
2.64	0.2823
2.65	0.27754
2.66	0.27417
2.67	0.26941
2.68	0.26601
2.69	0.26126
2.7	0.25782
2.71	0.25309
2.72	0.24961
2.73	0.2449
2.74	0.24138
2.75	0.23671
2.76	0.23316
2.77	0.22852
2.78	0.22494
2.79	0.22034
2.8	0.21674
2.81	0.21219
2.82	0.20858
2.83	0.20407
2.84	0.20045
2.85	0.19599
2.86	0.19237
2.87	0.18797
2.88	0.18435
2.89	0.18002
2.9	0.17641
2.91	0.17213
2.92	0.16854
2.93	0.16433
2.94	0.16077
2.95	0.15663
2.96	0.15309
2.97	0.14902
2.98	0.14551
2.99	0.14152
3	0.13804
3.01	0.13413
3.02	0.13069
3.03	0.12686
3.04	0.12347
3.05	0.11971
3.06	0.11637
3.07	0.11269
3.08	0.1094
3.09	0.10581
3.1	0.10257
3.11	0.099061
3.12	0.095881
3.13	0.092455
3.14	0.089334
3.15	0.085992
3.16	0.082933
3.17	0.079676
3.18	0.07668
3.19	0.073508
3.2	0.070576
3.21	0.067489
3.22	0.064623
3.23	0.061622
3.24	0.058823
3.25	0.055906
3.26	0.053176
3.27	0.050344
3.28	0.047682
3.29	0.044934
3.3	0.042342
3.31	0.039677
3.32	0.037155
3.33	0.034573
3.34	0.032122
3.35	0.029622
3.36	0.027241
3.37	0.024822
3.38	0.022511
3.39	0.020173
3.4	0.017932
3.41	0.015673
3.42	0.013503
3.43	0.011322
3.44	0.0092215
3.45	0.0071176
3.46	0.0050863
3.47	0.0030584
3.48	0.0010959
3.49	-0.0008573
3.5	-0.0027517
3.51	-0.0046314
3.52	-0.0064584
3.53	-0.008266
3.54	-0.010026
3.55	-0.011763
3.56	-0.013458
3.57	-0.015125
3.58	-0.016755
3.59	-0.018354
3.6	-0.019919
3.61	-0.021452
3.62	-0.022955
3.63	-0.024422
3.64	-0.025863
3.65	-0.027266
3.66	-0.028646
3.67	-0.029987
3.68	-0.031307
3.69	-0.032587
3.7	-0.033849
3.71	-0.035069
3.72	-0.036274
3.73	-0.037435
3.74	-0.038585
3.75	-0.039689
3.76	-0.040784
3.77	-0.041833
3.78	-0.042874
3.79	-0.043869
3.8	-0.044857
3.81	-0.0458
3.82	-0.046737
3.83	-0.047629
3.84	-0.048517
3.85	-0.049359
3.86	-0.050197
3.87	-0.050991
3.88	-0.051783
3.89	-0.05253
3.9	-0.053275
3.91	-0.053976
3.92	-0.054677
3.93	-0.055334
3.94	-0.055991
3.95	-0.056605
3.96	-0.05722
3.97	-0.057792
3.98	-0.058366
3.99	-0.058898
4	-0.059432
4.01	-0.059925
4.02	-0.060421
4.03	-0.060876
4.04	-0.061334
4.05	-0.061753
4.06	-0.062174
4.07	-0.062558
4.08	-0.062944
4.09	-0.063294
4.1	-0.063646
4.11	-0.063962
4.12	-0.064282
4.13	-0.064567
4.14	-0.064855
4.15	-0.065109
4.16	-0.065366
4.17	-0.06559
4.18	-0.065818
4.19	-0.066014
4.2	-0.066214
4.21	-0.066382
4.22	-0.066554
4.23	-0.066696
4.24	-0.066842
4.25	-0.066958
4.26	-0.067078
4.27	-0.06717
4.28	-0.067266
4.29	-0.067335
4.3	-0.067407
4.31	-0.067453
4.32	-0.067503
4.33	-0.067528
4.34	-0.067556
4.35	-0.06756
4.36	-0.067568
4.37	-0.067551
4.38	-0.067539
4.39	-0.067504
4.4	-0.067473
4.41	-0.06742
4.42	-0.067371
4.43	-0.0673
4.44	-0.067234
4.45	-0.067147
4.46	-0.067064
4.47	-0.066961
4.48	-0.066862
4.49	-0.066744
4.5	-0.06663
4.51	-0.066498
4.52	-0.06637
4.53	-0.066224
4.54	-0.066082
4.55	-0.065924
4.56	-0.065769
4.57	-0.065598
4.58	-0.065431
4.59	-0.065249
4.6	-0.06507
4.61	-0.064877
4.62	-0.064687
4.63	-0.064484
4.64	-0.064283
4.65	-0.06407
4.66	-0.06386
4.67	-0.063638
4.68	-0.063419
4.69	-0.063188
4.7	-0.06296
4.71	-0.062721
4.72	-0.062484
4.73	-0.062238
4.74	-0.061994
4.75	-0.06174
4.76	-0.061489
4.77	-0.061229
4.78	-0.060971
4.79	-0.060705
4.8	-0.060441
4.81	-0.060169
4.82	-0.059899
4.83	-0.059622
4.84	-0.059347
4.85	-0.059065
4.86	-0.058785
4.87	-0.058498
4.88	-0.058213
4.89	-0.057923
4.9	-0.057634
4.91	-0.05734
4.92	-0.057047
4.93	-0.05675
4.94	-0.056454
4.95	-0.056153
4.96	-0.055854
4.97	-0.055551
4.98	-0.05525
4.99	-0.054944
5	-0.05464
5.01	-0.054332
5.02	-0.054026
5.03	-0.053716
5.04	-0.053409
5.05	-0.053097
5.06	-0.052788
5.07	-0.052476
5.08	-0.052165
5.09	-0.051852
5.1	-0.05154
5.11	-0.051226
5.12	-0.050914
5.13	-0.050599
5.14	-0.050286
5.15	-0.049971
5.16	-0.049658
5.17	-0.049343
5.18	-0.04903
5.19	-0.048715
5.2	-0.048402
5.21	-0.048087
5.22	-0.047774
5.23	-0.04746
5.24	-0.047148
5.25	-0.046835
5.26	-0.046523
5.27	-0.04621
5.28	-0.045899
5.29	-0.045588
5.3	-0.045278
5.31	-0.044967
5.32	-0.044658
5.33	-0.044349
5.34	-0.044041
5.35	-0.043734
5.36	-0.043427
5.37	-0.043121
5.38	-0.042816
5.39	-0.042512
5.4	-0.042209
5.41	-0.041906
5.42	-0.041604
5.43	-0.041304
5.44	-0.041004
5.45	-0.040705
5.46	-0.040407
5.47	-0.04011
5.48	-0.039815
5.49	-0.03952
5.5	-0.039226
5.51	-0.038934
5.52	-0.038642
5.53	-0.038352
5.54	-0.038063
5.55	-0.037775
5.56	-0.037488
5.57	-0.037202
5.58	-0.036918
5.59	-0.036635
5.6	-0.036353
5.61	-0.036072
5.62	-0.035792
5.63	-0.035514
5.64	-0.035237
5.65	-0.034962
5.66	-0.034687
5.67	-0.034415
5.68	-0.034143
5.69	-0.033873
5.7	-0.033604
5.71	-0.033336
5.72	-0.03307
5.73	-0.032805
5.74	-0.032541
5.75	-0.032279
5.76	-0.032018
5.77	-0.031759
5.78	-0.031501
5.79	-0.031245
5.8	-0.030989
5.81	-0.030736
5.82	-0.030483
5.83	-0.030233
5.84	-0.029983
5.85	-0.029735
5.86	-0.029488
5.87	-0.029243
5.88	-0.028999
5.89	-0.028757
5.9	-0.028515
5.91	-0.028276
5.92	-0.028037
5.93	-0.027801
5.94	-0.027565
5.95	-0.027332
5.96	-0.027099
5.97	-0.026868
5.98	-0.026638
5.99	-0.02641
6	-0.026183
6.01	-0.025958
6.02	-0.025734
6.03	-0.025512
6.04	-0.02529
6.05	-0.025071
6.06	-0.024852
6.07	-0.024635
6.08	-0.024419
6.09	-0.024205
6.1	-0.023992
6.11	-0.023781
6.12	-0.023571
6.13	-0.023363
6.14	-0.023155
6.15	-0.022949
6.16	-0.022745
6.17	-0.022542
6.18	-0.02234
6.19	-0.022139
6.2	-0.02194
6.21	-0.021742
6.22	-0.021546
6.23	-0.021351
6.24	-0.021157
6.25	-0.020965
6.26	-0.020773
6.27	-0.020584
6.28	-0.020395
6.29	-0.020208
6.3	-0.020022
6.31	-0.019837
6.32	-0.019654
6.33	-0.019472
6.34	-0.019291
6.35	-0.019111
6.36	-0.018933
6.37	-0.018756
6.38	-0.01858
6.39	-0.018406
6.4	-0.018232
6.41	-0.01806
6.42	-0.017889
6.43	-0.01772
6.44	-0.017551
6.45	-0.017384
6.46	-0.017217
6.47	-0.017053
6.48	-0.016889
6.49	-0.016727
6.5	-0.016565
6.51	-0.016405
6.52	-0.016246
6.53	-0.016088
6.54	-0.015931
6.55	-0.015776
6.56	-0.015621
6.57	-0.015468
6.58	-0.015316
6.59	-0.015165
6.6	-0.015015
6.61	-0.014866
6.62	-0.014718
6.63	-0.014571
6.64	-0.014425
6.65	-0.014281
6.66	-0.014137
6.67	-0.013995
6.68	-0.013854
6.69	-0.013713
6.7	-0.013574
6.71	-0.013436
6.72	-0.013298
6.73	-0.013162
6.74	-0.013027
6.75	-0.012893
6.76	-0.01276
6.77	-0.012628
6.78	-0.012496
6.79	-0.012366
6.8	-0.012237
6.81	-0.012109
6.82	-0.011981
6.83	-0.011855
6.84	-0.01173
6.85	-0.011605
6.86	-0.011482
6.87	-0.011359
6.88	-0.011238
6.89	-0.011117
6.9	-0.010997
6.91	-0.010879
6.92	-0.01076
6.93	-0.010644
6.94	-0.010527
6.95	-0.010412
6.96	-0.010298
6.97	-0.010184
6.98	-0.010071
6.99	-0.0099599
7	-0.0098488
7.01	-0.0097389
7.02	-0.0096296
7.03	-0.0095214
7.04	-0.0094138
7.05	-0.0093072
7.06	-0.0092012
7.07	-0.0090964
7.08	-0.008992
7.09	-0.0088888
7.1	-0.0087861
7.11	-0.0086844
7.12	-0.0085833
7.13	-0.0084833
7.14	-0.0083837
7.15	-0.0082853
7.16	-0.0081873
7.17	-0.0080903
7.18	-0.0079939
7.19	-0.0078985
7.2	-0.0078036
7.21	-0.0077097
7.22	-0.0076163
7.23	-0.0075239
7.24	-0.007432
7.25	-0.007341
7.26	-0.0072506
7.27	-0.0071611
7.28	-0.0070721
7.29	-0.006984
7.3	-0.0068964
7.31	-0.0068098
7.32	-0.0067236
7.33	-0.0066383
7.34	-0.0065536
7.35	-0.0064697
7.36	-0.0063863
7.37	-0.0063038
7.38	-0.0062217
7.39	-0.0061405
7.4	-0.0060598
7.41	-0.00598
7.42	-0.0059006
7.43	-0.0058221
7.44	-0.005744
7.45	-0.0056667
7.46	-0.00559
7.47	-0.005514
7.48	-0.0054385
7.49	-0.0053638
7.5	-0.0052895
7.51	-0.0052161
7.52	-0.0051431
7.53	-0.0050708
7.54	-0.004999
7.55	-0.004928
7.56	-0.0048575
7.57	-0.0047876
7.58	-0.0047183
7.59	-0.0046496
7.6	-0.0045815
7.61	-0.004514
7.62	-0.004447
7.63	-0.0043807
7.64	-0.0043149
7.65	-0.0042497
7.66	-0.004185
7.67	-0.004121
7.68	-0.0040574
7.69	-0.0039945
7.7	-0.003932
7.71	-0.0038702
7.72	-0.0038088
7.73	-0.0037481
7.74	-0.0036879
7.75	-0.0036282
7.76	-0.003569
7.77	-0.0035105
7.78	-0.0034523
7.79	-0.0033948
7.8	-0.0033377
7.81	-0.0032813
7.82	-0.0032252
7.83	-0.0031698
7.84	-0.0031148
7.85	-0.0030603
7.86	-0.0030063
7.87	-0.0029529
7.88	-0.0028999
7.89	-0.0028475
7.9	-0.0027955
7.91	-0.0027441
7.92	-0.0026931
7.93	-0.0026426
7.94	-0.0025926
7.95	-0.0025431
7.96	-0.002494
7.97	-0.0024455
7.98	-0.0023974
7.99	-0.0023498
8	-0.0023026
8.01	-0.002256
8.02	-0.0022097
8.03	-0.002164
8.04	-0.0021187
8.05	-0.0020739
8.06	-0.0020294
8.07	-0.0019855
8.08	-0.001942
8.09	-0.001899
8.1	-0.0018564
8.11	-0.0018143
8.12	-0.0017726
8.13	-0.0017313
8.14	-0.0016905
8.15	-0.0016501
8.16	-0.0016102
8.17	-0.0015707
8.18	-0.0015316
8.19	-0.0014929
8.2	-0.0014547
8.21	-0.0014169
8.22	-0.0013795
8.23	-0.0013425
8.24	-0.0013059
8.25	-0.0012698
8.26	-0.0012341
8.27	-0.0011988
8.28	-0.0011638
8.29	-0.0011294
8.3	-0.0010953
8.31	-0.0010616
8.32	-0.0010283
8.33	-0.00099546
8.34	-0.00096297
8.35	-0.00093091
8.36	-0.00089922
8.37	-0.00086795
8.38	-0.00083705
8.39	-0.00080657
8.4	-0.00077645
8.41	-0.00074674
8.42	-0.0007174
8.43	-0.00068847
8.44	-0.0006599
8.45	-0.00063174
8.46	-0.00060394
8.47	-0.00057654
8.48	-0.00054949
8.49	-0.00052285
8.5	-0.00049656
8.51	-0.00047067
8.52	-0.00044513
8.53	-0.00041998
8.54	-0.00039518
8.55	-0.00037077
8.56	-0.00034671
8.57	-0.00032304
8.58	-0.00029971
8.59	-0.00027677
8.6	-0.00025417
8.61	-0.00023195
8.62	-0.00021008
8.63	-0.00018858
8.64	-0.00016742
8.65	-0.00014664
8.66	-0.00012619
8.67	-0.00010612
8.68	-8.6377e-05
8.69	-6.7009e-05
8.7	-4.7973e-05
8.71	-2.9305e-05
8.72	-1.0968e-05
8.73	7.0056e-06
8.74	2.4649e-05
8.75	4.1932e-05
8.76	5.8886e-05
8.77	7.5483e-05
8.78	9.1753e-05
8.79	0.00010767
8.8	0.00012326
8.81	0.0001385
8.82	0.00015342
8.83	0.00016798
8.84	0.00018223
8.85	0.00019613
8.86	0.00020972
8.87	0.00022295
8.88	0.00023588
8.89	0.00024846
8.9	0.00026073
8.91	0.00027266
8.92	0.00028428
8.93	0.00029556
8.94	0.00030654
8.95	0.00031718
8.96	0.00032752
8.97	0.00033752
8.98	0.00034722
8.99	0.0003566
9	0.00036567
9.01	0.00037443
9.02	0.00038288
9.03	0.00039101
9.04	0.00039884
9.05	0.00040636
9.06	0.00041359
9.07	0.0004205
9.08	0.00042711
9.09	0.00043342
9.1	0.00043944
9.11	0.00044516
9.12	0.00045058
9.13	0.00045571
9.14	0.00046055
9.15	0.00046509
9.16	0.00046935
9.17	0.00047332
9.18	0.000477
9.19	0.0004804
9.2	0.00048352
9.21	0.00048635
9.22	0.00048891
9.23	0.00049119
9.24	0.00049319
9.25	0.00049492
9.26	0.00049638
9.27	0.00049756
9.28	0.00049848
9.29	0.00049913
9.3	0.00049952
9.31	0.00049964
9.32	0.0004995
9.33	0.0004991
9.34	0.00049844
9.35	0.00049753
9.36	0.00049636
9.37	0.00049493
9.38	0.00049326
9.39	0.00049134
9.4	0.00048917
9.41	0.00048675
9.42	0.00048409
9.43	0.00048119
9.44	0.00047805
9.45	0.00047467
9.46	0.00047105
9.47	0.0004672
9.48	0.00046312
9.49	0.00045881
9.5	0.00045427
9.51	0.0004495
9.52	0.0004445
9.53	0.00043929
9.54	0.00043386
9.55	0.0004282
9.56	0.00042234
9.57	0.00041625
9.58	0.00040996
9.59	0.00040346
9.6	0.00039676
9.61	0.00038985
9.62	0.00038274
9.63	0.00037543
9.64	0.00036793
9.65	0.00036024
9.66	0.00035235
9.67	0.00034428
9.68	0.00033603
9.69	0.0003276
9.7	0.00031899
9.71	0.0003102
9.72	0.00030125
9.73	0.00029213
9.74	0.00028286
9.75	0.00027342
9.76	0.00026383
9.77	0.00025408
9.78	0.0002442
9.79	0.00023417
9.8	0.000224
9.81	0.0002137
9.82	0.00020328
9.83	0.00019273
9.84	0.00018206
9.85	0.00017128
9.86	0.0001604
9.87	0.00014941
9.88	0.00013832
9.89	0.00012715
9.9	0.00011589
9.91	0.00010455
9.92	9.3135e-05
9.93	8.1656e-05
9.94	7.0117e-05
9.95	5.8524e-05
9.96	4.6885e-05
9.97	3.5205e-05
9.98	2.3493e-05
9.99	1.1756e-05
10	0


==> immagini/simulazione5/simulazione1_u_unc5.txt <==
0	1.0551
0.01	1.0359
0.02	2.8375
0.03	2.7922
0.04	1.561
0.05	1.549
0.06	1.6285
0.07	1.6124
0.08	3.3485
0.09	3.2579
0.1	0.83149
0.11	0.84875
0.12	2.2777
0.13	2.2067
0.14	1.8795
0.15	1.8067
0.16	2.5772
0.17	2.4972
0.18	2.3084
0.19	2.2305
0.2	2.0454
0.21	1.9677
0.22	1.9926
0.23	1.9127
0.24	1.6196
0.25	1.5437
0.26	1.5029
0.27	1.4295
0.28	1.3803
0.29	1.31
0.3	1.2409
0.31	1.1743
0.32	1.1062
0.33	1.0432
0.34	0.98486
0.35	0.92523
0.36	0.87562
0.37	0.81921
0.38	0.77609
0.39	0.72274
0.4	0.68404
0.41	0.63366
0.42	0.59705
0.43	0.54965
0.44	0.51282
0.45	0.46848
0.46	0.43201
0.47	0.3908
0.48	0.35891
0.49	0.3208
0.5	0.29655
0.51	0.26134
0.52	0.24346
0.53	0.21085
0.54	0.196
0.55	0.16568
0.56	0.15094
0.57	0.12269
0.58	0.10638
0.59	0.080058
0.6	0.061853
0.61	0.03737
0.62	0.017745
0.63	-0.0049624
0.64	-0.025309
0.65	-0.046292
0.66	-0.066787
0.67	-0.086091
0.68	-0.10641
0.69	-0.12407
0.7	-0.14407
0.71	-0.16012
0.72	-0.17973
0.73	-0.19418
0.74	-0.21327
0.75	-0.22614
0.76	-0.24451
0.77	-0.25583
0.78	-0.27328
0.79	-0.28306
0.8	-0.29945
0.81	-0.30773
0.82	-0.32311
0.83	-0.32992
0.84	-0.34451
0.85	-0.34989
0.86	-0.36401
0.87	-0.36802
0.88	-0.38197
0.89	-0.38464
0.9	-0.39858
0.91	-0.39997
0.92	-0.41389
0.93	-0.41404
0.94	-0.42781
0.95	-0.42679
0.96	-0.44023
0.97	-0.4381
0.98	-0.4511
0.99	-0.44793
1	-0.46046
1.01	-0.45631
1.02	-0.4684
1.03	-0.46334
1.04	-0.47505
1.05	-0.46915
1.06	-0.48056
1.07	-0.47386
1.08	-0.48503
1.09	-0.47757
1.1	-0.48852
1.11	-0.48035
1.12	-0.49108
1.13	-0.48224
1.14	-0.49269
1.15	-0.48321
1.16	-0.49326
1.17	-0.48317
1.18	-0.49261
1.19	-0.48195
1.2	-0.49043
1.21	-0.47925
1.22	-0.4863
1.23	-0.47467
1.24	-0.47974
1.25	-0.46773
1.26	-0.47032
1.27	-0.45802
1.28	-0.45783
1.29	-0.44537
1.3	-0.44248
1.31	-0.42999
1.32	-0.42493
1.33	-0.41253
1.34	-0.40634
1.35	-0.39416
1.36	-0.38821
1.37	-0.37632
1.38	-0.37205
1.39	-0.36047
1.4	-0.35889
1.41	-0.34759
1.42	-0.34886
1.43	-0.33776
1.44	-0.34114
1.45	-0.33013
1.46	-0.33429
1.47	-0.3233
1.48	-0.32694
1.49	-0.31591
1.5	-0.31818
1.51	-0.30711
1.52	-0.30773
1.53	-0.29662
1.54	-0.29571
1.55	-0.28459
1.56	-0.28247
1.57	-0.27138
1.58	-0.26841
1.59	-0.25737
1.6	-0.25385
1.61	-0.24291
1.62	-0.23905
1.63	-0.22823
1.64	-0.22419
1.65	-0.21351
1.66	-0.20936
1.67	-0.19886
1.68	-0.19462
1.69	-0.18432
1.7	-0.17999
1.71	-0.16991
1.72	-0.16548
1.73	-0.15564
1.74	-0.1511
1.75	-0.14151
1.76	-0.13684
1.77	-0.12753
1.78	-0.12274
1.79	-0.11371
1.8	-0.10881
1.81	-0.10008
1.82	-0.095085
1.83	-0.086667
1.84	-0.081598
1.85	-0.073498
1.86	-0.068385
1.87	-0.060611
1.88	-0.055483
1.89	-0.048037
1.9	-0.042926
1.91	-0.03581
1.92	-0.030743
1.93	-0.023958
1.94	-0.018962
1.95	-0.012507
1.96	-0.0076058
1.97	-0.0014769
1.98	0.0033089
1.99	0.0091148
2	0.013768
2.01	0.019256
2.02	0.023763
2.03	0.028938
2.04	0.033288
2.05	0.038157
2.06	0.04234
2.07	0.04691
2.08	0.05092
2.09	0.055199
2.1	0.05903
2.11	0.063025
2.12	0.066673
2.13	0.070392
2.14	0.073855
2.15	0.077306
2.16	0.08058
2.17	0.083771
2.18	0.086853
2.19	0.089793
2.2	0.092681
2.21	0.095378
2.22	0.098067
2.23	0.10053
2.24	0.10302
2.25	0.10525
2.26	0.10753
2.27	0.10955
2.28	0.11162
2.29	0.11343
2.3	0.11527
2.31	0.11689
2.32	0.1185
2.33	0.11993
2.34	0.1213
2.35	0.12256
2.36	0.12369
2.37	0.12478
2.38	0.12566
2.39	0.12659
2.4	0.12723
2.41	0.12801
2.42	0.1284
2.43	0.12904
2.44	0.12919
2.45	0.12971
2.46	0.12962
2.47	0.13003
2.48	0.12972
2.49	0.13002
2.5	0.12951
2.51	0.12971
2.52	0.12903
2.53	0.12914
2.54	0.1283
2.55	0.12832
2.56	0.12735
2.57	0.1273
2.58	0.12622
2.59	0.12609
2.6	0.12492
2.61	0.12473
2.62	0.12349
2.63	0.12323
2.64	0.12194
2.65	0.12162
2.66	0.1203
2.67	0.11992
2.68	0.11857
2.69	0.11813
2.7	0.11676
2.71	0.11628
2.72	0.11489
2.73	0.11436
2.74	0.11297
2.75	0.11239
2.76	0.11099
2.77	0.11037
2.78	0.10898
2.79	0.1083
2.8	0.10692
2.81	0.1062
2.82	0.10482
2.83	0.10406
2.84	0.10268
2.85	0.10189
2.86	0.10052
2.87	0.099687
2.88	0.098322
2.89	0.097454
2.9	0.096096
2.91	0.095195
2.92	0.093843
2.93	0.092911
2.94	0.091565
2.95	0.090603
2.96	0.089263
2.97	0.088273
2.98	0.086939
2.99	0.085924
3	0.084595
3.01	0.083556
3.02	0.082233
3.03	0.081172
3.04	0.079855
3.05	0.078774
3.06	0.077463
3.07	0.076364
3.08	0.075059
3.09	0.073944
3.1	0.072645
3.11	0.071515
3.12	0.070223
3.13	0.069081
3.14	0.067795
3.15	0.066643
3.16	0.065364
3.17	0.064204
3.18	0.062933
3.19	0.061765
3.2	0.060502
3.21	0.059329
3.22	0.058075
3.23	0.056899
3.24	0.055653
3.25	0.054476
3.26	0.05324
3.27	0.052063
3.28	0.050837
3.29	0.049661
3.3	0.048446
3.31	0.047274
3.32	0.04607
3.33	0.044903
3.34	0.043711
3.35	0.04255
3.36	0.041371
3.37	0.040217
3.38	0.039052
3.39	0.037907
3.4	0.036755
3.41	0.03562
3.42	0.034484
3.43	0.03336
3.44	0.032239
3.45	0.031127
3.46	0.030022
3.47	0.028923
3.48	0.027835
3.49	0.026751
3.5	0.025679
3.51	0.02461
3.52	0.023557
3.53	0.022504
3.54	0.021469
3.55	0.020433
3.56	0.019416
3.57	0.018399
3.58	0.017401
3.59	0.016402
3.6	0.015424
3.61	0.014443
3.62	0.013485
3.63	0.012525
3.64	0.011587
3.65	0.010647
3.66	0.0097302
3.67	0.0088105
3.68	0.0079149
3.69	0.0070163
3.7	0.006142
3.71	0.0052649
3.72	0.0044122
3.73	0.003557
3.74	0.0027261
3.75	0.001893
3.76	0.0010841
3.77	0.00027333
3.78	-0.00051335
3.79	-0.0013016
3.8	-0.002066
3.81	-0.0028315
3.82	-0.0035736
3.83	-0.0043163
3.84	-0.0050359
3.85	-0.0057557
3.86	-0.0064529
3.87	-0.0071498
3.88	-0.0078246
3.89	-0.0084984
3.9	-0.0091508
3.91	-0.0098018
3.92	-0.010432
3.93	-0.01106
3.94	-0.011668
3.95	-0.012273
3.96	-0.012859
3.97	-0.013441
3.98	-0.014005
3.99	-0.014565
4	-0.015107
4.01	-0.015644
4.02	-0.016164
4.03	-0.01668
4.04	-0.017179
4.05	-0.017672
4.06	-0.018149
4.07	-0.018621
4.08	-0.019078
4.09	-0.019528
4.1	-0.019964
4.11	-0.020393
4.12	-0.020808
4.13	-0.021216
4.14	-0.021611
4.15	-0.021999
4.16	-0.022373
4.17	-0.022741
4.18	-0.023096
4.19	-0.023444
4.2	-0.02378
4.21	-0.024107
4.22	-0.024424
4.23	-0.024733
4.24	-0.025031
4.25	-0.025321
4.26	-0.025601
4.27	-0.025873
4.28	-0.026135
4.29	-0.026388
4.3	-0.026633
4.31	-0.026868
4.32	-0.027096
4.33	-0.027314
4.34	-0.027525
4.35	-0.027726
4.36	-0.02792
4.37	-0.028105
4.38	-0.028283
4.39	-0.028452
4.4	-0.028615
4.41	-0.028768
4.42	-0.028915
4.43	-0.029053
4.44	-0.029186
4.45	-0.029309
4.46	-0.029427
4.47	-0.029536
4.48	-0.02964
4.49	-0.029734
4.5	-0.029825
4.51	-0.029906
4.52	-0.029983
4.53	-0.030051
4.54	-0.030116
4.55	-0.030171
4.56	-0.030223
4.57	-0.030266
4.58	-0.030306
4.59	-0.030337
4.6	-0.030365
4.61	-0.030385
4.62	-0.030402
4.63	-0.03041
4.64	-0.030417
4.65	-0.030414
4.66	-0.03041
4.67	-0.030397
4.68	-0.030384
4.69	-0.03036
4.7	-0.030337
4.71	-0.030304
4.72	-0.030272
4.73	-0.03023
4.74	-0.030188
4.75	-0.030138
4.76	-0.030088
4.77	-0.030028
4.78	-0.02997
4.79	-0.029903
4.8	-0.029837
4.81	-0.029762
4.82	-0.029688
4.83	-0.029606
4.84	-0.029525
4.85	-0.029436
4.86	-0.029348
4.87	-0.029252
4.88	-0.029158
4.89	-0.029056
4.9	-0.028955
4.91	-0.028847
4.92	-0.028741
4.93	-0.028627
4.94	-0.028515
4.95	-0.028396
4.96	-0.028279
4.97	-0.028154
4.98	-0.028032
4.99	-0.027903
5	-0.027776
5.01	-0.027642
5.02	-0.027511
5.03	-0.027373
5.04	-0.027238
5.05	-0.027096
5.06	-0.026957
5.07	-0.026811
5.08	-0.026669
5.09	-0.02652
5.1	-0.026374
5.11	-0.026221
5.12	-0.026072
5.13	-0.025917
5.14	-0.025765
5.15	-0.025607
5.16	-0.025453
5.17	-0.025293
5.18	-0.025136
5.19	-0.024973
5.2	-0.024814
5.21	-0.024649
5.22	-0.024488
5.23	-0.024322
5.24	-0.024159
5.25	-0.023991
5.26	-0.023827
5.27	-0.023657
5.28	-0.023491
5.29	-0.023321
5.3	-0.023154
5.31	-0.022982
5.32	-0.022814
5.33	-0.022641
5.34	-0.022473
5.35	-0.022299
5.36	-0.02213
5.37	-0.021956
5.38	-0.021786
5.39	-0.021612
5.4	-0.021441
5.41	-0.021267
5.42	-0.021096
5.43	-0.020922
5.44	-0.020751
5.45	-0.020577
5.46	-0.020406
5.47	-0.020232
5.48	-0.020061
5.49	-0.019887
5.5	-0.019717
5.51	-0.019544
5.52	-0.019374
5.53	-0.019201
5.54	-0.019032
5.55	-0.018859
5.56	-0.018691
5.57	-0.018519
5.58	-0.018351
5.59	-0.018181
5.6	-0.018013
5.61	-0.017844
5.62	-0.017678
5.63	-0.017509
5.64	-0.017344
5.65	-0.017176
5.66	-0.017012
5.67	-0.016846
5.68	-0.016683
5.69	-0.016518
5.7	-0.016356
5.71	-0.016193
5.72	-0.016032
5.73	-0.01587
5.74	-0.015711
5.75	-0.01555
5.76	-0.015393
5.77	-0.015234
5.78	-0.015077
5.79	-0.01492
5.8	-0.014765
5.81	-0.014609
5.82	-0.014456
5.83	-0.014302
5.84	-0.014151
5.85	-0.013998
5.86	-0.013849
5.87	-0.013698
5.88	-0.01355
5.89	-0.013401
5.9	-0.013255
5.91	-0.013108
5.92	-0.012964
5.93	-0.012818
5.94	-0.012676
5.95	-0.012532
5.96	-0.012392
5.97	-0.01225
5.98	-0.012112
5.99	-0.011972
6	-0.011835
6.01	-0.011698
6.02	-0.011563
6.03	-0.011427
6.04	-0.011294
6.05	-0.01116
6.06	-0.011029
6.07	-0.010898
6.08	-0.010769
6.09	-0.010639
6.1	-0.010512
6.11	-0.010384
6.12	-0.010259
6.13	-0.010134
6.14	-0.01001
6.15	-0.0098868
6.16	-0.0097655
6.17	-0.009644
6.18	-0.0095248
6.19	-0.0094053
6.2	-0.009288
6.21	-0.0091706
6.22	-0.0090553
6.23	-0.0089398
6.24	-0.0088265
6.25	-0.0087131
6.26	-0.0086017
6.27	-0.0084903
6.28	-0.0083809
6.29	-0.0082715
6.3	-0.008164
6.31	-0.0080566
6.32	-0.0079511
6.33	-0.0078457
6.34	-0.0077421
6.35	-0.0076386
6.36	-0.007537
6.37	-0.0074354
6.38	-0.0073357
6.39	-0.0072361
6.4	-0.0071383
6.41	-0.0070406
6.42	-0.0069446
6.43	-0.0068489
6.44	-0.0067548
6.45	-0.0066609
6.46	-0.0065686
6.47	-0.0064766
6.48	-0.0063862
6.49	-0.0062961
6.5	-0.0062075
6.51	-0.0061192
6.52	-0.0060324
6.53	-0.0059459
6.54	-0.0058608
6.55	-0.0057761
6.56	-0.0056929
6.57	-0.0056099
6.58	-0.0055284
6.59	-0.0054472
6.6	-0.0053674
6.61	-0.0052879
6.62	-0.0052098
6.63	-0.0051321
6.64	-0.0050556
6.65	-0.0049796
6.66	-0.0049048
6.67	-0.0048304
6.68	-0.0047572
6.69	-0.0046845
6.7	-0.0046129
6.71	-0.0045418
6.72	-0.0044718
6.73	-0.0044022
6.74	-0.0043338
6.75	-0.0042659
6.76	-0.004199
6.77	-0.0041326
6.78	-0.0040672
6.79	-0.0040023
6.8	-0.0039384
6.81	-0.003875
6.82	-0.0038126
6.83	-0.0037507
6.84	-0.0036898
6.85	-0.0036293
6.86	-0.0035698
6.87	-0.0035107
6.88	-0.0034526
6.89	-0.0033949
6.9	-0.0033382
6.91	-0.0032819
6.92	-0.0032265
6.93	-0.0031716
6.94	-0.0031175
6.95	-0.0030639
6.96	-0.0030112
6.97	-0.0029589
6.98	-0.0029074
6.99	-0.0028564
7	-0.0028062
7.01	-0.0027565
7.02	-0.0027075
7.03	-0.002659
7.04	-0.0026112
7.05	-0.002564
7.06	-0.0025174
7.07	-0.0024713
7.08	-0.0024259
7.09	-0.002381
7.1	-0.0023367
7.11	-0.0022929
7.12	-0.0022498
7.13	-0.0022072
7.14	-0.0021652
7.15	-0.0021236
7.16	-0.0020827
7.17	-0.0020422
7.18	-0.0020023
7.19	-0.0019629
7.2	-0.0019241
7.21	-0.0018857
7.22	-0.0018479
7.23	-0.0018105
7.24	-0.0017737
7.25	-0.0017373
7.26	-0.0017015
7.27	-0.0016661
7.28	-0.0016313
7.29	-0.0015968
7.3	-0.0015629
7.31	-0.0015294
7.32	-0.0014964
7.33	-0.0014638
7.34	-0.0014317
7.35	-0.0014
7.36	-0.0013688
7.37	-0.001338
7.38	-0.0013076
7.39	-0.0012776
7.4	-0.0012481
7.41	-0.001219
7.42	-0.0011903
7.43	-0.001162
7.44	-0.0011341
7.45	-0.0011066
7.46	-0.0010796
7.47	-0.0010528
7.48	-0.0010265
7.49	-0.0010006
7.5	-0.00097504
7.51	-0.00094984
7.52	-0.00092504
7.53	-0.00090057
7.54	-0.00087649
7.55	-0.00085275
7.56	-0.00082937
7.57	-0.00080633
7.58	-0.00078365
7.59	-0.00076129
7.6	-0.00073929
7.61	-0.0007176
7.62	-0.00069626
7.63	-0.00067523
7.64	-0.00065453
7.65	-0.00063414
7.66	-0.00061407
7.67	-0.00059431
7.68	-0.00057486
7.69	-0.0005557
7.7	-0.00053685
7.71	-0.00051829
7.72	-0.00050004
7.73	-0.00048206
7.74	-0.00046438
7.75	-0.00044697
7.76	-0.00042985
7.77	-0.00041299
7.78	-0.00039642
7.79	-0.00038011
7.8	-0.00036407
7.81	-0.00034829
7.82	-0.00033277
7.83	-0.00031751
7.84	-0.0003025
7.85	-0.00028774
7.86	-0.00027324
7.87	-0.00025897
7.88	-0.00024494
7.89	-0.00023116
7.9	-0.00021761
7.91	-0.00020429
7.92	-0.0001912
7.93	-0.00017834
7.94	-0.0001657
7.95	-0.00015329
7.96	-0.00014109
7.97	-0.00012911
7.98	-0.00011734
7.99	-0.00010578
8	-9.4429e-05
8.01	-8.3283e-05
8.02	-7.234e-05
8.03	-6.1597e-05
8.04	-5.1051e-05
8.05	-4.07e-05
8.06	-3.0541e-05
8.07	-2.0573e-05
8.08	-1.0791e-05
8.09	-1.1956e-06
8.1	8.2191e-06
8.11	1.7452e-05
8.12	2.6508e-05
8.13	3.5387e-05
8.14	4.4095e-05
8.15	5.263e-05
8.16	6.0999e-05
8.17	6.9199e-05
8.18	7.7237e-05
8.19	8.5111e-05
8.2	9.2827e-05
8.21	0.00010038
8.22	0.00010779
8.23	0.00011503
8.24	0.00012213
8.25	0.00012908
8.26	0.00013588
8.27	0.00014254
8.28	0.00014905
8.29	0.00015542
8.3	0.00016165
8.31	0.00016775
8.32	0.00017371
8.33	0.00017954
8.34	0.00018523
8.35	0.0001908
8.36	0.00019624
8.37	0.00020155
8.38	0.00020674
8.39	0.0002118
8.4	0.00021675
8.41	0.00022158
8.42	0.00022629
8.43	0.00023089
8.44	0.00023537
8.45	0.00023974
8.46	0.000244
8.47	0.00024815
8.48	0.0002522
8.49	0.00025614
8.5	0.00025998
8.51	0.00026371
8.52	0.00026735
8.53	0.00027089
8.54	0.00027433
8.55	0.00027767
8.56	0.00028093
8.57	0.00028408
8.58	0.00028715
8.59	0.00029013
8.6	0.00029302
8.61	0.00029583
8.62	0.00029855
8.63	0.00030118
8.64	0.00030374
8.65	0.00030621
8.66	0.0003086
8.67	0.00031092
8.68	0.00031316
8.69	0.00031532
8.7	0.00031741
8.71	0.00031942
8.72	0.00032137
8.73	0.00032324
8.74	0.00032505
8.75	0.00032679
8.76	0.00032846
8.77	0.00033006
8.78	0.0003316
8.79	0.00033308
8.8	0.00033449
8.81	0.00033585
8.82	0.00033714
8.83	0.00033838
8.84	0.00033955
8.85	0.00034067
8.86	0.00034174
8.87	0.00034275
8.88	0.0003437
8.89	0.0003446
8.9	0.00034545
8.91	0.00034625
8.92	0.00034699
8.93	0.00034769
8.94	0.00034833
8.95	0.00034893
8.96	0.00034948
8.97	0.00034999
8.98	0.00035044
8.99	0.00035085
9	0.00035121
9.01	0.00035153
9.02	0.0003518
9.03	0.00035203
9.04	0.00035222
9.05	0.00035236
9.06	0.00035246
9.07	0.00035251
9.08	0.00035252
9.09	0.00035249
9.1	0.00035242
9.11	0.0003523
9.12	0.00035214
9.13	0.00035194
9.14	0.0003517
9.15	0.00035141
9.16	0.00035108
9.17	0.00035071
9.18	0.00035029
9.19	0.00034983
9.2	0.00034932
9.21	0.00034878
9.22	0.00034818
9.23	0.00034754
9.24	0.00034685
9.25	0.00034612
9.26	0.00034534
9.27	0.00034451
9.28	0.00034362
9.29	0.00034269
9.3	0.00034171
9.31	0.00034068
9.32	0.00033959
9.33	0.00033845
9.34	0.00033725
9.35	0.00033599
9.36	0.00033468
9.37	0.0003333
9.38	0.00033186
9.39	0.00033036
9.4	0.0003288
9.41	0.00032717
9.42	0.00032547
9.43	0.00032369
9.44	0.00032185
9.45	0.00031993
9.46	0.00031793
9.47	0.00031586
9.48	0.0003137
9.49	0.00031146
9.5	0.00030913
9.51	0.00030672
9.52	0.00030421
9.53	0.00030161
9.54	0.00029891
9.55	0.00029611
9.56	0.0002932
9.57	0.00029019
9.58	0.00028707
9.59	0.00028384
9.6	0.00028049
9.61	0.00027702
9.62	0.00027343
9.63	0.00026971
9.64	0.00026585
9.65	0.00026187
9.66	0.00025774
9.67	0.00025347
9.68	0.00024906
9.69	0.00024449
9.7	0.00023976
9.71	0.00023488
9.72	0.00022983
9.73	0.00022461
9.74	0.00021922
9.75	0.00021365
9.76	0.00020789
9.77	0.00020194
9.78	0.0001958
9.79	0.00018946
9.8	0.00018292
9.81	0.00017616
9.82	0.00016919
9.83	0.000162
9.84	0.00015458
9.85	0.00014693
9.86	0.00013904
9.87	0.00013091
9.88	0.00012252
9.89	0.00011388
9.9	0.00010497
9.91	9.5797e-05
9.92	8.6346e-05
9.93	7.6613e-05
9.94	6.6591e-05
9.95	5.6272e-05
9.96	4.5652e-05
9.97	3.4721e-05
9.98	2.3474e-05
9.99	1.1902e-05
10	0


==> immagini/simulazione5/simulazione1_u_unc_ru1.txt <==
0	0.084582
0.01	0.084582
0.01	0.087736
0.02	0.087736
0.02	0.85954
0.03	0.85954
0.03	0.84683
0.04	0.84683
0.04	0.93247
0.05	0.93247
0.05	0.93487
0.06	0.93487
0.06	1.1936
0.07	1.1936
0.07	1.1892
0.08	1.1892
0.08	-1.1078
0.09	-1.1078
0.09	-1.0769
0.1	-1.0769
0.1	-1.0577
0.11	-1.0577
0.11	-1.0002
0.12	-1.0002
0.12	-0.68591
0.13	-0.68591
0.13	-0.6499
0.14	-0.6499
0.14	0.85066
0.15	0.85066
0.15	0.83314
0.16	0.83314
0.16	0.54566
0.17	0.54566
0.17	0.54025
0.18	0.54025
0.18	0.62751
0.19	0.62751
0.19	0.61927
0.2	0.61927
0.2	0.62551
0.21	0.62551
0.21	0.62225
0.22	0.62225
0.22	0.39523
0.23	0.39523
0.23	0.40422
0.24	0.40422
0.24	0.58321
0.25	0.58321
0.25	0.58872
0.26	0.58872
0.26	0.45174
0.27	0.45174
0.27	0.46038
0.28	0.46038
0.28	0.45114
0.29	0.45114
0.29	0.45951
0.3	0.45951
0.3	0.43066
0.31	0.43066
0.31	0.43897
0.32	0.43897
0.32	0.41933
0.33	0.41933
0.33	0.42736
0.34	0.42736
0.34	0.41202
0.35	0.41202
0.35	0.41969
0.36	0.41969
0.36	0.40839
0.37	0.40839
0.37	0.41566
0.38	0.41566
0.38	0.40868
0.39	0.40868
0.39	0.41549
0.4	0.41549
0.4	0.41367
0.41	0.41367
0.41	0.41993
0.42	0.41993
0.42	0.42421
0.43	0.42421
0.43	0.42975
0.44	0.42975
0.44	0.44065
0.45	0.44065
0.45	0.44526
0.46	0.44526
0.46	0.46222
0.47	0.46222
0.47	0.46569
0.48	0.46569
0.48	0.48547
0.49	0.48547
0.49	0.4877
0.5	0.4877
0.5	0.5038
0.51	0.5038
0.51	0.5049
0.52	0.5049
0.52	0.51169
0.53	0.51169
0.53	0.51197
0.54	0.51197
0.54	0.5083
0.55	0.5083
0.55	0.50809
0.56	0.50809
0.56	0.49644
0.57	0.49644
0.57	0.49599
0.58	0.49599
0.58	0.48016
0.59	0.48016
0.59	0.47959
0.6	0.47959
0.6	0.46296
0.61	0.46296
0.61	0.4623
0.62	0.4623
0.62	0.44701
0.63	0.44701
0.63	0.44625
0.64	0.44625
0.64	0.43328
0.65	0.43328
0.65	0.43238
0.66	0.43238
0.66	0.42196
0.67	0.42196
0.67	0.42087
0.68	0.42087
0.68	0.4129
0.69	0.4129
0.69	0.41158
0.7	0.41158
0.7	0.40587
0.71	0.40587
0.71	0.40428
0.72	0.40428
0.72	0.40067
0.73	0.40067
0.73	0.39875
0.74	0.39875
0.74	0.39707
0.75	0.39707
0.75	0.39479
0.76	0.39479
0.76	0.39485
0.77	0.39485
0.77	0.39216
0.78	0.39216
0.78	0.39369
0.79	0.39369
0.79	0.39057
0.8	0.39057
0.8	0.39324
0.81	0.39324
0.81	0.38966
0.82	0.38966
0.82	0.39313
0.83	0.39313
0.83	0.38909
0.84	0.38909
0.84	0.39304
0.85	0.39304
0.85	0.38853
0.86	0.38853
0.86	0.39273
0.87	0.39273
0.87	0.38774
0.88	0.38774
0.88	0.39197
0.89	0.39197
0.89	0.38652
0.9	0.38652
0.9	0.39056
0.91	0.39056
0.91	0.38467
0.92	0.38467
0.92	0.3883
0.93	0.3883
0.93	0.38198
0.94	0.38198
0.94	0.38501
0.95	0.38501
0.95	0.37829
0.96	0.37829
0.96	0.38056
0.97	0.38056
0.97	0.37349
0.98	0.37349
0.98	0.37493
0.99	0.37493
0.99	0.36756
1	0.36756
1	0.36817
1.01	0.36817
1.01	0.36053
1.02	0.36053
1.02	0.36035
1.03	0.36035
1.03	0.35249
1.04	0.35249
1.04	0.35154
1.05	0.35154
1.05	0.3435
1.06	0.3435
1.06	0.34178
1.07	0.34178
1.07	0.33359
1.08	0.33359
1.08	0.33106
1.09	0.33106
1.09	0.32276
1.1	0.32276
1.1	0.31935
1.11	0.31935
1.11	0.31098
1.12	0.31098
1.12	0.30655
1.13	0.30655
1.13	0.29816
1.14	0.29816
1.14	0.29254
1.15	0.29254
1.15	0.28418
1.16	0.28418
1.16	0.27717
1.17	0.27717
1.17	0.2689
1.18	0.2689
1.18	0.26022
1.19	0.26022
1.19	0.25212
1.2	0.25212
1.2	0.24149
1.21	0.24149
1.21	0.23366
1.22	0.23366
1.22	0.22082
1.23	0.22082
1.23	0.21336
1.24	0.21336
1.24	0.19812
1.25	0.19812
1.25	0.19117
1.26	0.19117
1.26	0.17349
1.27	0.17349
1.27	0.16718
1.28	0.16718
1.28	0.14723
1.29	0.14723
1.29	0.1417
1.3	0.1417
1.3	0.11984
1.31	0.11984
1.31	0.11521
1.32	0.11521
1.32	0.09207
1.33	0.09207
1.33	0.08844
1.34	0.08844
1.34	0.064985
1.35	0.064985
1.35	0.062396
1.36	0.062396
1.36	0.040046
1.37	0.040046
1.37	0.038457
1.38	0.038457
1.38	0.019029
1.39	0.019029
1.39	0.018302
1.4	0.018302
1.4	0.0036813
1.41	0.0036813
1.41	0.0035872
1.42	0.0035872
1.42	-0.0048536
1.43	-0.0048536
1.43	-0.0045965
1.44	-0.0045965
1.44	-0.0065602
1.45	-0.0065602
1.45	-0.0062283
1.46	-0.0062283
1.46	-0.0026202
1.47	-0.0026202
1.47	-0.0024303
1.48	-0.0024303
1.48	0.0050639
1.49	0.0050639
1.49	0.0049802
1.5	0.0049802
1.5	0.014543
1.51	0.014543
1.51	0.014134
1.52	0.014134
1.52	0.024289
1.53	0.024289
1.53	0.023561
1.54	0.023561
1.54	0.033324
1.55	0.033324
1.55	0.032313
1.56	0.032313
1.56	0.041136
1.57	0.041136
1.57	0.039894
1.58	0.039894
1.58	0.047529
1.59	0.047529
1.59	0.046108
1.6	0.046108
1.6	0.052485
1.61	0.052485
1.61	0.050936
1.62	0.050936
1.62	0.05608
1.63	0.05608
1.63	0.054447
1.64	0.054447
1.64	0.05843
1.65	0.05843
1.65	0.056753
1.66	0.056753
1.66	0.059666
1.67	0.059666
1.67	0.057982
1.68	0.057982
1.68	0.059928
1.69	0.059928
1.69	0.058266
1.7	0.058266
1.7	0.059359
1.71	0.059359
1.71	0.057746
1.72	0.057746
1.72	0.058103
1.73	0.058103
1.73	0.056562
1.74	0.056562
1.74	0.0563
1.75	0.0563
1.75	0.054851
1.76	0.054851
1.76	0.054087
1.77	0.054087
1.77	0.052746
1.78	0.052746
1.78	0.05159
1.79	0.05159
1.79	0.05037
1.8	0.05037
1.8	0.048924
1.81	0.048924
1.81	0.047836
1.82	0.047836
1.82	0.04619
1.83	0.04619
1.83	0.04524
1.84	0.04524
1.84	0.043473
1.85	0.043473
1.85	0.042666
1.86	0.042666
1.86	0.040845
1.87	0.040845
1.87	0.040184
1.88	0.040184
1.88	0.038365
1.89	0.038365
1.89	0.037851
1.9	0.037851
1.9	0.03608
1.91	0.03608
1.91	0.035713
1.92	0.035713
1.92	0.034027
1.93	0.034027
1.93	0.033803
1.94	0.033803
1.94	0.032232
1.95	0.032232
1.95	0.032149
1.96	0.032149
1.96	0.030715
1.97	0.030715
1.97	0.030769
1.98	0.030769
1.98	0.029488
1.99	0.029488
1.99	0.029674
2	0.029674
2	0.028558
2.01	0.028558
2.01	0.028872
2.02	0.028872
2.02	0.027929
2.03	0.027929
2.03	0.028364
2.04	0.028364
2.04	0.027598
2.05	0.027598
2.05	0.028147
2.06	0.028147
2.06	0.02756
2.07	0.02756
2.07	0.028218
2.08	0.028218
2.08	0.027808
2.09	0.027808
2.09	0.028568
2.1	0.028568
2.1	0.028333
2.11	0.028333
2.11	0.029187
2.12	0.029187
2.12	0.029123
2.13	0.029123
2.13	0.030066
2.14	0.030066
2.14	0.030168
2.15	0.030168
2.15	0.031191
2.16	0.031191
2.16	0.031453
2.17	0.031453
2.17	0.032549
2.18	0.032549
2.18	0.032966
2.19	0.032966
2.19	0.034127
2.2	0.034127
2.2	0.034691
2.21	0.034691
2.21	0.03591
2.22	0.03591
2.22	0.036614
2.23	0.036614
2.23	0.037883
2.24	0.037883
2.24	0.03872
2.25	0.03872
2.25	0.040032
2.26	0.040032
2.26	0.040992
2.27	0.040992
2.27	0.042339
2.28	0.042339
2.28	0.043414
2.29	0.043414
2.29	0.044787
2.3	0.044787
2.3	0.045968
2.31	0.045968
2.31	0.047359
2.32	0.047359
2.32	0.048633
2.33	0.048633
2.33	0.050035
2.34	0.050035
2.34	0.05139
2.35	0.05139
2.35	0.052794
2.36	0.052794
2.36	0.054215
2.37	0.054215
2.37	0.055614
2.38	0.055614
2.38	0.057085
2.39	0.057085
2.39	0.058472
2.4	0.058472
2.4	0.059977
2.41	0.059977
2.41	0.061344
2.42	0.061344
2.42	0.062866
2.43	0.062866
2.43	0.064206
2.44	0.064206
2.44	0.065727
2.45	0.065727
2.45	0.067035
2.46	0.067035
2.46	0.068539
2.47	0.068539
2.47	0.06981
2.48	0.06981
2.48	0.071282
2.49	0.071282
2.49	0.072511
2.5	0.072511
2.5	0.073939
2.51	0.073939
2.51	0.075123
2.52	0.075123
2.52	0.076495
2.53	0.076495
2.53	0.077633
2.54	0.077633
2.54	0.078942
2.55	0.078942
2.55	0.080032
2.56	0.080032
2.56	0.081274
2.57	0.081274
2.57	0.082315
2.58	0.082315
2.58	0.083486
2.59	0.083486
2.59	0.084479
2.6	0.084479
2.6	0.08558
2.61	0.08558
2.61	0.086526
2.62	0.086526
2.62	0.087558
2.63	0.087558
2.63	0.088457
2.64	0.088457
2.64	0.089422
2.65	0.089422
2.65	0.090276
2.66	0.090276
2.66	0.091178
2.67	0.091178
2.67	0.09199
2.68	0.09199
2.68	0.092832
2.69	0.092832
2.69	0.093602
2.7	0.093602
2.7	0.094389
2.71	0.094389
2.71	0.095119
2.72	0.095119
2.72	0.095854
2.73	0.095854
2.73	0.096547
2.74	0.096547
2.74	0.097234
2.75	0.097234
2.75	0.097891
2.76	0.097891
2.76	0.098533
2.77	0.098533
2.77	0.099156
2.78	0.099156
2.78	0.099757
2.79	0.099757
2.79	0.10035
2.8	0.10035
2.8	0.10091
2.81	0.10091
2.81	0.10147
2.82	0.10147
2.82	0.10199
2.83	0.10199
2.83	0.10252
2.84	0.10252
2.84	0.10301
2.85	0.10301
2.85	0.10351
2.86	0.10351
2.86	0.10397
2.87	0.10397
2.87	0.10444
2.88	0.10444
2.88	0.10487
2.89	0.10487
2.89	0.10531
2.9	0.10531
2.9	0.10571
2.91	0.10571
2.91	0.10613
2.92	0.10613
2.92	0.1065
2.93	0.1065
2.93	0.10689
2.94	0.10689
2.94	0.10723
2.95	0.10723
2.95	0.1076
2.96	0.1076
2.96	0.10792
2.97	0.10792
2.97	0.10825
2.98	0.10825
2.98	0.10854
2.99	0.10854
2.99	0.10886
3	0.10886
3	0.10912
3.01	0.10912
3.01	0.10941
3.02	0.10941
3.02	0.10965
3.03	0.10965
3.03	0.10992
3.04	0.10992
3.04	0.11013
3.05	0.11013
3.05	0.11037
3.06	0.11037
3.06	0.11056
3.07	0.11056
3.07	0.11078
3.08	0.11078
3.08	0.11095
3.09	0.11095
3.09	0.11114
3.1	0.11114
3.1	0.11128
3.11	0.11128
3.11	0.11145
3.12	0.11145
3.12	0.11156
3.13	0.11156
3.13	0.11171
3.14	0.11171
3.14	0.1118
3.15	0.1118
3.15	0.11193
3.16	0.11193
3.16	0.11199
3.17	0.11199
3.17	0.11209
3.18	0.11209
3.18	0.11214
3.19	0.11214
3.19	0.11222
3.2	0.11222
3.2	0.11224
3.21	0.11224
3.21	0.11229
3.22	0.11229
3.22	0.11229
3.23	0.11229
3.23	0.11232
3.24	0.11232
3.24	0.11229
3.25	0.11229
3.25	0.1123
3.26	0.1123
3.26	0.11225
3.27	0.11225
3.27	0.11224
3.28	0.11224
3.28	0.11217
3.29	0.11217
3.29	0.11213
3.3	0.11213
3.3	0.11204
3.31	0.11204
3.31	0.11198
3.32	0.11198
3.32	0.11186
3.33	0.11186
3.33	0.11179
3.34	0.11179
3.34	0.11165
3.35	0.11165
3.35	0.11155
3.36	0.11155
3.36	0.11139
3.37	0.11139
3.37	0.11127
3.38	0.11127
3.38	0.11109
3.39	0.11109
3.39	0.11095
3.4	0.11095
3.4	0.11075
3.41	0.11075
3.41	0.11059
3.42	0.11059
3.42	0.11037
3.43	0.11037
3.43	0.11019
3.44	0.11019
3.44	0.10994
3.45	0.10994
3.45	0.10975
3.46	0.10975
3.46	0.10948
3.47	0.10948
3.47	0.10927
3.48	0.10927
3.48	0.10899
3.49	0.10899
3.49	0.10875
3.5	0.10875
3.5	0.10845
3.51	0.10845
3.51	0.1082
3.52	0.1082
3.52	0.10788
3.53	0.10788
3.53	0.10761
3.54	0.10761
3.54	0.10728
3.55	0.10728
3.55	0.10699
3.56	0.10699
3.56	0.10664
3.57	0.10664
3.57	0.10634
3.58	0.10634
3.58	0.10597
3.59	0.10597
3.59	0.10565
3.6	0.10565
3.6	0.10527
3.61	0.10527
3.61	0.10493
3.62	0.10493
3.62	0.10453
3.63	0.10453
3.63	0.10418
3.64	0.10418
3.64	0.10377
3.65	0.10377
3.65	0.10341
3.66	0.10341
3.66	0.10298
3.67	0.10298
3.67	0.1026
3.68	0.1026
3.68	0.10216
3.69	0.10216
3.69	0.10177
3.7	0.10177
3.7	0.10131
3.71	0.10131
3.71	0.10091
3.72	0.10091
3.72	0.10044
3.73	0.10044
3.73	0.10003
3.74	0.10003
3.74	0.099548
3.75	0.099548
3.75	0.09912
3.76	0.09912
3.76	0.09863
3.77	0.09863
3.77	0.098191
3.78	0.098191
3.78	0.09769
3.79	0.09769
3.79	0.09724
3.8	0.09724
3.8	0.096729
3.81	0.096729
3.81	0.096269
3.82	0.096269
3.82	0.095748
3.83	0.095748
3.83	0.095278
3.84	0.095278
3.84	0.094748
3.85	0.094748
3.85	0.094269
3.86	0.094269
3.86	0.093731
3.87	0.093731
3.87	0.093243
3.88	0.093243
3.88	0.092697
3.89	0.092697
3.89	0.092201
3.9	0.092201
3.9	0.091648
3.91	0.091648
3.91	0.091144
3.92	0.091144
3.92	0.090584
3.93	0.090584
3.93	0.090073
3.94	0.090073
3.94	0.089506
3.95	0.089506
3.95	0.088988
3.96	0.088988
3.96	0.088416
3.97	0.088416
3.97	0.087892
3.98	0.087892
3.98	0.087314
3.99	0.087314
3.99	0.086784
4	0.086784
4	0.086202
4.01	0.086202
4.01	0.085667
4.02	0.085667
4.02	0.08508
4.03	0.08508
4.03	0.08454
4.04	0.08454
4.04	0.083949
4.05	0.083949
4.05	0.083405
4.06	0.083405
4.06	0.08281
4.07	0.08281
4.07	0.082262
4.08	0.082262
4.08	0.081665
4.09	0.081665
4.09	0.081113
4.1	0.081113
4.1	0.080514
4.11	0.080514
4.11	0.079959
4.12	0.079959
4.12	0.079357
4.13	0.079357
4.13	0.0788
4.14	0.0788
4.14	0.078196
4.15	0.078196
4.15	0.077637
4.16	0.077637
4.16	0.077032
4.17	0.077032
4.17	0.076471
4.18	0.076471
4.18	0.075865
4.19	0.075865
4.19	0.075302
4.2	0.075302
4.2	0.074696
4.21	0.074696
4.21	0.074132
4.22	0.074132
4.22	0.073526
4.23	0.073526
4.23	0.072962
4.24	0.072962
4.24	0.072356
4.25	0.072356
4.25	0.071791
4.26	0.071791
4.26	0.071186
4.27	0.071186
4.27	0.070621
4.28	0.070621
4.28	0.070017
4.29	0.070017
4.29	0.069452
4.3	0.069452
4.3	0.068849
4.31	0.068849
4.31	0.068286
4.32	0.068286
4.32	0.067684
4.33	0.067684
4.33	0.067121
4.34	0.067121
4.34	0.066522
4.35	0.066522
4.35	0.065961
4.36	0.065961
4.36	0.065363
4.37	0.065363
4.37	0.064804
4.38	0.064804
4.38	0.064209
4.39	0.064209
4.39	0.063651
4.4	0.063651
4.4	0.063059
4.41	0.063059
4.41	0.062503
4.42	0.062503
4.42	0.061914
4.43	0.061914
4.43	0.061361
4.44	0.061361
4.44	0.060775
4.45	0.060775
4.45	0.060225
4.46	0.060225
4.46	0.059643
4.47	0.059643
4.47	0.059095
4.48	0.059095
4.48	0.058517
4.49	0.058517
4.49	0.057972
4.5	0.057972
4.5	0.057398
4.51	0.057398
4.51	0.056857
4.52	0.056857
4.52	0.056287
4.53	0.056287
4.53	0.055749
4.54	0.055749
4.54	0.055183
4.55	0.055183
4.55	0.05465
4.56	0.05465
4.56	0.054089
4.57	0.054089
4.57	0.053559
4.58	0.053559
4.58	0.053003
4.59	0.053003
4.59	0.052477
4.6	0.052477
4.6	0.051926
4.61	0.051926
4.61	0.051405
4.62	0.051405
4.62	0.050858
4.63	0.050858
4.63	0.050342
4.64	0.050342
4.64	0.0498
4.65	0.0498
4.65	0.049289
4.66	0.049289
4.66	0.048753
4.67	0.048753
4.67	0.048246
4.68	0.048246
4.68	0.047716
4.69	0.047716
4.69	0.047214
4.7	0.047214
4.7	0.046689
4.71	0.046689
4.71	0.046193
4.72	0.046193
4.72	0.045673
4.73	0.045673
4.73	0.045182
4.74	0.045182
4.74	0.044669
4.75	0.044669
4.75	0.044183
4.76	0.044183
4.76	0.043675
4.77	0.043675
4.77	0.043195
4.78	0.043195
4.78	0.042693
4.79	0.042693
4.79	0.042219
4.8	0.042219
4.8	0.041723
4.81	0.041723
4.81	0.041254
4.82	0.041254
4.82	0.040765
4.83	0.040765
4.83	0.040302
4.84	0.040302
4.84	0.039819
4.85	0.039819
4.85	0.039361
4.86	0.039361
4.86	0.038885
4.87	0.038885
4.87	0.038433
4.88	0.038433
4.88	0.037963
4.89	0.037963
4.89	0.037517
4.9	0.037517
4.9	0.037053
4.91	0.037053
4.91	0.036614
4.92	0.036614
4.92	0.036156
4.93	0.036156
4.93	0.035723
4.94	0.035723
4.94	0.035272
4.95	0.035272
4.95	0.034844
4.96	0.034844
4.96	0.0344
4.97	0.0344
4.97	0.033979
4.98	0.033979
4.98	0.033541
4.99	0.033541
4.99	0.033126
5	0.033126
5	0.032695
5.01	0.032695
5.01	0.032286
5.02	0.032286
5.02	0.031861
5.03	0.031861
5.03	0.031458
5.04	0.031458
5.04	0.031041
5.05	0.031041
5.05	0.030644
5.06	0.030644
5.06	0.030233
5.07	0.030233
5.07	0.029842
5.08	0.029842
5.08	0.029438
5.09	0.029438
5.09	0.029054
5.1	0.029054
5.1	0.028656
5.11	0.028656
5.11	0.028278
5.12	0.028278
5.12	0.027886
5.13	0.027886
5.13	0.027514
5.14	0.027514
5.14	0.02713
5.15	0.02713
5.15	0.026764
5.16	0.026764
5.16	0.026386
5.17	0.026386
5.17	0.026027
5.18	0.026027
5.18	0.025655
5.19	0.025655
5.19	0.025302
5.2	0.025302
5.2	0.024937
5.21	0.024937
5.21	0.02459
5.22	0.02459
5.22	0.024231
5.23	0.024231
5.23	0.02389
5.24	0.02389
5.24	0.023538
5.25	0.023538
5.25	0.023204
5.26	0.023204
5.26	0.022858
5.27	0.022858
5.27	0.022529
5.28	0.022529
5.28	0.02219
5.29	0.02219
5.29	0.021867
5.3	0.021867
5.3	0.021535
5.31	0.021535
5.31	0.021218
5.32	0.021218
5.32	0.020891
5.33	0.020891
5.33	0.02058
5.34	0.02058
5.34	0.02026
5.35	0.02026
5.35	0.019955
5.36	0.019955
5.36	0.019641
5.37	0.019641
5.37	0.019342
5.38	0.019342
5.38	0.019034
5.39	0.019034
5.39	0.018741
5.4	0.018741
5.4	0.018439
5.41	0.018439
5.41	0.018152
5.42	0.018152
5.42	0.017856
5.43	0.017856
5.43	0.017575
5.44	0.017575
5.44	0.017285
5.45	0.017285
5.45	0.017009
5.46	0.017009
5.46	0.016725
5.47	0.016725
5.47	0.016455
5.48	0.016455
5.48	0.016177
5.49	0.016177
5.49	0.015912
5.5	0.015912
5.5	0.01564
5.51	0.01564
5.51	0.01538
5.52	0.01538
5.52	0.015114
5.53	0.015114
5.53	0.01486
5.54	0.01486
5.54	0.014599
5.55	0.014599
5.55	0.014351
5.56	0.014351
5.56	0.014096
5.57	0.014096
5.57	0.013853
5.58	0.013853
5.58	0.013603
5.59	0.013603
5.59	0.013365
5.6	0.013365
5.6	0.013121
5.61	0.013121
5.61	0.012888
5.62	0.012888
5.62	0.01265
5.63	0.01265
5.63	0.012422
5.64	0.012422
5.64	0.012189
5.65	0.012189
5.65	0.011966
5.66	0.011966
5.66	0.011738
5.67	0.011738
5.67	0.01152
5.68	0.01152
5.68	0.011297
5.69	0.011297
5.69	0.011085
5.7	0.011085
5.7	0.010867
5.71	0.010867
5.71	0.010659
5.72	0.010659
5.72	0.010446
5.73	0.010446
5.73	0.010243
5.74	0.010243
5.74	0.010035
5.75	0.010035
5.75	0.0098369
5.76	0.0098369
5.76	0.0096339
5.77	0.0096339
5.77	0.0094402
5.78	0.0094402
5.78	0.009242
5.79	0.009242
5.79	0.0090529
5.8	0.0090529
5.8	0.0088595
5.81	0.0088595
5.81	0.0086749
5.82	0.0086749
5.82	0.0084861
5.83	0.0084861
5.83	0.008306
5.84	0.008306
5.84	0.0081218
5.85	0.0081218
5.85	0.007946
5.86	0.007946
5.86	0.0077663
5.87	0.0077663
5.87	0.0075948
5.88	0.0075948
5.88	0.0074196
5.89	0.0074196
5.89	0.0072523
5.9	0.0072523
5.9	0.0070814
5.91	0.0070814
5.91	0.0069183
5.92	0.0069183
5.92	0.0067517
5.93	0.0067517
5.93	0.0065927
5.94	0.0065927
5.94	0.0064303
5.95	0.0064303
5.95	0.0062753
5.96	0.0062753
5.96	0.006117
5.97	0.006117
5.97	0.005966
5.98	0.005966
5.98	0.0058118
5.99	0.0058118
5.99	0.0056646
6	0.0056646
6	0.0055144
6.01	0.0055144
6.01	0.0053711
6.02	0.0053711
6.02	0.0052248
6.03	0.0052248
6.03	0.0050852
6.04	0.0050852
6.04	0.0049427
6.05	0.0049427
6.05	0.0048068
6.06	0.0048068
6.06	0.0046681
6.07	0.0046681
6.07	0.0045358
6.08	0.0045358
6.08	0.0044008
6.09	0.0044008
6.09	0.004272
6.1	0.004272
6.1	0.0041407
6.11	0.0041407
6.11	0.0040154
6.12	0.0040154
6.12	0.0038877
6.13	0.0038877
6.13	0.0037657
6.14	0.0037657
6.14	0.0036415
6.15	0.0036415
6.15	0.0035229
6.16	0.0035229
6.16	0.0034021
6.17	0.0034021
6.17	0.0032868
6.18	0.0032868
6.18	0.0031694
6.19	0.0031694
6.19	0.0030573
6.2	0.0030573
6.2	0.0029431
6.21	0.0029431
6.21	0.0028342
6.22	0.0028342
6.22	0.0027233
6.23	0.0027233
6.23	0.0026174
6.24	0.0026174
6.24	0.0025097
6.25	0.0025097
6.25	0.0024069
6.26	0.0024069
6.26	0.0023022
6.27	0.0023022
6.27	0.0022024
6.28	0.0022024
6.28	0.0021008
6.29	0.0021008
6.29	0.0020038
6.3	0.0020038
6.3	0.0019052
6.31	0.0019052
6.31	0.0018111
6.32	0.0018111
6.32	0.0017154
6.33	0.0017154
6.33	0.001624
6.34	0.001624
6.34	0.0015312
6.35	0.0015312
6.35	0.0014426
6.36	0.0014426
6.36	0.0013525
6.37	0.0013525
6.37	0.0012666
6.38	0.0012666
6.38	0.0011792
6.39	0.0011792
6.39	0.0010959
6.4	0.0010959
6.4	0.0010113
6.41	0.0010113
6.41	0.00093049
6.42	0.00093049
6.42	0.00084846
6.43	0.00084846
6.43	0.00077019
6.44	0.00077019
6.44	0.00069073
6.45	0.00069073
6.45	0.0006149
6.46	0.0006149
6.46	0.00053794
6.47	0.00053794
6.47	0.0004645
6.48	0.0004645
6.48	0.00039
6.49	0.00039
6.49	0.0003189
6.5	0.0003189
6.5	0.00024679
6.51	0.00024679
6.51	0.00017799
6.52	0.00017799
6.52	0.00010821
6.53	0.00010821
6.53	4.1653e-05
6.54	4.1653e-05
6.54	-2.5838e-05
6.55	-2.5838e-05
6.55	-9.0209e-05
6.56	-9.0209e-05
6.56	-0.00015545
6.57	-0.00015545
6.57	-0.00021768
6.58	-0.00021768
6.58	-0.00028074
6.59	-0.00028074
6.59	-0.00034088
6.6	-0.00034088
6.6	-0.0004018
6.61	-0.0004018
6.61	-0.00045989
6.62	-0.00045989
6.62	-0.00051873
6.63	-0.00051873
6.63	-0.00057482
6.64	-0.00057482
6.64	-0.00063162
6.65	-0.00063162
6.65	-0.00068576
6.66	-0.00068576
6.66	-0.00074057
6.67	-0.00074057
6.67	-0.00079281
6.68	-0.00079281
6.68	-0.00084567
6.69	-0.00084567
6.69	-0.00089604
6.7	-0.00089604
6.7	-0.000947
6.71	-0.000947
6.71	-0.00099556
6.72	-0.00099556
6.72	-0.0010447
6.73	-0.0010447
6.73	-0.0010914
6.74	-0.0010914
6.74	-0.0011387
6.75	-0.0011387
6.75	-0.0011838
6.76	-0.0011838
6.76	-0.0012293
6.77	-0.0012293
6.77	-0.0012727
6.78	-0.0012727
6.78	-0.0013165
6.79	-0.0013165
6.79	-0.0013582
6.8	-0.0013582
6.8	-0.0014003
6.81	-0.0014003
6.81	-0.0014404
6.82	-0.0014404
6.82	-0.0014809
6.83	-0.0014809
6.83	-0.0015194
6.84	-0.0015194
6.84	-0.0015582
6.85	-0.0015582
6.85	-0.0015952
6.86	-0.0015952
6.86	-0.0016325
6.87	-0.0016325
6.87	-0.001668
6.88	-0.001668
6.88	-0.0017038
6.89	-0.0017038
6.89	-0.0017378
6.9	-0.0017378
6.9	-0.0017721
6.91	-0.0017721
6.91	-0.0018047
6.92	-0.0018047
6.92	-0.0018376
6.93	-0.0018376
6.93	-0.0018687
6.94	-0.0018687
6.94	-0.0019002
6.95	-0.0019002
6.95	-0.00193
6.96	-0.00193
6.96	-0.0019601
6.97	-0.0019601
6.97	-0.0019886
6.98	-0.0019886
6.98	-0.0020173
6.99	-0.0020173
6.99	-0.0020445
7	-0.0020445
7	-0.0020719
7.01	-0.0020719
7.01	-0.0020979
7.02	-0.0020979
7.02	-0.002124
7.03	-0.002124
7.03	-0.0021488
7.04	-0.0021488
7.04	-0.0021737
7.05	-0.0021737
7.05	-0.0021972
7.06	-0.0021972
7.06	-0.0022209
7.07	-0.0022209
7.07	-0.0022432
7.08	-0.0022432
7.08	-0.0022657
7.09	-0.0022657
7.09	-0.002287
7.1	-0.002287
7.1	-0.0023083
7.11	-0.0023083
7.11	-0.0023285
7.12	-0.0023285
7.12	-0.0023487
7.13	-0.0023487
7.13	-0.0023678
7.14	-0.0023678
7.14	-0.0023869
7.15	-0.0023869
7.15	-0.0024049
7.16	-0.0024049
7.16	-0.002423
7.17	-0.002423
7.17	-0.00244
7.18	-0.00244
7.18	-0.002457
7.19	-0.002457
7.19	-0.002473
7.2	-0.002473
7.2	-0.002489
7.21	-0.002489
7.21	-0.0025041
7.22	-0.0025041
7.22	-0.0025191
7.23	-0.0025191
7.23	-0.0025332
7.24	-0.0025332
7.24	-0.0025473
7.25	-0.0025473
7.25	-0.0025605
7.26	-0.0025605
7.26	-0.0025737
7.27	-0.0025737
7.27	-0.0025859
7.28	-0.0025859
7.28	-0.0025982
7.29	-0.0025982
7.29	-0.0026096
7.3	-0.0026096
7.3	-0.002621
7.31	-0.002621
7.31	-0.0026316
7.32	-0.0026316
7.32	-0.0026421
7.33	-0.0026421
7.33	-0.0026518
7.34	-0.0026518
7.34	-0.0026616
7.35	-0.0026616
7.35	-0.0026705
7.36	-0.0026705
7.36	-0.0026794
7.37	-0.0026794
7.37	-0.0026876
7.38	-0.0026876
7.38	-0.0026957
7.39	-0.0026957
7.39	-0.0027031
7.4	-0.0027031
7.4	-0.0027104
7.41	-0.0027104
7.41	-0.0027171
7.42	-0.0027171
7.42	-0.0027237
7.43	-0.0027237
7.43	-0.0027297
7.44	-0.0027297
7.44	-0.0027356
7.45	-0.0027356
7.45	-0.0027408
7.46	-0.0027408
7.46	-0.002746
7.47	-0.002746
7.47	-0.0027506
7.48	-0.0027506
7.48	-0.0027551
7.49	-0.0027551
7.49	-0.0027591
7.5	-0.0027591
7.5	-0.0027629
7.51	-0.0027629
7.51	-0.0027662
7.52	-0.0027662
7.52	-0.0027694
7.53	-0.0027694
7.53	-0.0027721
7.54	-0.0027721
7.54	-0.0027747
7.55	-0.0027747
7.55	-0.0027768
7.56	-0.0027768
7.56	-0.0027788
7.57	-0.0027788
7.57	-0.0027803
7.58	-0.0027803
7.58	-0.0027817
7.59	-0.0027817
7.59	-0.0027826
7.6	-0.0027826
7.6	-0.0027834
7.61	-0.0027834
7.61	-0.0027838
7.62	-0.0027838
7.62	-0.0027841
7.63	-0.0027841
7.63	-0.0027839
7.64	-0.0027839
7.64	-0.0027837
7.65	-0.0027837
7.65	-0.002783
7.66	-0.002783
7.66	-0.0027823
7.67	-0.0027823
7.67	-0.0027811
7.68	-0.0027811
7.68	-0.0027798
7.69	-0.0027798
7.69	-0.0027781
7.7	-0.0027781
7.7	-0.0027764
7.71	-0.0027764
7.71	-0.0027743
7.72	-0.0027743
7.72	-0.002772
7.73	-0.002772
7.73	-0.0027694
7.74	-0.0027694
7.74	-0.0027668
7.75	-0.0027668
7.75	-0.0027637
7.76	-0.0027637
7.76	-0.0027606
7.77	-0.0027606
7.77	-0.0027571
7.78	-0.0027571
7.78	-0.0027536
7.79	-0.0027536
7.79	-0.0027497
7.8	-0.0027497
7.8	-0.0027458
7.81	-0.0027458
7.81	-0.0027415
7.82	-0.0027415
7.82	-0.0027371
7.83	-0.0027371
7.83	-0.0027324
7.84	-0.0027324
7.84	-0.0027277
7.85	-0.0027277
7.85	-0.0027226
7.86	-0.0027226
7.86	-0.0027175
7.87	-0.0027175
7.87	-0.0027121
7.88	-0.0027121
7.88	-0.0027066
7.89	-0.0027066
7.89	-0.0027008
7.9	-0.0027008
7.9	-0.002695
7.91	-0.002695
7.91	-0.0026889
7.92	-0.0026889
7.92	-0.0026827
7.93	-0.0026827
7.93	-0.0026763
7.94	-0.0026763
7.94	-0.0026698
7.95	-0.0026698
7.95	-0.002663
7.96	-0.002663
7.96	-0.0026562
7.97	-0.0026562
7.97	-0.0026492
7.98	-0.0026492
7.98	-0.002642
7.99	-0.002642
7.99	-0.0026347
8	-0.0026347
8	-0.0026272
8.01	-0.0026272
8.01	-0.0026196
8.02	-0.0026196
8.02	-0.0026119
8.03	-0.0026119
8.03	-0.002604
8.04	-0.002604
8.04	-0.002596
8.05	-0.002596
8.05	-0.0025878
8.06	-0.0025878
8.06	-0.0025796
8.07	-0.0025796
8.07	-0.0025711
8.08	-0.0025711
8.08	-0.0025626
8.09	-0.0025626
8.09	-0.0025539
8.1	-0.0025539
8.1	-0.0025452
8.11	-0.0025452
8.11	-0.0025363
8.12	-0.0025363
8.12	-0.0025273
8.13	-0.0025273
8.13	-0.0025181
8.14	-0.0025181
8.14	-0.0025089
8.15	-0.0025089
8.15	-0.0024995
8.16	-0.0024995
8.16	-0.0024901
8.17	-0.0024901
8.17	-0.0024805
8.18	-0.0024805
8.18	-0.0024709
8.19	-0.0024709
8.19	-0.0024611
8.2	-0.0024611
8.2	-0.0024512
8.21	-0.0024512
8.21	-0.0024412
8.22	-0.0024412
8.22	-0.0024312
8.23	-0.0024312
8.23	-0.002421
8.24	-0.002421
8.24	-0.0024108
8.25	-0.0024108
8.25	-0.0024004
8.26	-0.0024004
8.26	-0.00239
8.27	-0.00239
8.27	-0.0023795
8.28	-0.0023795
8.28	-0.0023689
8.29	-0.0023689
8.29	-0.0023582
8.3	-0.0023582
8.3	-0.0023474
8.31	-0.0023474
8.31	-0.0023366
8.32	-0.0023366
8.32	-0.0023256
8.33	-0.0023256
8.33	-0.0023146
8.34	-0.0023146
8.34	-0.0023035
8.35	-0.0023035
8.35	-0.0022924
8.36	-0.0022924
8.36	-0.0022812
8.37	-0.0022812
8.37	-0.0022699
8.38	-0.0022699
8.38	-0.0022585
8.39	-0.0022585
8.39	-0.0022471
8.4	-0.0022471
8.4	-0.0022356
8.41	-0.0022356
8.41	-0.002224
8.42	-0.002224
8.42	-0.0022124
8.43	-0.0022124
8.43	-0.0022007
8.44	-0.0022007
8.44	-0.0021889
8.45	-0.0021889
8.45	-0.0021771
8.46	-0.0021771
8.46	-0.0021652
8.47	-0.0021652
8.47	-0.0021533
8.48	-0.0021533
8.48	-0.0021413
8.49	-0.0021413
8.49	-0.0021293
8.5	-0.0021293
8.5	-0.0021172
8.51	-0.0021172
8.51	-0.0021051
8.52	-0.0021051
8.52	-0.0020929
8.53	-0.0020929
8.53	-0.0020806
8.54	-0.0020806
8.54	-0.0020684
8.55	-0.0020684
8.55	-0.002056
8.56	-0.002056
8.56	-0.0020436
8.57	-0.0020436
8.57	-0.0020312
8.58	-0.0020312
8.58	-0.0020187
8.59	-0.0020187
8.59	-0.0020062
8.6	-0.0020062
8.6	-0.0019937
8.61	-0.0019937
8.61	-0.0019811
8.62	-0.0019811
8.62	-0.0019684
8.63	-0.0019684
8.63	-0.0019557
8.64	-0.0019557
8.64	-0.001943
8.65	-0.001943
8.65	-0.0019303
8.66	-0.0019303
8.66	-0.0019175
8.67	-0.0019175
8.67	-0.0019047
8.68	-0.0019047
8.68	-0.0018918
8.69	-0.0018918
8.69	-0.0018789
8.7	-0.0018789
8.7	-0.001866
8.71	-0.001866
8.71	-0.001853
8.72	-0.001853
8.72	-0.00184
8.73	-0.00184
8.73	-0.001827
8.74	-0.001827
8.74	-0.0018139
8.75	-0.0018139
8.75	-0.0018009
8.76	-0.0018009
8.76	-0.0017877
8.77	-0.0017877
8.77	-0.0017746
8.78	-0.0017746
8.78	-0.0017614
8.79	-0.0017614
8.79	-0.0017482
8.8	-0.0017482
8.8	-0.001735
8.81	-0.001735
8.81	-0.0017218
8.82	-0.0017218
8.82	-0.0017085
8.83	-0.0017085
8.83	-0.0016952
8.84	-0.0016952
8.84	-0.0016819
8.85	-0.0016819
8.85	-0.0016685
8.86	-0.0016685
8.86	-0.0016552
8.87	-0.0016552
8.87	-0.0016418
8.88	-0.0016418
8.88	-0.0016283
8.89	-0.0016283
8.89	-0.0016149
8.9	-0.0016149
8.9	-0.0016014
8.91	-0.0016014
8.91	-0.001588
8.92	-0.001588
8.92	-0.0015745
8.93	-0.0015745
8.93	-0.0015609
8.94	-0.0015609
8.94	-0.0015474
8.95	-0.0015474
8.95	-0.0015338
8.96	-0.0015338
8.96	-0.0015202
8.97	-0.0015202
8.97	-0.0015066
8.98	-0.0015066
8.98	-0.001493
8.99	-0.001493
8.99	-0.0014794
9	-0.0014794
9	-0.0014657
9.01	-0.0014657
9.01	-0.001452
9.02	-0.001452
9.02	-0.0014383
9.03	-0.0014383
9.03	-0.0014246
9.04	-0.0014246
9.04	-0.0014108
9.05	-0.0014108
9.05	-0.0013971
9.06	-0.0013971
9.06	-0.0013833
9.07	-0.0013833
9.07	-0.0013695
9.08	-0.0013695
9.08	-0.0013557
9.09	-0.0013557
9.09	-0.0013418
9.1	-0.0013418
9.1	-0.001328
9.11	-0.001328
9.11	-0.0013141
9.12	-0.0013141
9.12	-0.0013002
9.13	-0.0013002
9.13	-0.0012863
9.14	-0.0012863
9.14	-0.0012724
9.15	-0.0012724
9.15	-0.0012584
9.16	-0.0012584
9.16	-0.0012444
9.17	-0.0012444
9.17	-0.0012304
9.18	-0.0012304
9.18	-0.0012164
9.19	-0.0012164
9.19	-0.0012024
9.2	-0.0012024
9.2	-0.0011883
9.21	-0.0011883
9.21	-0.0011743
9.22	-0.0011743
9.22	-0.0011602
9.23	-0.0011602
9.23	-0.001146
9.24	-0.001146
9.24	-0.0011319
9.25	-0.0011319
9.25	-0.0011177
9.26	-0.0011177
9.26	-0.0011036
9.27	-0.0011036
9.27	-0.0010894
9.28	-0.0010894
9.28	-0.0010751
9.29	-0.0010751
9.29	-0.0010609
9.3	-0.0010609
9.3	-0.0010466
9.31	-0.0010466
9.31	-0.0010323
9.32	-0.0010323
9.32	-0.001018
9.33	-0.001018
9.33	-0.0010037
9.34	-0.0010037
9.34	-0.00098932
9.35	-0.00098932
9.35	-0.00097494
9.36	-0.00097494
9.36	-0.00096054
9.37	-0.00096054
9.37	-0.00094611
9.38	-0.00094611
9.38	-0.00093166
9.39	-0.00093166
9.39	-0.00091719
9.4	-0.00091719
9.4	-0.00090269
9.41	-0.00090269
9.41	-0.00088817
9.42	-0.00088817
9.42	-0.00087363
9.43	-0.00087363
9.43	-0.00085907
9.44	-0.00085907
9.44	-0.00084448
9.45	-0.00084448
9.45	-0.00082987
9.46	-0.00082987
9.46	-0.00081524
9.47	-0.00081524
9.47	-0.00080058
9.48	-0.00080058
9.48	-0.00078591
9.49	-0.00078591
9.49	-0.0007712
9.5	-0.0007712
9.5	-0.00075648
9.51	-0.00075648
9.51	-0.00074174
9.52	-0.00074174
9.52	-0.00072697
9.53	-0.00072697
9.53	-0.00071218
9.54	-0.00071218
9.54	-0.00069737
9.55	-0.00069737
9.55	-0.00068254
9.56	-0.00068254
9.56	-0.00066769
9.57	-0.00066769
9.57	-0.00065282
9.58	-0.00065282
9.58	-0.00063792
9.59	-0.00063792
9.59	-0.00062301
9.6	-0.00062301
9.6	-0.00060808
9.61	-0.00060808
9.61	-0.00059313
9.62	-0.00059313
9.62	-0.00057816
9.63	-0.00057816
9.63	-0.00056317
9.64	-0.00056317
9.64	-0.00054816
9.65	-0.00054816
9.65	-0.00053313
9.66	-0.00053313
9.66	-0.00051809
9.67	-0.00051809
9.67	-0.00050303
9.68	-0.00050303
9.68	-0.00048795
9.69	-0.00048795
9.69	-0.00047286
9.7	-0.00047286
9.7	-0.00045775
9.71	-0.00045775
9.71	-0.00044262
9.72	-0.00044262
9.72	-0.00042748
9.73	-0.00042748
9.73	-0.00041233
9.74	-0.00041233
9.74	-0.00039716
9.75	-0.00039716
9.75	-0.00038198
9.76	-0.00038198
9.76	-0.00036678
9.77	-0.00036678
9.77	-0.00035158
9.78	-0.00035158
9.78	-0.00033636
9.79	-0.00033636
9.79	-0.00032113
9.8	-0.00032113
9.8	-0.00030589
9.81	-0.00030589
9.81	-0.00029063
9.82	-0.00029063
9.82	-0.00027537
9.83	-0.00027537
9.83	-0.0002601
9.84	-0.0002601
9.84	-0.00024483
9.85	-0.00024483
9.85	-0.00022954
9.86	-0.00022954
9.86	-0.00021425
9.87	-0.00021425
9.87	-0.00019896
9.88	-0.00019896
9.88	-0.00018365
9.89	-0.00018365
9.89	-0.00016835
9.9	-0.00016835
9.9	-0.00015304
9.91	-0.00015304
9.91	-0.00013773
9.92	-0.00013773
9.92	-0.00012241
9.93	-0.00012241
9.93	-0.0001071
9.94	-0.0001071
9.94	-9.1789e-05
9.95	-9.1789e-05
9.95	-7.6479e-05
9.96	-7.6479e-05
9.96	-6.1172e-05
9.97	-6.1172e-05
9.97	-4.5869e-05
9.98	-4.5869e-05
9.98	-3.0572e-05
9.99	-3.0572e-05
9.99	-1.5282e-05
10	-1.5282e-05
10	0


==> immagini/simulazione5/simulazione1_u_unc_ru2.txt <==
0	-0.25681
0.01	-0.25681
0.01	-0.24258
0.02	-0.24258
0.02	0.18063
0.03	0.18063
0.03	0.18821
0.04	0.18821
0.04	1.0179
0.05	1.0179
0.05	1.0087
0.06	1.0087
0.06	0.41833
0.07	0.41833
0.07	0.41622
0.08	0.41622
0.08	1.7328
0.09	1.7328
0.09	1.6952
0.1	1.6952
0.1	2.9125
0.11	2.9125
0.11	2.7681
0.12	2.7681
0.12	2.1128
0.13	2.1128
0.13	2.0495
0.14	2.0495
0.14	2.7119
0.15	2.7119
0.15	2.6241
0.16	2.6241
0.16	1.9472
0.17	1.9472
0.17	1.8795
0.18	1.8795
0.18	1.8991
0.19	1.8991
0.19	1.8296
0.2	1.8296
0.2	1.7366
0.21	1.7366
0.21	1.6691
0.22	1.6691
0.22	1.3086
0.23	1.3086
0.23	1.2479
0.24	1.2479
0.24	1.1666
0.25	1.1666
0.25	1.107
0.26	1.107
0.26	0.89733
0.27	0.89733
0.27	0.84204
0.28	0.84204
0.28	0.7086
0.29	0.7086
0.29	0.6564
0.3	0.6564
0.3	0.56604
0.31	0.56604
0.31	0.51601
0.32	0.51601
0.32	0.44541
0.33	0.44541
0.33	0.39726
0.34	0.39726
0.34	0.34089
0.35	0.34089
0.35	0.29437
0.36	0.29437
0.36	0.24788
0.37	0.24788
0.37	0.20276
0.38	0.20276
0.38	0.16039
0.39	0.16039
0.39	0.11649
0.4	0.11649
0.4	0.072319
0.41	0.072319
0.41	0.029579
0.42	0.029579
0.42	-0.01902
0.43	-0.01902
0.43	-0.060566
0.44	-0.060566
0.44	-0.11254
0.45	-0.11254
0.45	-0.1528
0.46	-0.1528
0.46	-0.20951
0.47	-0.20951
0.47	-0.24824
0.48	-0.24824
0.48	-0.31505
0.49	-0.31505
0.49	-0.35173
0.5	-0.35173
0.5	-0.42709
0.51	-0.42709
0.51	-0.46109
0.52	-0.46109
0.52	-0.53518
0.53	-0.53518
0.53	-0.56611
0.54	-0.56611
0.54	-0.63068
0.55	-0.63068
0.55	-0.65855
0.56	-0.65855
0.56	-0.71026
0.57	-0.71026
0.57	-0.73532
0.58	-0.73532
0.58	-0.77419
0.59	-0.77419
0.59	-0.79684
0.6	-0.79684
0.6	-0.82456
0.61	-0.82456
0.61	-0.8452
0.62	-0.8452
0.62	-0.86416
0.63	-0.86416
0.63	-0.88314
0.64	-0.88314
0.64	-0.89566
0.65	-0.89566
0.65	-0.91323
0.66	-0.91323
0.66	-0.9212
0.67	-0.9212
0.67	-0.93754
0.68	-0.93754
0.68	-0.94231
0.69	-0.94231
0.69	-0.95755
0.7	-0.95755
0.7	-0.96013
0.71	-0.96013
0.71	-0.97435
0.72	-0.97435
0.72	-0.9756
0.73	-0.9756
0.73	-0.98886
0.74	-0.98886
0.74	-0.98957
0.75	-0.98957
0.75	-1.0019
0.76	-1.0019
0.76	-1.0029
0.77	-1.0029
0.77	-1.0143
0.78	-1.0143
0.78	-1.0161
0.79	-1.0161
0.79	-1.0266
0.8	-1.0266
0.8	-1.0296
0.81	-1.0296
0.81	-1.0391
0.82	-1.0391
0.82	-1.0432
0.83	-1.0432
0.83	-1.0516
0.84	-1.0516
0.84	-1.0563
0.85	-1.0563
0.85	-1.0636
0.86	-1.0636
0.86	-1.0683
0.87	-1.0683
0.87	-1.0746
0.88	-1.0746
0.88	-1.0786
0.89	-1.0786
0.89	-1.0839
0.9	-1.0839
0.9	-1.087
0.91	-1.087
0.91	-1.0913
0.92	-1.0913
0.92	-1.0933
0.93	-1.0933
0.93	-1.0966
0.94	-1.0966
0.94	-1.0974
0.95	-1.0974
0.95	-1.0997
0.96	-1.0997
0.96	-1.0993
0.97	-1.0993
0.97	-1.1007
0.98	-1.1007
0.98	-1.099
0.99	-1.099
0.99	-1.0995
1	-1.0995
1	-1.0964
1.01	-1.0964
1.01	-1.0961
1.02	-1.0961
1.02	-1.0914
1.03	-1.0914
1.03	-1.0903
1.04	-1.0903
1.04	-1.0839
1.05	-1.0839
1.05	-1.0821
1.06	-1.0821
1.06	-1.074
1.07	-1.074
1.07	-1.0715
1.08	-1.0715
1.08	-1.0617
1.09	-1.0617
1.09	-1.0586
1.1	-1.0586
1.1	-1.047
1.11	-1.047
1.11	-1.0434
1.12	-1.0434
1.12	-1.0302
1.13	-1.0302
1.13	-1.026
1.14	-1.026
1.14	-1.0112
1.15	-1.0112
1.15	-1.0067
1.16	-1.0067
1.16	-0.99042
1.17	-0.99042
1.17	-0.98545
1.18	-0.98545
1.18	-0.96786
1.19	-0.96786
1.19	-0.96256
1.2	-0.96256
1.2	-0.94377
1.21	-0.94377
1.21	-0.93817
1.22	-0.93817
1.22	-0.91832
1.23	-0.91832
1.23	-0.91246
1.24	-0.91246
1.24	-0.89163
1.25	-0.89163
1.25	-0.88557
1.26	-0.88557
1.26	-0.86368
1.27	-0.86368
1.27	-0.85744
1.28	-0.85744
1.28	-0.83415
1.29	-0.83415
1.29	-0.82778
1.3	-0.82778
1.3	-0.80243
1.31	-0.80243
1.31	-0.79602
1.32	-0.79602
1.32	-0.76767
1.33	-0.76767
1.33	-0.76131
1.34	-0.76131
1.34	-0.72902
1.35	-0.72902
1.35	-0.72286
1.36	-0.72286
1.36	-0.68605
1.37	-0.68605
1.37	-0.68024
1.38	-0.68024
1.38	-0.63918
1.39	-0.63918
1.39	-0.63385
1.4	-0.63385
1.4	-0.59
1.41	-0.59
1.41	-0.58525
1.42	-0.58525
1.42	-0.5412
1.43	-0.5412
1.43	-0.53705
1.44	-0.53705
1.44	-0.49589
1.45	-0.49589
1.45	-0.49223
1.46	-0.49223
1.46	-0.45648
1.47	-0.45648
1.47	-0.45317
1.48	-0.45317
1.48	-0.42406
1.49	-0.42406
1.49	-0.4209
1.5	-0.4209
1.5	-0.39827
1.51	-0.39827
1.51	-0.39509
1.52	-0.39509
1.52	-0.37786
1.53	-0.37786
1.53	-0.37453
1.54	-0.37453
1.54	-0.36131
1.55	-0.36131
1.55	-0.35775
1.56	-0.35775
1.56	-0.34722
1.57	-0.34722
1.57	-0.34337
1.58	-0.34337
1.58	-0.33449
1.59	-0.33449
1.59	-0.33033
1.6	-0.33033
1.6	-0.32232
1.61	-0.32232
1.61	-0.31786
1.62	-0.31786
1.62	-0.31019
1.63	-0.31019
1.63	-0.30546
1.64	-0.30546
1.64	-0.29779
1.65	-0.29779
1.65	-0.29281
1.66	-0.29281
1.66	-0.28497
1.67	-0.28497
1.67	-0.27977
1.68	-0.27977
1.68	-0.27167
1.69	-0.27167
1.69	-0.26629
1.7	-0.26629
1.7	-0.25791
1.71	-0.25791
1.71	-0.25238
1.72	-0.25238
1.72	-0.24375
1.73	-0.24375
1.73	-0.2381
1.74	-0.2381
1.74	-0.22928
1.75	-0.22928
1.75	-0.22354
1.76	-0.22354
1.76	-0.2146
1.77	-0.2146
1.77	-0.20879
1.78	-0.20879
1.78	-0.19979
1.79	-0.19979
1.79	-0.19394
1.8	-0.19394
1.8	-0.18493
1.81	-0.18493
1.81	-0.17906
1.82	-0.17906
1.82	-0.17011
1.83	-0.17011
1.83	-0.16422
1.84	-0.16422
1.84	-0.15538
1.85	-0.15538
1.85	-0.1495
1.86	-0.1495
1.86	-0.1408
1.87	-0.1408
1.87	-0.13493
1.88	-0.13493
1.88	-0.1264
1.89	-0.1264
1.89	-0.12055
1.9	-0.12055
1.9	-0.11221
1.91	-0.11221
1.91	-0.1064
1.92	-0.1064
1.92	-0.09827
1.93	-0.09827
1.93	-0.092494
1.94	-0.092494
1.94	-0.084582
1.95	-0.084582
1.95	-0.078851
1.96	-0.078851
1.96	-0.071162
1.97	-0.071162
1.97	-0.065482
1.98	-0.065482
1.98	-0.058017
1.99	-0.058017
1.99	-0.052394
2	-0.052394
2	-0.045151
2.01	-0.045151
2.01	-0.039589
2.02	-0.039589
2.02	-0.032565
2.03	-0.032565
2.03	-0.027069
2.04	-0.027069
2.04	-0.020259
2.05	-0.020259
2.05	-0.014834
2.06	-0.014834
2.06	-0.0082312
2.07	-0.0082312
2.07	-0.0028819
2.08	-0.0028819
2.08	0.0035198
2.09	0.0035198
2.09	0.0087892
2.1	0.0087892
2.1	0.014996
2.11	0.014996
2.11	0.020181
2.12	0.020181
2.12	0.026199
2.13	0.026199
2.13	0.031295
2.14	0.031295
2.14	0.037131
2.15	0.037131
2.15	0.042134
2.16	0.042134
2.16	0.047792
2.17	0.047792
2.17	0.052697
2.18	0.052697
2.18	0.058183
2.19	0.058183
2.19	0.062986
2.2	0.062986
2.2	0.068302
2.21	0.068302
2.21	0.073001
2.22	0.073001
2.22	0.07815
2.23	0.07815
2.23	0.08274
2.24	0.08274
2.24	0.087725
2.25	0.087725
2.25	0.092202
2.26	0.092202
2.26	0.097024
2.27	0.097024
2.27	0.10139
2.28	0.10139
2.28	0.10604
2.29	0.10604
2.29	0.11029
2.3	0.11029
2.3	0.11478
2.31	0.11478
2.31	0.11891
2.32	0.11891
2.32	0.12323
2.33	0.12323
2.33	0.12723
2.34	0.12723
2.34	0.13139
2.35	0.13139
2.35	0.13527
2.36	0.13527
2.36	0.13926
2.37	0.13926
2.37	0.14301
2.38	0.14301
2.38	0.14682
2.39	0.14682
2.39	0.15044
2.4	0.15044
2.4	0.15407
2.41	0.15407
2.41	0.15757
2.42	0.15757
2.42	0.16101
2.43	0.16101
2.43	0.16438
2.44	0.16438
2.44	0.16763
2.45	0.16763
2.45	0.17088
2.46	0.17088
2.46	0.17394
2.47	0.17394
2.47	0.17705
2.48	0.17705
2.48	0.17992
2.49	0.17992
2.49	0.18291
2.5	0.18291
2.5	0.18559
2.51	0.18559
2.51	0.18845
2.52	0.18845
2.52	0.19094
2.53	0.19094
2.53	0.19368
2.54	0.19368
2.54	0.19599
2.55	0.19599
2.55	0.1986
2.56	0.1986
2.56	0.20073
2.57	0.20073
2.57	0.20323
2.58	0.20323
2.58	0.20519
2.59	0.20519
2.59	0.20756
2.6	0.20756
2.6	0.20936
2.61	0.20936
2.61	0.21161
2.62	0.21161
2.62	0.21326
2.63	0.21326
2.63	0.21539
2.64	0.21539
2.64	0.2169
2.65	0.2169
2.65	0.21892
2.66	0.21892
2.66	0.22029
2.67	0.22029
2.67	0.22218
2.68	0.22218
2.68	0.22344
2.69	0.22344
2.69	0.22521
2.7	0.22521
2.7	0.22634
2.71	0.22634
2.71	0.228
2.72	0.228
2.72	0.22902
2.73	0.22902
2.73	0.23056
2.74	0.23056
2.74	0.23147
2.75	0.23147
2.75	0.2329
2.76	0.2329
2.76	0.23371
2.77	0.23371
2.77	0.23502
2.78	0.23502
2.78	0.23573
2.79	0.23573
2.79	0.23693
2.8	0.23693
2.8	0.23755
2.81	0.23755
2.81	0.23864
2.82	0.23864
2.82	0.23916
2.83	0.23916
2.83	0.24014
2.84	0.24014
2.84	0.24057
2.85	0.24057
2.85	0.24145
2.86	0.24145
2.86	0.24179
2.87	0.24179
2.87	0.24256
2.88	0.24256
2.88	0.24282
2.89	0.24282
2.89	0.24348
2.9	0.24348
2.9	0.24366
2.91	0.24366
2.91	0.24422
2.92	0.24422
2.92	0.24432
2.93	0.24432
2.93	0.24478
2.94	0.24478
2.94	0.2448
2.95	0.2448
2.95	0.24515
2.96	0.24515
2.96	0.2451
2.97	0.2451
2.97	0.24536
2.98	0.24536
2.98	0.24523
2.99	0.24523
2.99	0.24539
3	0.24539
3	0.24519
3.01	0.24519
3.01	0.24526
3.02	0.24526
3.02	0.24499
3.03	0.24499
3.03	0.24496
3.04	0.24496
3.04	0.24462
3.05	0.24462
3.05	0.24451
3.06	0.24451
3.06	0.2441
3.07	0.2441
3.07	0.2439
3.08	0.2439
3.08	0.24342
3.09	0.24342
3.09	0.24314
3.1	0.24314
3.1	0.2426
3.11	0.2426
3.11	0.24223
3.12	0.24223
3.12	0.24163
3.13	0.24163
3.13	0.24118
3.14	0.24118
3.14	0.24051
3.15	0.24051
3.15	0.23999
3.16	0.23999
3.16	0.23926
3.17	0.23926
3.17	0.23867
3.18	0.23867
3.18	0.23788
3.19	0.23788
3.19	0.23722
3.2	0.23722
3.2	0.23637
3.21	0.23637
3.21	0.23564
3.22	0.23564
3.22	0.23474
3.23	0.23474
3.23	0.23394
3.24	0.23394
3.24	0.23299
3.25	0.23299
3.25	0.23213
3.26	0.23213
3.26	0.23112
3.27	0.23112
3.27	0.2302
3.28	0.2302
3.28	0.22915
3.29	0.22915
3.29	0.22816
3.3	0.22816
3.3	0.22706
3.31	0.22706
3.31	0.22603
3.32	0.22603
3.32	0.22488
3.33	0.22488
3.33	0.22379
3.34	0.22379
3.34	0.2226
3.35	0.2226
3.35	0.22146
3.36	0.22146
3.36	0.22023
3.37	0.22023
3.37	0.21905
3.38	0.21905
3.38	0.21778
3.39	0.21778
3.39	0.21655
3.4	0.21655
3.4	0.21524
3.41	0.21524
3.41	0.21396
3.42	0.21396
3.42	0.21262
3.43	0.21262
3.43	0.21131
3.44	0.21131
3.44	0.20993
3.45	0.20993
3.45	0.20858
3.46	0.20858
3.46	0.20718
3.47	0.20718
3.47	0.20579
3.48	0.20579
3.48	0.20435
3.49	0.20435
3.49	0.20294
3.5	0.20294
3.5	0.20147
3.51	0.20147
3.51	0.20003
3.52	0.20003
3.52	0.19854
3.53	0.19854
3.53	0.19707
3.54	0.19707
3.54	0.19555
3.55	0.19555
3.55	0.19406
3.56	0.19406
3.56	0.19252
3.57	0.19252
3.57	0.191
3.58	0.191
3.58	0.18945
3.59	0.18945
3.59	0.18791
3.6	0.18791
3.6	0.18634
3.61	0.18634
3.61	0.18478
3.62	0.18478
3.62	0.18319
3.63	0.18319
3.63	0.18161
3.64	0.18161
3.64	0.18001
3.65	0.18001
3.65	0.17842
3.66	0.17842
3.66	0.17681
3.67	0.17681
3.67	0.17521
3.68	0.17521
3.68	0.17358
3.69	0.17358
3.69	0.17197
3.7	0.17197
3.7	0.17034
3.71	0.17034
3.71	0.16872
3.72	0.16872
3.72	0.16708
3.73	0.16708
3.73	0.16545
3.74	0.16545
3.74	0.16381
3.75	0.16381
3.75	0.16217
3.76	0.16217
3.76	0.16053
3.77	0.16053
3.77	0.15889
3.78	0.15889
3.78	0.15724
3.79	0.15724
3.79	0.1556
3.8	0.1556
3.8	0.15395
3.81	0.15395
3.81	0.15231
3.82	0.15231
3.82	0.15066
3.83	0.15066
3.83	0.14902
3.84	0.14902
3.84	0.14738
3.85	0.14738
3.85	0.14574
3.86	0.14574
3.86	0.1441
3.87	0.1441
3.87	0.14246
3.88	0.14246
3.88	0.14082
3.89	0.14082
3.89	0.1392
3.9	0.1392
3.9	0.13756
3.91	0.13756
3.91	0.13595
3.92	0.13595
3.92	0.13432
3.93	0.13432
3.93	0.13271
3.94	0.13271
3.94	0.13109
3.95	0.13109
3.95	0.12949
3.96	0.12949
3.96	0.12788
3.97	0.12788
3.97	0.12628
3.98	0.12628
3.98	0.12468
3.99	0.12468
3.99	0.1231
4	0.1231
4	0.12151
4.01	0.12151
4.01	0.11994
4.02	0.11994
4.02	0.11837
4.03	0.11837
4.03	0.11681
4.04	0.11681
4.04	0.11525
4.05	0.11525
4.05	0.11371
4.06	0.11371
4.06	0.11216
4.07	0.11216
4.07	0.11063
4.08	0.11063
4.08	0.1091
4.09	0.1091
4.09	0.10758
4.1	0.10758
4.1	0.10607
4.11	0.10607
4.11	0.10457
4.12	0.10457
4.12	0.10307
4.13	0.10307
4.13	0.10159
4.14	0.10159
4.14	0.1001
4.15	0.1001
4.15	0.098638
4.16	0.098638
4.16	0.097172
4.17	0.097172
4.17	0.095726
4.18	0.095726
4.18	0.094278
4.19	0.094278
4.19	0.09285
4.2	0.09285
4.2	0.091421
4.21	0.091421
4.21	0.090012
4.22	0.090012
4.22	0.088603
4.23	0.088603
4.23	0.087213
4.24	0.087213
4.24	0.085823
4.25	0.085823
4.25	0.084454
4.26	0.084454
4.26	0.083084
4.27	0.083084
4.27	0.081735
4.28	0.081735
4.28	0.080385
4.29	0.080385
4.29	0.079057
4.3	0.079057
4.3	0.077728
4.31	0.077728
4.31	0.076421
4.32	0.076421
4.32	0.075113
4.33	0.075113
4.33	0.073827
4.34	0.073827
4.34	0.072541
4.35	0.072541
4.35	0.071277
4.36	0.071277
4.36	0.070012
4.37	0.070012
4.37	0.068769
4.38	0.068769
4.38	0.067527
4.39	0.067527
4.39	0.066306
4.4	0.066306
4.4	0.065086
4.41	0.065086
4.41	0.063887
4.42	0.063887
4.42	0.062689
4.43	0.062689
4.43	0.061512
4.44	0.061512
4.44	0.060337
4.45	0.060337
4.45	0.059183
4.46	0.059183
4.46	0.058029
4.47	0.058029
4.47	0.056898
4.48	0.056898
4.48	0.055767
4.49	0.055767
4.49	0.054658
4.5	0.054658
4.5	0.053549
4.51	0.053549
4.51	0.052463
4.52	0.052463
4.52	0.051377
4.53	0.051377
4.53	0.050313
4.54	0.050313
4.54	0.04925
4.55	0.04925
4.55	0.048209
4.56	0.048209
4.56	0.047169
4.57	0.047169
4.57	0.04615
4.58	0.04615
4.58	0.045132
4.59	0.045132
4.59	0.044135
4.6	0.044135
4.6	0.04314
4.61	0.04314
4.61	0.042166
4.62	0.042166
4.62	0.041193
4.63	0.041193
4.63	0.040241
4.64	0.040241
4.64	0.03929
4.65	0.03929
4.65	0.038361
4.66	0.038361
4.66	0.037432
4.67	0.037432
4.67	0.036525
4.68	0.036525
4.68	0.035619
4.69	0.035619
4.69	0.034733
4.7	0.034733
4.7	0.033848
4.71	0.033848
4.71	0.032985
4.72	0.032985
4.72	0.032122
4.73	0.032122
4.73	0.03128
4.74	0.03128
4.74	0.030438
4.75	0.030438
4.75	0.029617
4.76	0.029617
4.76	0.028798
4.77	0.028798
4.77	0.027998
4.78	0.027998
4.78	0.0272
4.79	0.0272
4.79	0.026421
4.8	0.026421
4.8	0.025643
4.81	0.025643
4.81	0.024885
4.82	0.024885
4.82	0.024128
4.83	0.024128
4.83	0.023391
4.84	0.023391
4.84	0.022655
4.85	0.022655
4.85	0.021938
4.86	0.021938
4.86	0.021222
4.87	0.021222
4.87	0.020524
4.88	0.020524
4.88	0.019829
4.89	0.019829
4.89	0.019151
4.9	0.019151
4.9	0.018475
4.91	0.018475
4.91	0.017817
4.92	0.017817
4.92	0.01716
4.93	0.01716
4.93	0.016522
4.94	0.016522
4.94	0.015884
4.95	0.015884
4.95	0.015265
4.96	0.015265
4.96	0.014646
4.97	0.014646
4.97	0.014045
4.98	0.014045
4.98	0.013445
4.99	0.013445
4.99	0.012863
5	0.012863
5	0.012281
5.01	0.012281
5.01	0.011717
5.02	0.011717
5.02	0.011153
5.03	0.011153
5.03	0.010607
5.04	0.010607
5.04	0.010061
5.05	0.010061
5.05	0.0095319
5.06	0.0095319
5.06	0.0090038
5.07	0.0090038
5.07	0.0084917
5.08	0.0084917
5.08	0.0079808
5.09	0.0079808
5.09	0.0074856
5.1	0.0074856
5.1	0.0069915
5.11	0.0069915
5.11	0.0065129
5.12	0.0065129
5.12	0.0060353
5.13	0.0060353
5.13	0.0055729
5.14	0.0055729
5.14	0.0051116
5.15	0.0051116
5.15	0.0046652
5.16	0.0046652
5.16	0.0042198
5.17	0.0042198
5.17	0.003789
5.18	0.003789
5.18	0.0033592
5.19	0.0033592
5.19	0.0029437
5.2	0.0029437
5.2	0.0025292
5.21	0.0025292
5.21	0.0021287
5.22	0.0021287
5.22	0.0017291
5.23	0.0017291
5.23	0.0013433
5.24	0.0013433
5.24	0.00095844
5.25	0.00095844
5.25	0.000587
5.26	0.000587
5.26	0.00021646
5.27	0.00021646
5.27	-0.00014093
5.28	-0.00014093
5.28	-0.00049745
5.29	-0.00049745
5.29	-0.0008411
5.3	-0.0008411
5.3	-0.0011839
5.31	-0.0011839
5.31	-0.0015141
5.32	-0.0015141
5.32	-0.0018435
5.33	-0.0018435
5.33	-0.0021606
5.34	-0.0021606
5.34	-0.0024769
5.35	-0.0024769
5.35	-0.0027812
5.36	-0.0027812
5.36	-0.0030848
5.37	-0.0030848
5.37	-0.0033766
5.38	-0.0033766
5.38	-0.0036676
5.39	-0.0036676
5.39	-0.0039472
5.4	-0.0039472
5.4	-0.0042261
5.41	-0.0042261
5.41	-0.0044938
5.42	-0.0044938
5.42	-0.0047608
5.43	-0.0047608
5.43	-0.0050168
5.44	-0.0050168
5.44	-0.0052723
5.45	-0.0052723
5.45	-0.0055171
5.46	-0.0055171
5.46	-0.0057612
5.47	-0.0057612
5.47	-0.005995
5.48	-0.005995
5.48	-0.0062281
5.49	-0.0062281
5.49	-0.0064512
5.5	-0.0064512
5.5	-0.0066736
5.51	-0.0066736
5.51	-0.0068863
5.52	-0.0068863
5.52	-0.0070983
5.53	-0.0070983
5.53	-0.0073008
5.54	-0.0073008
5.54	-0.0075027
5.55	-0.0075027
5.55	-0.0076953
5.56	-0.0076953
5.56	-0.0078873
5.57	-0.0078873
5.57	-0.0080703
5.58	-0.0080703
5.58	-0.0082528
5.59	-0.0082528
5.59	-0.0084265
5.6	-0.0084265
5.6	-0.0085996
5.61	-0.0085996
5.61	-0.0087642
5.62	-0.0087642
5.62	-0.0089284
5.63	-0.0089284
5.63	-0.0090842
5.64	-0.0090842
5.64	-0.0092395
5.65	-0.0092395
5.65	-0.0093868
5.66	-0.0093868
5.66	-0.0095336
5.67	-0.0095336
5.67	-0.0096726
5.68	-0.0096726
5.68	-0.0098112
5.69	-0.0098112
5.69	-0.0099421
5.7	-0.0099421
5.7	-0.010073
5.71	-0.010073
5.71	-0.010196
5.72	-0.010196
5.72	-0.010319
5.73	-0.010319
5.73	-0.010434
5.74	-0.010434
5.74	-0.010549
5.75	-0.010549
5.75	-0.010658
5.76	-0.010658
5.76	-0.010766
5.77	-0.010766
5.77	-0.010867
5.78	-0.010867
5.78	-0.010968
5.79	-0.010968
5.79	-0.011062
5.8	-0.011062
5.8	-0.011156
5.81	-0.011156
5.81	-0.011244
5.82	-0.011244
5.82	-0.011332
5.83	-0.011332
5.83	-0.011413
5.84	-0.011413
5.84	-0.011494
5.85	-0.011494
5.85	-0.011569
5.86	-0.011569
5.86	-0.011644
5.87	-0.011644
5.87	-0.011713
5.88	-0.011713
5.88	-0.011782
5.89	-0.011782
5.89	-0.011846
5.9	-0.011846
5.9	-0.011909
5.91	-0.011909
5.91	-0.011967
5.92	-0.011967
5.92	-0.012024
5.93	-0.012024
5.93	-0.012077
5.94	-0.012077
5.94	-0.012129
5.95	-0.012129
5.95	-0.012176
5.96	-0.012176
5.96	-0.012224
5.97	-0.012224
5.97	-0.012266
5.98	-0.012266
5.98	-0.012308
5.99	-0.012308
5.99	-0.012346
6	-0.012346
6	-0.012383
6.01	-0.012383
6.01	-0.012416
6.02	-0.012416
6.02	-0.012448
6.03	-0.012448
6.03	-0.012477
6.04	-0.012477
6.04	-0.012505
6.05	-0.012505
6.05	-0.012529
6.06	-0.012529
6.06	-0.012553
6.07	-0.012553
6.07	-0.012573
6.08	-0.012573
6.08	-0.012593
6.09	-0.012593
6.09	-0.012609
6.1	-0.012609
6.1	-0.012625
6.11	-0.012625
6.11	-0.012637
6.12	-0.012637
6.12	-0.01265
6.13	-0.01265
6.13	-0.012658
6.14	-0.012658
6.14	-0.012667
6.15	-0.012667
6.15	-0.012672
6.16	-0.012672
6.16	-0.012677
6.17	-0.012677
6.17	-0.012679
6.18	-0.012679
6.18	-0.01268
6.19	-0.01268
6.19	-0.012679
6.2	-0.012679
6.2	-0.012678
6.21	-0.012678
6.21	-0.012673
6.22	-0.012673
6.22	-0.012668
6.23	-0.012668
6.23	-0.012661
6.24	-0.012661
6.24	-0.012654
6.25	-0.012654
6.25	-0.012643
6.26	-0.012643
6.26	-0.012633
6.27	-0.012633
6.27	-0.01262
6.28	-0.01262
6.28	-0.012607
6.29	-0.012607
6.29	-0.012592
6.3	-0.012592
6.3	-0.012576
6.31	-0.012576
6.31	-0.012558
6.32	-0.012558
6.32	-0.01254
6.33	-0.01254
6.33	-0.01252
6.34	-0.01252
6.34	-0.0125
6.35	-0.0125
6.35	-0.012477
6.36	-0.012477
6.36	-0.012455
6.37	-0.012455
6.37	-0.01243
6.38	-0.01243
6.38	-0.012406
6.39	-0.012406
6.39	-0.012379
6.4	-0.012379
6.4	-0.012353
6.41	-0.012353
6.41	-0.012324
6.42	-0.012324
6.42	-0.012296
6.43	-0.012296
6.43	-0.012266
6.44	-0.012266
6.44	-0.012235
6.45	-0.012235
6.45	-0.012203
6.46	-0.012203
6.46	-0.012171
6.47	-0.012171
6.47	-0.012138
6.48	-0.012138
6.48	-0.012104
6.49	-0.012104
6.49	-0.012069
6.5	-0.012069
6.5	-0.012034
6.51	-0.012034
6.51	-0.011998
6.52	-0.011998
6.52	-0.011961
6.53	-0.011961
6.53	-0.011923
6.54	-0.011923
6.54	-0.011885
6.55	-0.011885
6.55	-0.011846
6.56	-0.011846
6.56	-0.011807
6.57	-0.011807
6.57	-0.011767
6.58	-0.011767
6.58	-0.011726
6.59	-0.011726
6.59	-0.011685
6.6	-0.011685
6.6	-0.011644
6.61	-0.011644
6.61	-0.011601
6.62	-0.011601
6.62	-0.011559
6.63	-0.011559
6.63	-0.011515
6.64	-0.011515
6.64	-0.011472
6.65	-0.011472
6.65	-0.011427
6.66	-0.011427
6.66	-0.011383
6.67	-0.011383
6.67	-0.011338
6.68	-0.011338
6.68	-0.011292
6.69	-0.011292
6.69	-0.011246
6.7	-0.011246
6.7	-0.0112
6.71	-0.0112
6.71	-0.011153
6.72	-0.011153
6.72	-0.011107
6.73	-0.011107
6.73	-0.011059
6.74	-0.011059
6.74	-0.011012
6.75	-0.011012
6.75	-0.010964
6.76	-0.010964
6.76	-0.010916
6.77	-0.010916
6.77	-0.010867
6.78	-0.010867
6.78	-0.010818
6.79	-0.010818
6.79	-0.010769
6.8	-0.010769
6.8	-0.01072
6.81	-0.01072
6.81	-0.010671
6.82	-0.010671
6.82	-0.010621
6.83	-0.010621
6.83	-0.010571
6.84	-0.010571
6.84	-0.010521
6.85	-0.010521
6.85	-0.010471
6.86	-0.010471
6.86	-0.01042
6.87	-0.01042
6.87	-0.01037
6.88	-0.01037
6.88	-0.010319
6.89	-0.010319
6.89	-0.010268
6.9	-0.010268
6.9	-0.010217
6.91	-0.010217
6.91	-0.010166
6.92	-0.010166
6.92	-0.010114
6.93	-0.010114
6.93	-0.010063
6.94	-0.010063
6.94	-0.010012
6.95	-0.010012
6.95	-0.0099598
6.96	-0.0099598
6.96	-0.0099083
6.97	-0.0099083
6.97	-0.0098564
6.98	-0.0098564
6.98	-0.0098047
6.99	-0.0098047
6.99	-0.0097528
7	-0.0097528
7	-0.009701
7.01	-0.009701
7.01	-0.009649
7.02	-0.009649
7.02	-0.0095971
7.03	-0.0095971
7.03	-0.009545
7.04	-0.009545
7.04	-0.0094931
7.05	-0.0094931
7.05	-0.009441
7.06	-0.009441
7.06	-0.0093891
7.07	-0.0093891
7.07	-0.009337
7.08	-0.009337
7.08	-0.009285
7.09	-0.009285
7.09	-0.009233
7.1	-0.009233
7.1	-0.0091811
7.11	-0.0091811
7.11	-0.0091292
7.12	-0.0091292
7.12	-0.0090773
7.13	-0.0090773
7.13	-0.0090254
7.14	-0.0090254
7.14	-0.0089737
7.15	-0.0089737
7.15	-0.0089219
7.16	-0.0089219
7.16	-0.0088702
7.17	-0.0088702
7.17	-0.0088186
7.18	-0.0088186
7.18	-0.008767
7.19	-0.008767
7.19	-0.0087155
7.2	-0.0087155
7.2	-0.0086641
7.21	-0.0086641
7.21	-0.0086128
7.22	-0.0086128
7.22	-0.0085616
7.23	-0.0085616
7.23	-0.0085104
7.24	-0.0085104
7.24	-0.0084594
7.25	-0.0084594
7.25	-0.0084084
7.26	-0.0084084
7.26	-0.0083576
7.27	-0.0083576
7.27	-0.0083069
7.28	-0.0083069
7.28	-0.0082563
7.29	-0.0082563
7.29	-0.0082058
7.3	-0.0082058
7.3	-0.0081554
7.31	-0.0081554
7.31	-0.0081051
7.32	-0.0081051
7.32	-0.008055
7.33	-0.008055
7.33	-0.008005
7.34	-0.008005
7.34	-0.0079551
7.35	-0.0079551
7.35	-0.0079054
7.36	-0.0079054
7.36	-0.0078558
7.37	-0.0078558
7.37	-0.0078063
7.38	-0.0078063
7.38	-0.007757
7.39	-0.007757
7.39	-0.0077079
7.4	-0.0077079
7.4	-0.0076589
7.41	-0.0076589
7.41	-0.00761
7.42	-0.00761
7.42	-0.0075613
7.43	-0.0075613
7.43	-0.0075128
7.44	-0.0075128
7.44	-0.0074643
7.45	-0.0074643
7.45	-0.0074161
7.46	-0.0074161
7.46	-0.0073681
7.47	-0.0073681
7.47	-0.0073202
7.48	-0.0073202
7.48	-0.0072724
7.49	-0.0072724
7.49	-0.0072249
7.5	-0.0072249
7.5	-0.0071775
7.51	-0.0071775
7.51	-0.0071303
7.52	-0.0071303
7.52	-0.0070832
7.53	-0.0070832
7.53	-0.0070364
7.54	-0.0070364
7.54	-0.0069897
7.55	-0.0069897
7.55	-0.0069432
7.56	-0.0069432
7.56	-0.0068968
7.57	-0.0068968
7.57	-0.0068507
7.58	-0.0068507
7.58	-0.0068047
7.59	-0.0068047
7.59	-0.006759
7.6	-0.006759
7.6	-0.0067133
7.61	-0.0067133
7.61	-0.006668
7.62	-0.006668
7.62	-0.0066227
7.63	-0.0066227
7.63	-0.0065777
7.64	-0.0065777
7.64	-0.0065328
7.65	-0.0065328
7.65	-0.0064882
7.66	-0.0064882
7.66	-0.0064437
7.67	-0.0064437
7.67	-0.0063995
7.68	-0.0063995
7.68	-0.0063554
7.69	-0.0063554
7.69	-0.0063115
7.7	-0.0063115
7.7	-0.0062678
7.71	-0.0062678
7.71	-0.0062243
7.72	-0.0062243
7.72	-0.006181
7.73	-0.006181
7.73	-0.0061379
7.74	-0.0061379
7.74	-0.006095
7.75	-0.006095
7.75	-0.0060523
7.76	-0.0060523
7.76	-0.0060098
7.77	-0.0060098
7.77	-0.0059675
7.78	-0.0059675
7.78	-0.0059253
7.79	-0.0059253
7.79	-0.0058834
7.8	-0.0058834
7.8	-0.0058416
7.81	-0.0058416
7.81	-0.0058001
7.82	-0.0058001
7.82	-0.0057588
7.83	-0.0057588
7.83	-0.0057177
7.84	-0.0057177
7.84	-0.0056767
7.85	-0.0056767
7.85	-0.005636
7.86	-0.005636
7.86	-0.0055954
7.87	-0.0055954
7.87	-0.0055551
7.88	-0.0055551
7.88	-0.0055149
7.89	-0.0055149
7.89	-0.0054749
7.9	-0.0054749
7.9	-0.0054351
7.91	-0.0054351
7.91	-0.0053956
7.92	-0.0053956
7.92	-0.0053562
7.93	-0.0053562
7.93	-0.0053171
7.94	-0.0053171
7.94	-0.0052781
7.95	-0.0052781
7.95	-0.0052393
7.96	-0.0052393
7.96	-0.0052007
7.97	-0.0052007
7.97	-0.0051623
7.98	-0.0051623
7.98	-0.0051241
7.99	-0.0051241
7.99	-0.0050861
8	-0.0050861
8	-0.0050483
8.01	-0.0050483
8.01	-0.0050107
8.02	-0.0050107
8.02	-0.0049732
8.03	-0.0049732
8.03	-0.004936
8.04	-0.004936
8.04	-0.0048989
8.05	-0.0048989
8.05	-0.0048621
8.06	-0.0048621
8.06	-0.0048254
8.07	-0.0048254
8.07	-0.0047889
8.08	-0.0047889
8.08	-0.0047526
8.09	-0.0047526
8.09	-0.0047166
8.1	-0.0047166
8.1	-0.0046806
8.11	-0.0046806
8.11	-0.0046449
8.12	-0.0046449
8.12	-0.0046094
8.13	-0.0046094
8.13	-0.004574
8.14	-0.004574
8.14	-0.0045388
8.15	-0.0045388
8.15	-0.0045039
8.16	-0.0045039
8.16	-0.004469
8.17	-0.004469
8.17	-0.0044344
8.18	-0.0044344
8.18	-0.0044
8.19	-0.0044
8.19	-0.0043657
8.2	-0.0043657
8.2	-0.0043316
8.21	-0.0043316
8.21	-0.0042978
8.22	-0.0042978
8.22	-0.004264
8.23	-0.004264
8.23	-0.0042305
8.24	-0.0042305
8.24	-0.0041971
8.25	-0.0041971
8.25	-0.0041639
8.26	-0.0041639
8.26	-0.0041309
8.27	-0.0041309
8.27	-0.0040981
8.28	-0.0040981
8.28	-0.0040654
8.29	-0.0040654
8.29	-0.0040329
8.3	-0.0040329
8.3	-0.0040005
8.31	-0.0040005
8.31	-0.0039684
8.32	-0.0039684
8.32	-0.0039364
8.33	-0.0039364
8.33	-0.0039046
8.34	-0.0039046
8.34	-0.0038729
8.35	-0.0038729
8.35	-0.0038414
8.36	-0.0038414
8.36	-0.0038101
8.37	-0.0038101
8.37	-0.0037789
8.38	-0.0037789
8.38	-0.0037479
8.39	-0.0037479
8.39	-0.0037171
8.4	-0.0037171
8.4	-0.0036864
8.41	-0.0036864
8.41	-0.0036559
8.42	-0.0036559
8.42	-0.0036255
8.43	-0.0036255
8.43	-0.0035953
8.44	-0.0035953
8.44	-0.0035653
8.45	-0.0035653
8.45	-0.0035354
8.46	-0.0035354
8.46	-0.0035056
8.47	-0.0035056
8.47	-0.0034761
8.48	-0.0034761
8.48	-0.0034466
8.49	-0.0034466
8.49	-0.0034174
8.5	-0.0034174
8.5	-0.0033882
8.51	-0.0033882
8.51	-0.0033592
8.52	-0.0033592
8.52	-0.0033304
8.53	-0.0033304
8.53	-0.0033017
8.54	-0.0033017
8.54	-0.0032731
8.55	-0.0032731
8.55	-0.0032448
8.56	-0.0032448
8.56	-0.0032165
8.57	-0.0032165
8.57	-0.0031884
8.58	-0.0031884
8.58	-0.0031604
8.59	-0.0031604
8.59	-0.0031326
8.6	-0.0031326
8.6	-0.0031048
8.61	-0.0031048
8.61	-0.0030773
8.62	-0.0030773
8.62	-0.0030499
8.63	-0.0030499
8.63	-0.0030226
8.64	-0.0030226
8.64	-0.0029954
8.65	-0.0029954
8.65	-0.0029684
8.66	-0.0029684
8.66	-0.0029415
8.67	-0.0029415
8.67	-0.0029147
8.68	-0.0029147
8.68	-0.002888
8.69	-0.002888
8.69	-0.0028615
8.7	-0.0028615
8.7	-0.0028351
8.71	-0.0028351
8.71	-0.0028089
8.72	-0.0028089
8.72	-0.0027827
8.73	-0.0027827
8.73	-0.0027567
8.74	-0.0027567
8.74	-0.0027307
8.75	-0.0027307
8.75	-0.002705
8.76	-0.002705
8.76	-0.0026793
8.77	-0.0026793
8.77	-0.0026537
8.78	-0.0026537
8.78	-0.0026283
8.79	-0.0026283
8.79	-0.0026029
8.8	-0.0026029
8.8	-0.0025777
8.81	-0.0025777
8.81	-0.0025526
8.82	-0.0025526
8.82	-0.0025276
8.83	-0.0025276
8.83	-0.0025027
8.84	-0.0025027
8.84	-0.0024779
8.85	-0.0024779
8.85	-0.0024532
8.86	-0.0024532
8.86	-0.0024286
8.87	-0.0024286
8.87	-0.0024041
8.88	-0.0024041
8.88	-0.0023797
8.89	-0.0023797
8.89	-0.0023554
8.9	-0.0023554
8.9	-0.0023312
8.91	-0.0023312
8.91	-0.0023071
8.92	-0.0023071
8.92	-0.0022831
8.93	-0.0022831
8.93	-0.0022592
8.94	-0.0022592
8.94	-0.0022354
8.95	-0.0022354
8.95	-0.0022117
8.96	-0.0022117
8.96	-0.002188
8.97	-0.002188
8.97	-0.0021645
8.98	-0.0021645
8.98	-0.002141
8.99	-0.002141
8.99	-0.0021176
9	-0.0021176
9	-0.0020943
9.01	-0.0020943
9.01	-0.0020711
9.02	-0.0020711
9.02	-0.0020479
9.03	-0.0020479
9.03	-0.0020248
9.04	-0.0020248
9.04	-0.0020018
9.05	-0.0020018
9.05	-0.0019789
9.06	-0.0019789
9.06	-0.0019561
9.07	-0.0019561
9.07	-0.0019333
9.08	-0.0019333
9.08	-0.0019106
9.09	-0.0019106
9.09	-0.001888
9.1	-0.001888
9.1	-0.0018654
9.11	-0.0018654
9.11	-0.0018429
9.12	-0.0018429
9.12	-0.0018205
9.13	-0.0018205
9.13	-0.0017981
9.14	-0.0017981
9.14	-0.0017758
9.15	-0.0017758
9.15	-0.0017536
9.16	-0.0017536
9.16	-0.0017314
9.17	-0.0017314
9.17	-0.0017092
9.18	-0.0017092
9.18	-0.0016872
9.19	-0.0016872
9.19	-0.0016652
9.2	-0.0016652
9.2	-0.0016432
9.21	-0.0016432
9.21	-0.0016213
9.22	-0.0016213
9.22	-0.0015994
9.23	-0.0015994
9.23	-0.0015777
9.24	-0.0015777
9.24	-0.0015559
9.25	-0.0015559
9.25	-0.0015342
9.26	-0.0015342
9.26	-0.0015126
9.27	-0.0015126
9.27	-0.001491
9.28	-0.001491
9.28	-0.0014694
9.29	-0.0014694
9.29	-0.0014479
9.3	-0.0014479
9.3	-0.0014264
9.31	-0.0014264
9.31	-0.001405
9.32	-0.001405
9.32	-0.0013836
9.33	-0.0013836
9.33	-0.0013623
9.34	-0.0013623
9.34	-0.001341
9.35	-0.001341
9.35	-0.0013197
9.36	-0.0013197
9.36	-0.0012985
9.37	-0.0012985
9.37	-0.0012773
9.38	-0.0012773
9.38	-0.0012562
9.39	-0.0012562
9.39	-0.0012351
9.4	-0.0012351
9.4	-0.001214
9.41	-0.001214
9.41	-0.0011929
9.42	-0.0011929
9.42	-0.0011719
9.43	-0.0011719
9.43	-0.001151
9.44	-0.001151
9.44	-0.00113
9.45	-0.00113
9.45	-0.0011091
9.46	-0.0011091
9.46	-0.0010882
9.47	-0.0010882
9.47	-0.0010674
9.48	-0.0010674
9.48	-0.0010466
9.49	-0.0010466
9.49	-0.0010258
9.5	-0.0010258
9.5	-0.0010051
9.51	-0.0010051
9.51	-0.00098433
9.52	-0.00098433
9.52	-0.00096363
9.53	-0.00096363
9.53	-0.00094296
9.54	-0.00094296
9.54	-0.00092232
9.55	-0.00092232
9.55	-0.00090171
9.56	-0.00090171
9.56	-0.00088112
9.57	-0.00088112
9.57	-0.00086056
9.58	-0.00086056
9.58	-0.00084003
9.59	-0.00084003
9.59	-0.00081952
9.6	-0.00081952
9.6	-0.00079904
9.61	-0.00079904
9.61	-0.00077859
9.62	-0.00077859
9.62	-0.00075816
9.63	-0.00075816
9.63	-0.00073775
9.64	-0.00073775
9.64	-0.00071737
9.65	-0.00071737
9.65	-0.00069702
9.66	-0.00069702
9.66	-0.00067669
9.67	-0.00067669
9.67	-0.00065638
9.68	-0.00065638
9.68	-0.0006361
9.69	-0.0006361
9.69	-0.00061584
9.7	-0.00061584
9.7	-0.00059561
9.71	-0.00059561
9.71	-0.0005754
9.72	-0.0005754
9.72	-0.00055522
9.73	-0.00055522
9.73	-0.00053506
9.74	-0.00053506
9.74	-0.00051493
9.75	-0.00051493
9.75	-0.00049482
9.76	-0.00049482
9.76	-0.00047473
9.77	-0.00047473
9.77	-0.00045467
9.78	-0.00045467
9.78	-0.00043463
9.79	-0.00043463
9.79	-0.00041461
9.8	-0.00041461
9.8	-0.00039463
9.81	-0.00039463
9.81	-0.00037466
9.82	-0.00037466
9.82	-0.00035472
9.83	-0.00035472
9.83	-0.0003348
9.84	-0.0003348
9.84	-0.00031491
9.85	-0.00031491
9.85	-0.00029505
9.86	-0.00029505
9.86	-0.00027521
9.87	-0.00027521
9.87	-0.00025539
9.88	-0.00025539
9.88	-0.0002356
9.89	-0.0002356
9.89	-0.00021583
9.9	-0.00021583
9.9	-0.00019609
9.91	-0.00019609
9.91	-0.00017637
9.92	-0.00017637
9.92	-0.00015667
9.93	-0.00015667
9.93	-0.00013701
9.94	-0.00013701
9.94	-0.00011736
9.95	-0.00011736
9.95	-9.7741e-05
9.96	-9.7741e-05
9.96	-7.8145e-05
9.97	-7.8145e-05
9.97	-5.8574e-05
9.98	-5.8574e-05
9.98	-3.9026e-05
9.99	-3.9026e-05
9.99	-1.9501e-05
10	-1.9501e-05
10	0


==> immagini/simulazione5/simulazione1_u_unc_ru3.txt <==
0	0.84502
0.01	0.84502
0.01	0.86258
0.02	0.86258
0.02	5.375
0.03	5.375
0.03	5.3189
0.04	5.3189
0.04	4.4845
0.05	4.4845
0.05	4.4536
0.06	4.4536
0.06	5.0305
0.07	5.0305
0.07	4.9915
0.08	4.9915
0.08	2.8845
0.09	2.8845
0.09	2.8833
0.1	2.8833
0.1	3.0451
0.11	3.0451
0.11	2.9809
0.12	2.9809
0.12	2.1123
0.13	2.1123
0.13	2.1035
0.14	2.1035
0.14	1.4698
0.15	1.4698
0.15	1.4841
0.16	1.4841
0.16	1.5576
0.17	1.5576
0.17	1.5785
0.18	1.5785
0.18	1.4855
0.19	1.4855
0.19	1.506
0.2	1.506
0.2	1.2814
0.21	1.2814
0.21	1.2991
0.22	1.2991
0.22	1.1321
0.23	1.1321
0.23	1.1457
0.24	1.1457
0.24	1.0088
0.25	1.0088
0.25	1.0224
0.26	1.0224
0.26	1.0691
0.27	1.0691
0.27	1.0799
0.28	1.0799
0.28	1.065
0.29	1.065
0.29	1.0748
0.3	1.0748
0.3	1.0923
0.31	1.0923
0.31	1.1003
0.32	1.1003
0.32	1.1153
0.33	1.1153
0.33	1.1216
0.34	1.1216
0.34	1.1341
0.35	1.1341
0.35	1.1389
0.36	1.1389
0.36	1.1497
0.37	1.1497
0.37	1.1533
0.38	1.1533
0.38	1.1634
0.39	1.1634
0.39	1.166
0.4	1.166
0.4	1.176
0.41	1.176
0.41	1.1777
0.42	1.1777
0.42	1.1869
0.43	1.1869
0.43	1.1881
0.44	1.1881
0.44	1.1949
0.45	1.1949
0.45	1.1956
0.46	1.1956
0.46	1.1995
0.47	1.1995
0.47	1.1998
0.48	1.1998
0.48	1.2022
0.49	1.2022
0.49	1.2022
0.5	1.2022
0.5	1.2051
0.51	1.2051
0.51	1.2048
0.52	1.2048
0.52	1.2094
0.53	1.2094
0.53	1.2087
0.54	1.2087
0.54	1.2148
0.55	1.2148
0.55	1.2133
0.56	1.2133
0.56	1.2196
0.57	1.2196
0.57	1.2174
0.58	1.2174
0.58	1.2223
0.59	1.2223
0.59	1.2194
0.6	1.2194
0.6	1.2222
0.61	1.2222
0.61	1.2185
0.62	1.2185
0.62	1.2191
0.63	1.2191
0.63	1.2148
0.64	1.2148
0.64	1.2135
0.65	1.2135
0.65	1.2086
0.66	1.2086
0.66	1.2056
0.67	1.2056
0.67	1.2002
0.68	1.2002
0.68	1.1958
0.69	1.1958
0.69	1.19
0.7	1.19
0.7	1.1841
0.71	1.1841
0.71	1.1779
0.72	1.1779
0.72	1.1705
0.73	1.1705
0.73	1.1639
0.74	1.1639
0.74	1.155
0.75	1.155
0.75	1.1481
0.76	1.1481
0.76	1.1376
0.77	1.1376
0.77	1.1305
0.78	1.1305
0.78	1.1188
0.79	1.1188
0.79	1.1115
0.8	1.1115
0.8	1.0988
0.81	1.0988
0.81	1.0913
0.82	1.0913
0.82	1.0778
0.83	1.0778
0.83	1.0703
0.84	1.0703
0.84	1.0562
0.85	1.0562
0.85	1.0487
0.86	1.0487
0.86	1.034
0.87	1.034
0.87	1.0265
0.88	1.0265
0.88	1.0114
0.89	1.0114
0.89	1.0039
0.9	1.0039
0.9	0.9884
0.91	0.9884
0.91	0.98103
0.92	0.98103
0.92	0.96537
0.93	0.96537
0.93	0.9581
0.94	0.9581
0.94	0.9425
0.95	0.9425
0.95	0.93534
0.96	0.93534
0.96	0.92001
0.97	0.92001
0.97	0.91295
0.98	0.91295
0.98	0.89799
0.99	0.89799
0.99	0.89102
1	0.89102
1	0.87645
1.01	0.87645
1.01	0.86956
1.02	0.86956
1.02	0.85532
1.03	0.85532
1.03	0.84849
1.04	0.84849
1.04	0.83451
1.05	0.83451
1.05	0.82771
1.06	0.82771
1.06	0.81394
1.07	0.81394
1.07	0.80716
1.08	0.80716
1.08	0.79359
1.09	0.79359
1.09	0.7868
1.1	0.7868
1.1	0.77348
1.11	0.77348
1.11	0.76665
1.12	0.76665
1.12	0.75367
1.13	0.75367
1.13	0.74676
1.14	0.74676
1.14	0.73431
1.15	0.73431
1.15	0.72728
1.16	0.72728
1.16	0.71557
1.17	0.71557
1.17	0.70837
1.18	0.70837
1.18	0.69771
1.19	0.69771
1.19	0.69028
1.2	0.69028
1.2	0.681
1.21	0.681
1.21	0.67327
1.22	0.67327
1.22	0.66571
1.23	0.66571
1.23	0.6576
1.24	0.6576
1.24	0.652
1.25	0.652
1.25	0.64343
1.26	0.64343
1.26	0.63986
1.27	0.63986
1.27	0.63075
1.28	0.63075
1.28	0.62895
1.29	0.62895
1.29	0.61924
1.3	0.61924
1.3	0.61861
1.31	0.61861
1.31	0.60827
1.32	0.60827
1.32	0.60782
1.33	0.60782
1.33	0.59685
1.34	0.59685
1.34	0.5953
1.35	0.5953
1.35	0.58377
1.36	0.58377
1.36	0.57975
1.37	0.57975
1.37	0.56779
1.38	0.56779
1.38	0.56014
1.39	0.56014
1.39	0.54792
1.4	0.54792
1.4	0.53607
1.41	0.53607
1.41	0.52379
1.42	0.52379
1.42	0.50796
1.43	0.50796
1.43	0.49583
1.44	0.49583
1.44	0.47702
1.45	0.47702
1.45	0.46519
1.46	0.46519
1.46	0.44484
1.47	0.44484
1.47	0.43341
1.48	0.43341
1.48	0.41291
1.49	0.41291
1.49	0.40195
1.5	0.40195
1.5	0.38234
1.51	0.38234
1.51	0.37185
1.52	0.37185
1.52	0.35374
1.53	0.35374
1.53	0.34371
1.54	0.34371
1.54	0.32733
1.55	0.32733
1.55	0.31774
1.56	0.31774
1.56	0.30313
1.57	0.30313
1.57	0.29395
1.58	0.29395
1.58	0.28101
1.59	0.28101
1.59	0.27221
1.6	0.27221
1.6	0.2608
1.61	0.2608
1.61	0.25235
1.62	0.25235
1.62	0.24229
1.63	0.24229
1.63	0.23417
1.64	0.23417
1.64	0.22529
1.65	0.22529
1.65	0.21747
1.66	0.21747
1.66	0.20961
1.67	0.20961
1.67	0.20207
1.68	0.20207
1.68	0.19507
1.69	0.19507
1.69	0.18779
1.7	0.18779
1.7	0.18151
1.71	0.18151
1.71	0.17447
1.72	0.17447
1.72	0.16877
1.73	0.16877
1.73	0.16198
1.74	0.16198
1.74	0.15674
1.75	0.15674
1.75	0.15019
1.76	0.15019
1.76	0.1453
1.77	0.1453
1.77	0.13898
1.78	0.13898
1.78	0.13437
1.79	0.13437
1.79	0.12828
1.8	0.12828
1.8	0.12387
1.81	0.12387
1.81	0.11802
1.82	0.11802
1.82	0.11376
1.83	0.11376
1.83	0.10814
1.84	0.10814
1.84	0.104
1.85	0.104
1.85	0.098617
1.86	0.098617
1.86	0.09457
1.87	0.09457
1.87	0.089421
1.88	0.089421
1.88	0.085454
1.89	0.085454
1.89	0.080542
1.9	0.080542
1.9	0.076651
1.91	0.076651
1.91	0.071977
1.92	0.071977
1.92	0.068166
1.93	0.068166
1.93	0.06373
1.94	0.06373
1.94	0.060009
1.95	0.060009
1.95	0.05581
1.96	0.05581
1.96	0.052191
1.97	0.052191
1.97	0.048227
1.98	0.048227
1.98	0.044728
1.99	0.044728
1.99	0.040995
2	0.040995
2	0.037631
2.01	0.037631
2.01	0.034126
2.02	0.034126
2.02	0.030912
2.03	0.030912
2.03	0.02763
2.04	0.02763
2.04	0.024583
2.05	0.024583
2.05	0.021517
2.06	0.021517
2.06	0.018647
2.07	0.018647
2.07	0.015792
2.08	0.015792
2.08	0.013109
2.09	0.013109
2.09	0.010457
2.1	0.010457
2.1	0.0079667
2.11	0.0079667
2.11	0.0055108
2.12	0.0055108
2.12	0.0032154
2.13	0.0032154
2.13	0.00094733
2.14	0.00094733
2.14	-0.0011539
2.15	-0.0011539
2.15	-0.0032421
2.16	-0.0032421
2.16	-0.0051536
2.17	-0.0051536
2.17	-0.0070701
2.18	-0.0070701
2.18	-0.0087989
2.19	-0.0087989
2.19	-0.010552
2.2	-0.010552
2.2	-0.012109
2.21	-0.012109
2.21	-0.013705
2.22	-0.013705
2.22	-0.015104
2.23	-0.015104
2.23	-0.016552
2.24	-0.016552
2.24	-0.017808
2.25	-0.017808
2.25	-0.019114
2.26	-0.019114
2.26	-0.020245
2.27	-0.020245
2.27	-0.021416
2.28	-0.021416
2.28	-0.022443
2.29	-0.022443
2.29	-0.023483
2.3	-0.023483
2.3	-0.024427
2.31	-0.024427
2.31	-0.025342
2.32	-0.025342
2.32	-0.026225
2.33	-0.026225
2.33	-0.027018
2.34	-0.027018
2.34	-0.027861
2.35	-0.027861
2.35	-0.028536
2.36	-0.028536
2.36	-0.029358
2.37	-0.029358
2.37	-0.029917
2.38	-0.029917
2.38	-0.030738
2.39	-0.030738
2.39	-0.031183
2.4	-0.031183
2.4	-0.032015
2.41	-0.032015
2.41	-0.032346
2.42	-0.032346
2.42	-0.033199
2.43	-0.033199
2.43	-0.033417
2.44	-0.033417
2.44	-0.034294
2.45	-0.034294
2.45	-0.034401
2.46	-0.034401
2.46	-0.0353
2.47	-0.0353
2.47	-0.035295
2.48	-0.035295
2.48	-0.036209
2.49	-0.036209
2.49	-0.036094
2.5	-0.036094
2.5	-0.03701
2.51	-0.03701
2.51	-0.036786
2.52	-0.036786
2.52	-0.037689
2.53	-0.037689
2.53	-0.037357
2.54	-0.037357
2.54	-0.03823
2.55	-0.03823
2.55	-0.037794
2.56	-0.037794
2.56	-0.038619
2.57	-0.038619
2.57	-0.038081
2.58	-0.038081
2.58	-0.038841
2.59	-0.038841
2.59	-0.038207
2.6	-0.038207
2.6	-0.038887
2.61	-0.038887
2.61	-0.038161
2.62	-0.038161
2.62	-0.038748
2.63	-0.038748
2.63	-0.037936
2.64	-0.037936
2.64	-0.038422
2.65	-0.038422
2.65	-0.03753
2.66	-0.03753
2.66	-0.037907
2.67	-0.037907
2.67	-0.036942
2.68	-0.036942
2.68	-0.037208
2.69	-0.037208
2.69	-0.036175
2.7	-0.036175
2.7	-0.036328
2.71	-0.036328
2.71	-0.035235
2.72	-0.035235
2.72	-0.035277
2.73	-0.035277
2.73	-0.034129
2.74	-0.034129
2.74	-0.034063
2.75	-0.034063
2.75	-0.032868
2.76	-0.032868
2.76	-0.032697
2.77	-0.032697
2.77	-0.03146
2.78	-0.03146
2.78	-0.03119
2.79	-0.03119
2.79	-0.029919
2.8	-0.029919
2.8	-0.029555
2.81	-0.029555
2.81	-0.028254
2.82	-0.028254
2.82	-0.027803
2.83	-0.027803
2.83	-0.026478
2.84	-0.026478
2.84	-0.025946
2.85	-0.025946
2.85	-0.024603
2.86	-0.024603
2.86	-0.023997
2.87	-0.023997
2.87	-0.02264
2.88	-0.02264
2.88	-0.021967
2.89	-0.021967
2.89	-0.020601
2.9	-0.020601
2.9	-0.019867
2.91	-0.019867
2.91	-0.018496
2.92	-0.018496
2.92	-0.017709
2.93	-0.017709
2.93	-0.016337
2.94	-0.016337
2.94	-0.015501
2.95	-0.015501
2.95	-0.014132
2.96	-0.014132
2.96	-0.013255
2.97	-0.013255
2.97	-0.011893
2.98	-0.011893
2.98	-0.01098
2.99	-0.01098
2.99	-0.0096266
3	-0.0096266
3	-0.008683
3.01	-0.008683
3.01	-0.0073424
3.02	-0.0073424
3.02	-0.0063735
3.03	-0.0063735
3.03	-0.005048
3.04	-0.005048
3.04	-0.0040588
3.05	-0.0040588
3.05	-0.0027508
3.06	-0.0027508
3.06	-0.0017458
3.07	-0.0017458
3.07	-0.00045754
3.08	-0.00045754
3.08	0.00055877
3.09	0.00055877
3.09	0.0018254
3.1	0.0018254
3.1	0.002849
3.11	0.002849
3.11	0.0040922
3.12	0.0040922
3.12	0.0051193
3.13	0.0051193
3.13	0.0063375
3.14	0.0063375
3.14	0.0073646
3.15	0.0073646
3.15	0.0085564
3.16	0.0085564
3.16	0.0095803
3.17	0.0095803
3.17	0.010744
3.18	0.010744
3.18	0.011762
3.19	0.011762
3.19	0.012897
3.2	0.012897
3.2	0.013906
3.21	0.013906
3.21	0.015012
3.22	0.015012
3.22	0.016009
3.23	0.016009
3.23	0.017084
3.24	0.017084
3.24	0.018068
3.25	0.018068
3.25	0.019112
3.26	0.019112
3.26	0.02008
3.27	0.02008
3.27	0.021092
3.28	0.021092
3.28	0.022042
3.29	0.022042
3.29	0.023023
3.3	0.023023
3.3	0.023953
3.31	0.023953
3.31	0.024901
3.32	0.024901
3.32	0.025811
3.33	0.025811
3.33	0.026727
3.34	0.026727
3.34	0.027614
3.35	0.027614
3.35	0.028497
3.36	0.028497
3.36	0.029361
3.37	0.029361
3.37	0.030211
3.38	0.030211
3.38	0.031051
3.39	0.031051
3.39	0.031868
3.4	0.031868
3.4	0.032683
3.41	0.032683
3.41	0.033467
3.42	0.033467
3.42	0.034256
3.43	0.034256
3.43	0.035007
3.44	0.035007
3.44	0.03577
3.45	0.03577
3.45	0.036489
3.46	0.036489
3.46	0.037225
3.47	0.037225
3.47	0.037911
3.48	0.037911
3.48	0.038619
3.49	0.038619
3.49	0.039274
3.5	0.039274
3.5	0.039955
3.51	0.039955
3.51	0.040578
3.52	0.040578
3.52	0.041231
3.53	0.041231
3.53	0.041822
3.54	0.041822
3.54	0.042448
3.55	0.042448
3.55	0.043008
3.56	0.043008
3.56	0.043606
3.57	0.043606
3.57	0.044136
3.58	0.044136
3.58	0.044705
3.59	0.044705
3.59	0.045206
3.6	0.045206
3.6	0.045747
3.61	0.045747
3.61	0.046218
3.62	0.046218
3.62	0.046732
3.63	0.046732
3.63	0.047174
3.64	0.047174
3.64	0.047661
3.65	0.047661
3.65	0.048074
3.66	0.048074
3.66	0.048534
3.67	0.048534
3.67	0.048919
3.68	0.048919
3.68	0.049352
3.69	0.049352
3.69	0.04971
3.7	0.04971
3.7	0.050117
3.71	0.050117
3.71	0.050448
3.72	0.050448
3.72	0.050828
3.73	0.050828
3.73	0.051133
3.74	0.051133
3.74	0.051488
3.75	0.051488
3.75	0.051768
3.76	0.051768
3.76	0.052097
3.77	0.052097
3.77	0.052352
3.78	0.052352
3.78	0.052656
3.79	0.052656
3.79	0.052887
3.8	0.052887
3.8	0.053167
3.81	0.053167
3.81	0.053373
3.82	0.053373
3.82	0.05363
3.83	0.05363
3.83	0.053813
3.84	0.053813
3.84	0.054046
3.85	0.054046
3.85	0.054207
3.86	0.054207
3.86	0.054418
3.87	0.054418
3.87	0.054557
3.88	0.054557
3.88	0.054745
3.89	0.054745
3.89	0.054863
3.9	0.054863
3.9	0.055029
3.91	0.055029
3.91	0.055127
3.92	0.055127
3.92	0.055272
3.93	0.055272
3.93	0.055349
3.94	0.055349
3.94	0.055474
3.95	0.055474
3.95	0.055532
3.96	0.055532
3.96	0.055637
3.97	0.055637
3.97	0.055675
3.98	0.055675
3.98	0.055761
3.99	0.055761
3.99	0.055782
4	0.055782
4	0.055848
4.01	0.055848
4.01	0.055851
4.02	0.055851
4.02	0.0559
4.03	0.0559
4.03	0.055886
4.04	0.055886
4.04	0.055917
4.05	0.055917
4.05	0.055886
4.06	0.055886
4.06	0.0559
4.07	0.0559
4.07	0.055854
4.08	0.055854
4.08	0.055851
4.09	0.055851
4.09	0.055789
4.1	0.055789
4.1	0.05577
4.11	0.05577
4.11	0.055694
4.12	0.055694
4.12	0.05566
4.13	0.05566
4.13	0.055569
4.14	0.055569
4.14	0.05552
4.15	0.05552
4.15	0.055416
4.16	0.055416
4.16	0.055352
4.17	0.055352
4.17	0.055235
4.18	0.055235
4.18	0.055158
4.19	0.055158
4.19	0.055028
4.2	0.055028
4.2	0.054938
4.21	0.054938
4.21	0.054796
4.22	0.054796
4.22	0.054693
4.23	0.054693
4.23	0.05454
4.24	0.05454
4.24	0.054424
4.25	0.054424
4.25	0.05426
4.26	0.05426
4.26	0.054133
4.27	0.054133
4.27	0.053959
4.28	0.053959
4.28	0.05382
4.29	0.05382
4.29	0.053636
4.3	0.053636
4.3	0.053487
4.31	0.053487
4.31	0.053293
4.32	0.053293
4.32	0.053133
4.33	0.053133
4.33	0.05293
4.34	0.05293
4.34	0.052761
4.35	0.052761
4.35	0.05255
4.36	0.05255
4.36	0.052371
4.37	0.052371
4.37	0.052152
4.38	0.052152
4.38	0.051965
4.39	0.051965
4.39	0.051737
4.4	0.051737
4.4	0.051542
4.41	0.051542
4.41	0.051307
4.42	0.051307
4.42	0.051104
4.43	0.051104
4.43	0.050862
4.44	0.050862
4.44	0.050651
4.45	0.050651
4.45	0.050403
4.46	0.050403
4.46	0.050185
4.47	0.050185
4.47	0.049931
4.48	0.049931
4.48	0.049706
4.49	0.049706
4.49	0.049447
4.5	0.049447
4.5	0.049216
4.51	0.049216
4.51	0.048951
4.52	0.048951
4.52	0.048714
4.53	0.048714
4.53	0.048444
4.54	0.048444
4.54	0.048202
4.55	0.048202
4.55	0.047927
4.56	0.047927
4.56	0.04768
4.57	0.04768
4.57	0.047401
4.58	0.047401
4.58	0.047149
4.59	0.047149
4.59	0.046867
4.6	0.046867
4.6	0.04661
4.61	0.04661
4.61	0.046324
4.62	0.046324
4.62	0.046063
4.63	0.046063
4.63	0.045774
4.64	0.045774
4.64	0.04551
4.65	0.04551
4.65	0.045217
4.66	0.045217
4.66	0.04495
4.67	0.04495
4.67	0.044655
4.68	0.044655
4.68	0.044384
4.69	0.044384
4.69	0.044087
4.7	0.044087
4.7	0.043813
4.71	0.043813
4.71	0.043514
4.72	0.043514
4.72	0.043237
4.73	0.043237
4.73	0.042936
4.74	0.042936
4.74	0.042658
4.75	0.042658
4.75	0.042355
4.76	0.042355
4.76	0.042075
4.77	0.042075
4.77	0.041771
4.78	0.041771
4.78	0.041489
4.79	0.041489
4.79	0.041184
4.8	0.041184
4.8	0.040901
4.81	0.040901
4.81	0.040595
4.82	0.040595
4.82	0.04031
4.83	0.04031
4.83	0.040004
4.84	0.040004
4.84	0.039718
4.85	0.039718
4.85	0.039412
4.86	0.039412
4.86	0.039125
4.87	0.039125
4.87	0.038819
4.88	0.038819
4.88	0.038532
4.89	0.038532
4.89	0.038226
4.9	0.038226
4.9	0.037938
4.91	0.037938
4.91	0.037632
4.92	0.037632
4.92	0.037344
4.93	0.037344
4.93	0.037039
4.94	0.037039
4.94	0.036751
4.95	0.036751
4.95	0.036446
4.96	0.036446
4.96	0.036159
4.97	0.036159
4.97	0.035855
4.98	0.035855
4.98	0.035568
4.99	0.035568
4.99	0.035265
5	0.035265
5	0.034979
5.01	0.034979
5.01	0.034677
5.02	0.034677
5.02	0.034392
5.03	0.034392
5.03	0.034091
5.04	0.034091
5.04	0.033807
5.05	0.033807
5.05	0.033508
5.06	0.033508
5.06	0.033224
5.07	0.033224
5.07	0.032927
5.08	0.032927
5.08	0.032645
5.09	0.032645
5.09	0.032349
5.1	0.032349
5.1	0.032068
5.11	0.032068
5.11	0.031774
5.12	0.031774
5.12	0.031495
5.13	0.031495
5.13	0.031203
5.14	0.031203
5.14	0.030925
5.15	0.030925
5.15	0.030635
5.16	0.030635
5.16	0.030359
5.17	0.030359
5.17	0.030071
5.18	0.030071
5.18	0.029797
5.19	0.029797
5.19	0.029512
5.2	0.029512
5.2	0.02924
5.21	0.02924
5.21	0.028956
5.22	0.028956
5.22	0.028686
5.23	0.028686
5.23	0.028406
5.24	0.028406
5.24	0.028138
5.25	0.028138
5.25	0.02786
5.26	0.02786
5.26	0.027594
5.27	0.027594
5.27	0.027318
5.28	0.027318
5.28	0.027055
5.29	0.027055
5.29	0.026782
5.3	0.026782
5.3	0.026521
5.31	0.026521
5.31	0.026251
5.32	0.026251
5.32	0.025993
5.33	0.025993
5.33	0.025725
5.34	0.025725
5.34	0.025469
5.35	0.025469
5.35	0.025205
5.36	0.025205
5.36	0.024952
5.37	0.024952
5.37	0.02469
5.38	0.02469
5.38	0.02444
5.39	0.02444
5.39	0.024181
5.4	0.024181
5.4	0.023933
5.41	0.023933
5.41	0.023677
5.42	0.023677
5.42	0.023432
5.43	0.023432
5.43	0.02318
5.44	0.02318
5.44	0.022938
5.45	0.022938
5.45	0.022688
5.46	0.022688
5.46	0.022449
5.47	0.022449
5.47	0.022202
5.48	0.022202
5.48	0.021966
5.49	0.021966
5.49	0.021723
5.5	0.021723
5.5	0.021489
5.51	0.021489
5.51	0.021249
5.52	0.021249
5.52	0.021019
5.53	0.021019
5.53	0.020782
5.54	0.020782
5.54	0.020554
5.55	0.020554
5.55	0.02032
5.56	0.02032
5.56	0.020096
5.57	0.020096
5.57	0.019866
5.58	0.019866
5.58	0.019644
5.59	0.019644
5.59	0.019417
5.6	0.019417
5.6	0.019198
5.61	0.019198
5.61	0.018975
5.62	0.018975
5.62	0.018759
5.63	0.018759
5.63	0.018539
5.64	0.018539
5.64	0.018326
5.65	0.018326
5.65	0.018109
5.66	0.018109
5.66	0.0179
5.67	0.0179
5.67	0.017686
5.68	0.017686
5.68	0.01748
5.69	0.01748
5.69	0.017269
5.7	0.017269
5.7	0.017066
5.71	0.017066
5.71	0.016858
5.72	0.016858
5.72	0.016658
5.73	0.016658
5.73	0.016454
5.74	0.016454
5.74	0.016257
5.75	0.016257
5.75	0.016056
5.76	0.016056
5.76	0.015863
5.77	0.015863
5.77	0.015665
5.78	0.015665
5.78	0.015474
5.79	0.015474
5.79	0.01528
5.8	0.01528
5.8	0.015092
5.81	0.015092
5.81	0.014901
5.82	0.014901
5.82	0.014717
5.83	0.014717
5.83	0.014529
5.84	0.014529
5.84	0.014347
5.85	0.014347
5.85	0.014162
5.86	0.014162
5.86	0.013984
5.87	0.013984
5.87	0.013802
5.88	0.013802
5.88	0.013627
5.89	0.013627
5.89	0.013449
5.9	0.013449
5.9	0.013276
5.91	0.013276
5.91	0.013101
5.92	0.013101
5.92	0.012932
5.93	0.012932
5.93	0.01276
5.94	0.01276
5.94	0.012593
5.95	0.012593
5.95	0.012424
5.96	0.012424
5.96	0.012261
5.97	0.012261
5.97	0.012095
5.98	0.012095
5.98	0.011934
5.99	0.011934
5.99	0.011771
6	0.011771
6	0.011614
6.01	0.011614
6.01	0.011454
6.02	0.011454
6.02	0.011299
6.03	0.011299
6.03	0.011143
6.04	0.011143
6.04	0.010991
6.05	0.010991
6.05	0.010837
6.06	0.010837
6.06	0.010688
6.07	0.010688
6.07	0.010537
6.08	0.010537
6.08	0.010391
6.09	0.010391
6.09	0.010243
6.1	0.010243
6.1	0.0101
6.11	0.0101
6.11	0.0099545
6.12	0.0099545
6.12	0.0098139
6.13	0.0098139
6.13	0.0096717
6.14	0.0096717
6.14	0.0095338
6.15	0.0095338
6.15	0.0093944
6.16	0.0093944
6.16	0.0092593
6.17	0.0092593
6.17	0.0091226
6.18	0.0091226
6.18	0.0089902
6.19	0.0089902
6.19	0.0088563
6.2	0.0088563
6.2	0.0087265
6.21	0.0087265
6.21	0.0085954
6.22	0.0085954
6.22	0.0084682
6.23	0.0084682
6.23	0.0083397
6.24	0.0083397
6.24	0.0082151
6.25	0.0082151
6.25	0.0080893
6.26	0.0080893
6.26	0.0079673
6.27	0.0079673
6.27	0.0078441
6.28	0.0078441
6.28	0.0077246
6.29	0.0077246
6.29	0.007604
6.3	0.007604
6.3	0.007487
6.31	0.007487
6.31	0.0073689
6.32	0.0073689
6.32	0.0072544
6.33	0.0072544
6.33	0.0071389
6.34	0.0071389
6.34	0.0070267
6.35	0.0070267
6.35	0.0069137
6.36	0.0069137
6.36	0.006804
6.37	0.006804
6.37	0.0066934
6.38	0.0066934
6.38	0.006586
6.39	0.006586
6.39	0.0064779
6.4	0.0064779
6.4	0.0063728
6.41	0.0063728
6.41	0.0062671
6.42	0.0062671
6.42	0.0061643
6.43	0.0061643
6.43	0.0060609
6.44	0.0060609
6.44	0.0059604
6.45	0.0059604
6.45	0.0058593
6.46	0.0058593
6.46	0.005761
6.47	0.005761
6.47	0.0056622
6.48	0.0056622
6.48	0.0055661
6.49	0.0055661
6.49	0.0054695
6.5	0.0054695
6.5	0.0053756
6.51	0.0053756
6.51	0.0052812
6.52	0.0052812
6.52	0.0051894
6.53	0.0051894
6.53	0.0050972
6.54	0.0050972
6.54	0.0050075
6.55	0.0050075
6.55	0.0049175
6.56	0.0049175
6.56	0.0048298
6.57	0.0048298
6.57	0.0047419
6.58	0.0047419
6.58	0.0046563
6.59	0.0046563
6.59	0.0045704
6.6	0.0045704
6.6	0.0044868
6.61	0.0044868
6.61	0.0044029
6.62	0.0044029
6.62	0.0043213
6.63	0.0043213
6.63	0.0042394
6.64	0.0042394
6.64	0.0041597
6.65	0.0041597
6.65	0.0040798
6.66	0.0040798
6.66	0.0040021
6.67	0.0040021
6.67	0.0039241
6.68	0.0039241
6.68	0.0038482
6.69	0.0038482
6.69	0.0037721
6.7	0.0037721
6.7	0.003698
6.71	0.003698
6.71	0.0036238
6.72	0.0036238
6.72	0.0035516
6.73	0.0035516
6.73	0.0034792
6.74	0.0034792
6.74	0.0034087
6.75	0.0034087
6.75	0.0033382
6.76	0.0033382
6.76	0.0032694
6.77	0.0032694
6.77	0.0032006
6.78	0.0032006
6.78	0.0031336
6.79	0.0031336
6.79	0.0030665
6.8	0.0030665
6.8	0.0030012
6.81	0.0030012
6.81	0.0029359
6.82	0.0029359
6.82	0.0028722
6.83	0.0028722
6.83	0.0028085
6.84	0.0028085
6.84	0.0027464
6.85	0.0027464
6.85	0.0026844
6.86	0.0026844
6.86	0.002624
6.87	0.002624
6.87	0.0025636
6.88	0.0025636
6.88	0.0025047
6.89	0.0025047
6.89	0.0024458
6.9	0.0024458
6.9	0.0023885
6.91	0.0023885
6.91	0.0023312
6.92	0.0023312
6.92	0.0022754
6.93	0.0022754
6.93	0.0022196
6.94	0.0022196
6.94	0.0021653
6.95	0.0021653
6.95	0.002111
6.96	0.002111
6.96	0.0020581
6.97	0.0020581
6.97	0.0020054
6.98	0.0020054
6.98	0.0019539
6.99	0.0019539
6.99	0.0019026
7	0.0019026
7	0.0018525
7.01	0.0018525
7.01	0.0018026
7.02	0.0018026
7.02	0.0017539
7.03	0.0017539
7.03	0.0017054
7.04	0.0017054
7.04	0.001658
7.05	0.001658
7.05	0.0016108
7.06	0.0016108
7.06	0.0015648
7.07	0.0015648
7.07	0.001519
7.08	0.001519
7.08	0.0014742
7.09	0.0014742
7.09	0.0014297
7.1	0.0014297
7.1	0.0013863
7.11	0.0013863
7.11	0.001343
7.12	0.001343
7.12	0.0013008
7.13	0.0013008
7.13	0.0012588
7.14	0.0012588
7.14	0.0012178
7.15	0.0012178
7.15	0.0011771
7.16	0.0011771
7.16	0.0011373
7.17	0.0011373
7.17	0.0010977
7.18	0.0010977
7.18	0.0010591
7.19	0.0010591
7.19	0.0010207
7.2	0.0010207
7.2	0.00098329
7.21	0.00098329
7.21	0.00094607
7.22	0.00094607
7.22	0.00090974
7.23	0.00090974
7.23	0.00087366
7.24	0.00087366
7.24	0.00083844
7.25	0.00083844
7.25	0.00080346
7.26	0.00080346
7.26	0.00076933
7.27	0.00076933
7.27	0.00073544
7.28	0.00073544
7.28	0.00070238
7.29	0.00070238
7.29	0.00066955
7.3	0.00066955
7.3	0.00063753
7.31	0.00063753
7.31	0.00060574
7.32	0.00060574
7.32	0.00057474
7.33	0.00057474
7.33	0.00054398
7.34	0.00054398
7.34	0.00051397
7.35	0.00051397
7.35	0.00048421
7.36	0.00048421
7.36	0.00045518
7.37	0.00045518
7.37	0.0004264
7.38	0.0004264
7.38	0.00039833
7.39	0.00039833
7.39	0.00037051
7.4	0.00037051
7.4	0.00034337
7.41	0.00034337
7.41	0.00031649
7.42	0.00031649
7.42	0.00029027
7.43	0.00029027
7.43	0.00026431
7.44	0.00026431
7.44	0.00023899
7.45	0.00023899
7.45	0.00021393
7.46	0.00021393
7.46	0.00018949
7.47	0.00018949
7.47	0.0001653
7.48	0.0001653
7.48	0.00014172
7.49	0.00014172
7.49	0.0001184
7.5	0.0001184
7.5	9.5665e-05
7.51	9.5665e-05
7.51	7.3182e-05
7.52	7.3182e-05
7.52	5.1272e-05
7.53	5.1272e-05
7.53	2.9612e-05
7.54	2.9612e-05
7.54	8.5081e-06
7.55	8.5081e-06
7.55	-1.2346e-05
7.56	-1.2346e-05
7.56	-3.2661e-05
7.57	-3.2661e-05
7.57	-5.2727e-05
7.58	-5.2727e-05
7.58	-7.2272e-05
7.59	-7.2272e-05
7.59	-9.1568e-05
7.6	-9.1568e-05
7.6	-0.00011035
7.61	-0.00011035
7.61	-0.0001289
7.62	-0.0001289
7.62	-0.00014695
7.63	-0.00014695
7.63	-0.00016475
7.64	-0.00016475
7.64	-0.00018208
7.65	-0.00018208
7.65	-0.00019917
7.66	-0.00019917
7.66	-0.00021579
7.67	-0.00021579
7.67	-0.00023218
7.68	-0.00023218
7.68	-0.00024811
7.69	-0.00024811
7.69	-0.00026381
7.7	-0.00026381
7.7	-0.00027907
7.71	-0.00027907
7.71	-0.0002941
7.72	-0.0002941
7.72	-0.0003087
7.73	-0.0003087
7.73	-0.00032307
7.74	-0.00032307
7.74	-0.00033703
7.75	-0.00033703
7.75	-0.00035076
7.76	-0.00035076
7.76	-0.00036409
7.77	-0.00036409
7.77	-0.0003772
7.78	-0.0003772
7.78	-0.00038992
7.79	-0.00038992
7.79	-0.00040241
7.8	-0.00040241
7.8	-0.00041453
7.81	-0.00041453
7.81	-0.00042643
7.82	-0.00042643
7.82	-0.00043796
7.83	-0.00043796
7.83	-0.00044928
7.84	-0.00044928
7.84	-0.00046025
7.85	-0.00046025
7.85	-0.000471
7.86	-0.000471
7.86	-0.0004814
7.87	-0.0004814
7.87	-0.0004916
7.88	-0.0004916
7.88	-0.00050147
7.89	-0.00050147
7.89	-0.00051112
7.9	-0.00051112
7.9	-0.00052046
7.91	-0.00052046
7.91	-0.00052959
7.92	-0.00052959
7.92	-0.00053841
7.93	-0.00053841
7.93	-0.00054703
7.94	-0.00054703
7.94	-0.00055534
7.95	-0.00055534
7.95	-0.00056346
7.96	-0.00056346
7.96	-0.00057129
7.97	-0.00057129
7.97	-0.00057892
7.98	-0.00057892
7.98	-0.00058626
7.99	-0.00058626
7.99	-0.00059342
8	-0.00059342
8	-0.00060031
8.01	-0.00060031
8.01	-0.000607
8.02	-0.000607
8.02	-0.00061343
8.03	-0.00061343
8.03	-0.00061968
8.04	-0.00061968
8.04	-0.00062567
8.05	-0.00062567
8.05	-0.00063148
8.06	-0.00063148
8.06	-0.00063704
8.07	-0.00063704
8.07	-0.00064242
8.08	-0.00064242
8.08	-0.00064757
8.09	-0.00064757
8.09	-0.00065254
8.1	-0.00065254
8.1	-0.00065728
8.11	-0.00065728
8.11	-0.00066185
8.12	-0.00066185
8.12	-0.00066619
8.13	-0.00066619
8.13	-0.00067037
8.14	-0.00067037
8.14	-0.00067433
8.15	-0.00067433
8.15	-0.00067813
8.16	-0.00067813
8.16	-0.00068173
8.17	-0.00068173
8.17	-0.00068516
8.18	-0.00068516
8.18	-0.00068839
8.19	-0.00068839
8.19	-0.00069147
8.2	-0.00069147
8.2	-0.00069435
8.21	-0.00069435
8.21	-0.00069708
8.22	-0.00069708
8.22	-0.00069962
8.23	-0.00069962
8.23	-0.00070202
8.24	-0.00070202
8.24	-0.00070423
8.25	-0.00070423
8.25	-0.0007063
8.26	-0.0007063
8.26	-0.0007082
8.27	-0.0007082
8.27	-0.00070996
8.28	-0.00070996
8.28	-0.00071155
8.29	-0.00071155
8.29	-0.000713
8.3	-0.000713
8.3	-0.00071429
8.31	-0.00071429
8.31	-0.00071545
8.32	-0.00071545
8.32	-0.00071646
8.33	-0.00071646
8.33	-0.00071733
8.34	-0.00071733
8.34	-0.00071806
8.35	-0.00071806
8.35	-0.00071866
8.36	-0.00071866
8.36	-0.00071912
8.37	-0.00071912
8.37	-0.00071946
8.38	-0.00071946
8.38	-0.00071966
8.39	-0.00071966
8.39	-0.00071975
8.4	-0.00071975
8.4	-0.0007197
8.41	-0.0007197
8.41	-0.00071954
8.42	-0.00071954
8.42	-0.00071925
8.43	-0.00071925
8.43	-0.00071885
8.44	-0.00071885
8.44	-0.00071834
8.45	-0.00071834
8.45	-0.00071771
8.46	-0.00071771
8.46	-0.00071697
8.47	-0.00071697
8.47	-0.00071613
8.48	-0.00071613
8.48	-0.00071518
8.49	-0.00071518
8.49	-0.00071413
8.5	-0.00071413
8.5	-0.00071298
8.51	-0.00071298
8.51	-0.00071173
8.52	-0.00071173
8.52	-0.00071038
8.53	-0.00071038
8.53	-0.00070894
8.54	-0.00070894
8.54	-0.0007074
8.55	-0.0007074
8.55	-0.00070578
8.56	-0.00070578
8.56	-0.00070406
8.57	-0.00070406
8.57	-0.00070226
8.58	-0.00070226
8.58	-0.00070038
8.59	-0.00070038
8.59	-0.00069841
8.6	-0.00069841
8.6	-0.00069637
8.61	-0.00069637
8.61	-0.00069424
8.62	-0.00069424
8.62	-0.00069204
8.63	-0.00069204
8.63	-0.00068977
8.64	-0.00068977
8.64	-0.00068742
8.65	-0.00068742
8.65	-0.00068501
8.66	-0.00068501
8.66	-0.00068252
8.67	-0.00068252
8.67	-0.00067997
8.68	-0.00067997
8.68	-0.00067735
8.69	-0.00067735
8.69	-0.00067467
8.7	-0.00067467
8.7	-0.00067193
8.71	-0.00067193
8.71	-0.00066913
8.72	-0.00066913
8.72	-0.00066627
8.73	-0.00066627
8.73	-0.00066336
8.74	-0.00066336
8.74	-0.00066039
8.75	-0.00066039
8.75	-0.00065737
8.76	-0.00065737
8.76	-0.0006543
8.77	-0.0006543
8.77	-0.00065118
8.78	-0.00065118
8.78	-0.00064801
8.79	-0.00064801
8.79	-0.0006448
8.8	-0.0006448
8.8	-0.00064154
8.81	-0.00064154
8.81	-0.00063824
8.82	-0.00063824
8.82	-0.0006349
8.83	-0.0006349
8.83	-0.00063152
8.84	-0.00063152
8.84	-0.0006281
8.85	-0.0006281
8.85	-0.00062464
8.86	-0.00062464
8.86	-0.00062115
8.87	-0.00062115
8.87	-0.00061763
8.88	-0.00061763
8.88	-0.00061407
8.89	-0.00061407
8.89	-0.00061048
8.9	-0.00061048
8.9	-0.00060687
8.91	-0.00060687
8.91	-0.00060322
8.92	-0.00060322
8.92	-0.00059955
8.93	-0.00059955
8.93	-0.00059585
8.94	-0.00059585
8.94	-0.00059213
8.95	-0.00059213
8.95	-0.00058838
8.96	-0.00058838
8.96	-0.00058461
8.97	-0.00058461
8.97	-0.00058083
8.98	-0.00058083
8.98	-0.00057702
8.99	-0.00057702
8.99	-0.00057319
9	-0.00057319
9	-0.00056935
9.01	-0.00056935
9.01	-0.00056548
9.02	-0.00056548
9.02	-0.00056161
9.03	-0.00056161
9.03	-0.00055772
9.04	-0.00055772
9.04	-0.00055381
9.05	-0.00055381
9.05	-0.00054989
9.06	-0.00054989
9.06	-0.00054596
9.07	-0.00054596
9.07	-0.00054202
9.08	-0.00054202
9.08	-0.00053807
9.09	-0.00053807
9.09	-0.0005341
9.1	-0.0005341
9.1	-0.00053013
9.11	-0.00053013
9.11	-0.00052615
9.12	-0.00052615
9.12	-0.00052216
9.13	-0.00052216
9.13	-0.00051817
9.14	-0.00051817
9.14	-0.00051417
9.15	-0.00051417
9.15	-0.00051016
9.16	-0.00051016
9.16	-0.00050614
9.17	-0.00050614
9.17	-0.00050212
9.18	-0.00050212
9.18	-0.00049809
9.19	-0.00049809
9.19	-0.00049406
9.2	-0.00049406
9.2	-0.00049002
9.21	-0.00049002
9.21	-0.00048598
9.22	-0.00048598
9.22	-0.00048193
9.23	-0.00048193
9.23	-0.00047787
9.24	-0.00047787
9.24	-0.00047382
9.25	-0.00047382
9.25	-0.00046975
9.26	-0.00046975
9.26	-0.00046568
9.27	-0.00046568
9.27	-0.0004616
9.28	-0.0004616
9.28	-0.00045751
9.29	-0.00045751
9.29	-0.00045342
9.3	-0.00045342
9.3	-0.00044932
9.31	-0.00044932
9.31	-0.00044521
9.32	-0.00044521
9.32	-0.00044109
9.33	-0.00044109
9.33	-0.00043696
9.34	-0.00043696
9.34	-0.00043282
9.35	-0.00043282
9.35	-0.00042867
9.36	-0.00042867
9.36	-0.0004245
9.37	-0.0004245
9.37	-0.00042032
9.38	-0.00042032
9.38	-0.00041612
9.39	-0.00041612
9.39	-0.00041191
9.4	-0.00041191
9.4	-0.00040767
9.41	-0.00040767
9.41	-0.00040342
9.42	-0.00040342
9.42	-0.00039914
9.43	-0.00039914
9.43	-0.00039483
9.44	-0.00039483
9.44	-0.0003905
9.45	-0.0003905
9.45	-0.00038614
9.46	-0.00038614
9.46	-0.00038175
9.47	-0.00038175
9.47	-0.00037733
9.48	-0.00037733
9.48	-0.00037287
9.49	-0.00037287
9.49	-0.00036837
9.5	-0.00036837
9.5	-0.00036383
9.51	-0.00036383
9.51	-0.00035925
9.52	-0.00035925
9.52	-0.00035462
9.53	-0.00035462
9.53	-0.00034995
9.54	-0.00034995
9.54	-0.00034522
9.55	-0.00034522
9.55	-0.00034043
9.56	-0.00034043
9.56	-0.00033559
9.57	-0.00033559
9.57	-0.00033068
9.58	-0.00033068
9.58	-0.00032571
9.59	-0.00032571
9.59	-0.00032067
9.6	-0.00032067
9.6	-0.00031555
9.61	-0.00031555
9.61	-0.00031036
9.62	-0.00031036
9.62	-0.00030509
9.63	-0.00030509
9.63	-0.00029974
9.64	-0.00029974
9.64	-0.0002943
9.65	-0.0002943
9.65	-0.00028877
9.66	-0.00028877
9.66	-0.00028313
9.67	-0.00028313
9.67	-0.0002774
9.68	-0.0002774
9.68	-0.00027157
9.69	-0.00027157
9.69	-0.00026563
9.7	-0.00026563
9.7	-0.00025957
9.71	-0.00025957
9.71	-0.00025339
9.72	-0.00025339
9.72	-0.00024709
9.73	-0.00024709
9.73	-0.00024067
9.74	-0.00024067
9.74	-0.00023411
9.75	-0.00023411
9.75	-0.00022742
9.76	-0.00022742
9.76	-0.00022058
9.77	-0.00022058
9.77	-0.0002136
9.78	-0.0002136
9.78	-0.00020647
9.79	-0.00020647
9.79	-0.00019918
9.8	-0.00019918
9.8	-0.00019172
9.81	-0.00019172
9.81	-0.0001841
9.82	-0.0001841
9.82	-0.00017631
9.83	-0.00017631
9.83	-0.00016834
9.84	-0.00016834
9.84	-0.00016018
9.85	-0.00016018
9.85	-0.00015184
9.86	-0.00015184
9.86	-0.0001433
9.87	-0.0001433
9.87	-0.00013457
9.88	-0.00013457
9.88	-0.00012562
9.89	-0.00012562
9.89	-0.00011647
9.9	-0.00011647
9.9	-0.00010709
9.91	-0.00010709
9.91	-9.7494e-05
9.92	-9.7494e-05
9.92	-8.7666e-05
9.93	-8.7666e-05
9.93	-7.7602e-05
9.94	-7.7602e-05
9.94	-6.7296e-05
9.95	-6.7296e-05
9.95	-5.674e-05
9.96	-5.674e-05
9.96	-4.593e-05
9.97	-4.593e-05
9.97	-3.4857e-05
9.98	-3.4857e-05
9.98	-2.3516e-05
9.99	-2.3516e-05
9.99	-1.1899e-05
10	-1.1899e-05
10	0


==> immagini/simulazione5/simulazione1_u_unc_ru4.txt <==
0	0.25735
0.01	0.25735
0.01	0.26558
0.02	0.26558
0.02	1.8213
0.03	1.8213
0.03	1.82
0.04	1.82
0.04	4.0451
0.05	4.0451
0.05	4.0208
0.06	4.0208
0.06	2.9305
0.07	2.9305
0.07	2.9231
0.08	2.9231
0.08	0.55286
0.09	0.55286
0.09	0.55662
0.1	0.55662
0.1	1.0473
0.11	1.0473
0.11	1.1206
0.12	1.1206
0.12	1.2798
0.13	1.2798
0.13	1.2776
0.14	1.2776
0.14	0.29525
0.15	0.29525
0.15	0.30188
0.16	0.30188
0.16	0.78763
0.17	0.78763
0.17	0.78431
0.18	0.78431
0.18	0.6808
0.19	0.6808
0.19	0.6788
0.2	0.6788
0.2	0.56774
0.21	0.56774
0.21	0.56518
0.22	0.56518
0.22	0.81715
0.23	0.81715
0.23	0.81073
0.24	0.81073
0.24	0.63857
0.25	0.63857
0.25	0.6345
0.26	0.6345
0.26	0.68781
0.27	0.68781
0.27	0.68439
0.28	0.68439
0.28	0.76323
0.29	0.76323
0.29	0.75977
0.3	0.75977
0.3	0.78792
0.31	0.78792
0.31	0.78529
0.32	0.78529
0.32	0.80487
0.33	0.80487
0.33	0.80304
0.34	0.80304
0.34	0.82905
0.35	0.82905
0.35	0.82781
0.36	0.82781
0.36	0.86416
0.37	0.86416
0.37	0.86327
0.38	0.86327
0.38	0.91077
0.39	0.91077
0.39	0.91001
0.4	0.91001
0.4	0.96683
0.41	0.96683
0.41	0.966
0.42	0.966
0.42	1.0274
0.43	1.0274
0.43	1.0263
0.44	1.0263
0.44	1.0859
0.45	1.0859
0.45	1.0845
0.46	1.0845
0.46	1.1368
0.47	1.1368
0.47	1.1349
0.48	1.1349
0.48	1.175
0.49	1.175
0.49	1.1726
0.5	1.1726
0.5	1.196
0.51	1.196
0.51	1.1931
0.52	1.1931
0.52	1.1997
0.53	1.1997
0.53	1.1967
0.54	1.1967
0.54	1.1917
0.55	1.1917
0.55	1.1889
0.56	1.1889
0.56	1.1794
0.57	1.1794
0.57	1.1769
0.58	1.1769
0.58	1.168
0.59	1.168
0.59	1.1659
0.6	1.1659
0.6	1.1603
0.61	1.1603
0.61	1.1585
0.62	1.1585
0.62	1.1564
0.63	1.1564
0.63	1.1548
0.64	1.1548
0.64	1.1551
0.65	1.1551
0.65	1.1536
0.66	1.1536
0.66	1.1548
0.67	1.1548
0.67	1.1533
0.68	1.1533
0.68	1.1539
0.69	1.1539
0.69	1.1524
0.7	1.1524
0.7	1.1515
0.71	1.1515
0.71	1.15
0.72	1.15
0.72	1.1472
0.73	1.1472
0.73	1.1457
0.74	1.1457
0.74	1.1412
0.75	1.1412
0.75	1.1397
0.76	1.1397
0.76	1.1339
0.77	1.1339
0.77	1.1326
0.78	1.1326
0.78	1.1263
0.79	1.1263
0.79	1.1249
0.8	1.1249
0.8	1.1186
0.81	1.1186
0.81	1.1174
0.82	1.1174
0.82	1.1113
0.83	1.1113
0.83	1.1101
0.84	1.1101
0.84	1.1039
0.85	1.1039
0.85	1.1028
0.86	1.1028
0.86	1.0961
0.87	1.0961
0.87	1.095
0.88	1.095
0.88	1.0874
0.89	1.0874
0.89	1.0864
0.9	1.0864
0.9	1.0775
0.91	1.0775
0.91	1.0766
0.92	1.0766
0.92	1.0665
0.93	1.0665
0.93	1.0656
0.94	1.0656
0.94	1.0544
0.95	1.0544
0.95	1.0536
0.96	1.0536
0.96	1.0415
0.97	1.0415
0.97	1.0407
0.98	1.0407
0.98	1.0277
0.99	1.0277
0.99	1.0269
1	1.0269
1	1.0129
1.01	1.0129
1.01	1.0122
1.02	1.0122
1.02	0.99723
1.03	0.99723
1.03	0.99652
1.04	0.99652
1.04	0.98039
1.05	0.98039
1.05	0.97975
1.06	0.97975
1.06	0.96231
1.07	0.96231
1.07	0.96177
1.08	0.96177
1.08	0.94293
1.09	0.94293
1.09	0.94252
1.1	0.94252
1.1	0.92217
1.11	0.92217
1.11	0.92194
1.12	0.92194
1.12	0.9
1.13	0.9
1.13	0.89999
1.14	0.89999
1.14	0.87638
1.15	0.87638
1.15	0.87666
1.16	0.87666
1.16	0.85135
1.17	0.85135
1.17	0.85199
1.18	0.85199
1.18	0.82502
1.19	0.82502
1.19	0.8261
1.2	0.8261
1.2	0.79766
1.21	0.79766
1.21	0.79925
1.22	0.79925
1.22	0.76967
1.23	0.76967
1.23	0.77187
1.24	0.77187
1.24	0.74164
1.25	0.74164
1.25	0.74452
1.26	0.74452
1.26	0.71429
1.27	0.71429
1.27	0.71792
1.28	0.71792
1.28	0.68847
1.29	0.68847
1.29	0.69287
1.3	0.69287
1.3	0.66506
1.31	0.66506
1.31	0.67023
1.32	0.67023
1.32	0.64496
1.33	0.64496
1.33	0.6508
1.34	0.6508
1.34	0.62881
1.35	0.62881
1.35	0.63516
1.36	0.63516
1.36	0.61676
1.37	0.61676
1.37	0.6234
1.38	0.6234
1.38	0.60824
1.39	0.60824
1.39	0.61494
1.4	0.61494
1.4	0.60204
1.41	0.60204
1.41	0.60856
1.42	0.60856
1.42	0.5967
1.43	0.5967
1.43	0.60288
1.44	0.60288
1.44	0.59107
1.45	0.59107
1.45	0.59683
1.46	0.59683
1.46	0.5847
1.47	0.5847
1.47	0.59
1.48	0.59
1.48	0.57778
1.49	0.57778
1.49	0.58263
1.5	0.58263
1.5	0.57076
1.51	0.57076
1.51	0.5752
1.52	0.5752
1.52	0.56408
1.53	0.56408
1.53	0.56813
1.54	0.56813
1.54	0.55796
1.55	0.55796
1.55	0.56166
1.56	0.56166
1.56	0.55245
1.57	0.55245
1.57	0.55582
1.58	0.55582
1.58	0.54749
1.59	0.54749
1.59	0.55056
1.6	0.55056
1.6	0.54302
1.61	0.54302
1.61	0.54581
1.62	0.54581
1.62	0.53896
1.63	0.53896
1.63	0.54149
1.64	0.54149
1.64	0.53529
1.65	0.53529
1.65	0.53757
1.66	0.53757
1.66	0.53201
1.67	0.53201
1.67	0.53406
1.68	0.53406
1.68	0.52914
1.69	0.52914
1.69	0.53096
1.7	0.53096
1.7	0.52667
1.71	0.52667
1.71	0.52828
1.72	0.52828
1.72	0.5246
1.73	0.5246
1.73	0.52599
1.74	0.52599
1.74	0.5229
1.75	0.5229
1.75	0.52408
1.76	0.52408
1.76	0.52153
1.77	0.52153
1.77	0.52249
1.78	0.52249
1.78	0.52043
1.79	0.52043
1.79	0.52117
1.8	0.52117
1.8	0.51953
1.81	0.51953
1.81	0.52004
1.82	0.52004
1.82	0.51876
1.83	0.51876
1.83	0.51903
1.84	0.51903
1.84	0.51803
1.85	0.51803
1.85	0.51806
1.86	0.51806
1.86	0.51728
1.87	0.51728
1.87	0.51706
1.88	0.51706
1.88	0.51643
1.89	0.51643
1.89	0.51596
1.9	0.51596
1.9	0.51541
1.91	0.51541
1.91	0.5147
1.92	0.5147
1.92	0.51418
1.93	0.51418
1.93	0.51321
1.94	0.51321
1.94	0.51266
1.95	0.51266
1.95	0.51144
1.96	0.51144
1.96	0.51082
1.97	0.51082
1.97	0.50936
1.98	0.50936
1.98	0.50862
1.99	0.50862
1.99	0.50692
2	0.50692
2	0.50603
2.01	0.50603
2.01	0.50409
2.02	0.50409
2.02	0.50303
2.03	0.50303
2.03	0.50086
2.04	0.50086
2.04	0.4996
2.05	0.4996
2.05	0.4972
2.06	0.4972
2.06	0.49573
2.07	0.49573
2.07	0.49312
2.08	0.49312
2.08	0.49142
2.09	0.49142
2.09	0.48862
2.1	0.48862
2.1	0.48669
2.11	0.48669
2.11	0.48369
2.12	0.48369
2.12	0.48152
2.13	0.48152
2.13	0.47835
2.14	0.47835
2.14	0.47596
2.15	0.47596
2.15	0.47262
2.16	0.47262
2.16	0.47
2.17	0.47
2.17	0.46651
2.18	0.46651
2.18	0.46368
2.19	0.46368
2.19	0.46005
2.2	0.46005
2.2	0.45703
2.21	0.45703
2.21	0.45326
2.22	0.45326
2.22	0.45006
2.23	0.45006
2.23	0.44618
2.24	0.44618
2.24	0.44282
2.25	0.44282
2.25	0.43883
2.26	0.43883
2.26	0.43533
2.27	0.43533
2.27	0.43125
2.28	0.43125
2.28	0.42763
2.29	0.42763
2.29	0.42347
2.3	0.42347
2.3	0.41977
2.31	0.41977
2.31	0.41552
2.32	0.41552
2.32	0.41177
2.33	0.41177
2.33	0.40745
2.34	0.40745
2.34	0.40367
2.35	0.40367
2.35	0.39929
2.36	0.39929
2.36	0.3955
2.37	0.3955
2.37	0.39107
2.38	0.39107
2.38	0.3873
2.39	0.3873
2.39	0.38283
2.4	0.38283
2.4	0.3791
2.41	0.3791
2.41	0.37459
2.42	0.37459
2.42	0.37092
2.43	0.37092
2.43	0.36636
2.44	0.36636
2.44	0.36276
2.45	0.36276
2.45	0.35817
2.46	0.35817
2.46	0.35465
2.47	0.35465
2.47	0.35002
2.48	0.35002
2.48	0.34657
2.49	0.34657
2.49	0.34192
2.5	0.34192
2.5	0.33853
2.51	0.33853
2.51	0.33385
2.52	0.33385
2.52	0.33051
2.53	0.33051
2.53	0.32581
2.54	0.32581
2.54	0.32251
2.55	0.32251
2.55	0.31779
2.56	0.31779
2.56	0.31451
2.57	0.31451
2.57	0.30977
2.58	0.30977
2.58	0.3065
2.59	0.3065
2.59	0.30174
2.6	0.30174
2.6	0.29846
2.61	0.29846
2.61	0.2937
2.62	0.2937
2.62	0.2904
2.63	0.2904
2.63	0.28563
2.64	0.28563
2.64	0.2823
2.65	0.2823
2.65	0.27754
2.66	0.27754
2.66	0.27417
2.67	0.27417
2.67	0.26941
2.68	0.26941
2.68	0.26601
2.69	0.26601
2.69	0.26126
2.7	0.26126
2.7	0.25782
2.71	0.25782
2.71	0.25309
2.72	0.25309
2.72	0.24961
2.73	0.24961
2.73	0.2449
2.74	0.2449
2.74	0.24138
2.75	0.24138
2.75	0.23671
2.76	0.23671
2.76	0.23316
2.77	0.23316
2.77	0.22852
2.78	0.22852
2.78	0.22494
2.79	0.22494
2.79	0.22034
2.8	0.22034
2.8	0.21674
2.81	0.21674
2.81	0.21219
2.82	0.21219
2.82	0.20858
2.83	0.20858
2.83	0.20407
2.84	0.20407
2.84	0.20045
2.85	0.20045
2.85	0.19599
2.86	0.19599
2.86	0.19237
2.87	0.19237
2.87	0.18797
2.88	0.18797
2.88	0.18435
2.89	0.18435
2.89	0.18002
2.9	0.18002
2.9	0.17641
2.91	0.17641
2.91	0.17213
2.92	0.17213
2.92	0.16854
2.93	0.16854
2.93	0.16433
2.94	0.16433
2.94	0.16077
2.95	0.16077
2.95	0.15663
2.96	0.15663
2.96	0.15309
2.97	0.15309
2.97	0.14902
2.98	0.14902
2.98	0.14551
2.99	0.14551
2.99	0.14152
3	0.14152
3	0.13804
3.01	0.13804
3.01	0.13413
3.02	0.13413
3.02	0.13069
3.03	0.13069
3.03	0.12686
3.04	0.12686
3.04	0.12347
3.05	0.12347
3.05	0.11971
3.06	0.11971
3.06	0.11637
3.07	0.11637
3.07	0.11269
3.08	0.11269
3.08	0.1094
3.09	0.1094
3.09	0.10581
3.1	0.10581
3.1	0.10257
3.11	0.10257
3.11	0.099061
3.12	0.099061
3.12	0.095881
3.13	0.095881
3.13	0.092455
3.14	0.092455
3.14	0.089334
3.15	0.089334
3.15	0.085992
3.16	0.085992
3.16	0.082933
3.17	0.082933
3.17	0.079676
3.18	0.079676
3.18	0.07668
3.19	0.07668
3.19	0.073508
3.2	0.073508
3.2	0.070576
3.21	0.070576
3.21	0.067489
3.22	0.067489
3.22	0.064623
3.23	0.064623
3.23	0.061622
3.24	0.061622
3.24	0.058823
3.25	0.058823
3.25	0.055906
3.26	0.055906
3.26	0.053176
3.27	0.053176
3.27	0.050344
3.28	0.050344
3.28	0.047682
3.29	0.047682
3.29	0.044934
3.3	0.044934
3.3	0.042342
3.31	0.042342
3.31	0.039677
3.32	0.039677
3.32	0.037155
3.33	0.037155
3.33	0.034573
3.34	0.034573
3.34	0.032122
3.35	0.032122
3.35	0.029622
3.36	0.029622
3.36	0.027241
3.37	0.027241
3.37	0.024822
3.38	0.024822
3.38	0.022511
3.39	0.022511
3.39	0.020173
3.4	0.020173
3.4	0.017932
3.41	0.017932
3.41	0.015673
3.42	0.015673
3.42	0.013503
3.43	0.013503
3.43	0.011322
3.44	0.011322
3.44	0.0092215
3.45	0.0092215
3.45	0.0071176
3.46	0.0071176
3.46	0.0050863
3.47	0.0050863
3.47	0.0030584
3.48	0.0030584
3.48	0.0010959
3.49	0.0010959
3.49	-0.0008573
3.5	-0.0008573
3.5	-0.0027517
3.51	-0.0027517
3.51	-0.0046314
3.52	-0.0046314
3.52	-0.0064584
3.53	-0.0064584
3.53	-0.008266
3.54	-0.008266
3.54	-0.010026
3.55	-0.010026
3.55	-0.011763
3.56	-0.011763
3.56	-0.013458
3.57	-0.013458
3.57	-0.015125
3.58	-0.015125
3.58	-0.016755
3.59	-0.016755
3.59	-0.018354
3.6	-0.018354
3.6	-0.019919
3.61	-0.019919
3.61	-0.021452
3.62	-0.021452
3.62	-0.022955
3.63	-0.022955
3.63	-0.024422
3.64	-0.024422
3.64	-0.025863
3.65	-0.025863
3.65	-0.027266
3.66	-0.027266
3.66	-0.028646
3.67	-0.028646
3.67	-0.029987
3.68	-0.029987
3.68	-0.031307
3.69	-0.031307
3.69	-0.032587
3.7	-0.032587
3.7	-0.033849
3.71	-0.033849
3.71	-0.035069
3.72	-0.035069
3.72	-0.036274
3.73	-0.036274
3.73	-0.037435
3.74	-0.037435
3.74	-0.038585
3.75	-0.038585
3.75	-0.039689
3.76	-0.039689
3.76	-0.040784
3.77	-0.040784
3.77	-0.041833
3.78	-0.041833
3.78	-0.042874
3.79	-0.042874
3.79	-0.043869
3.8	-0.043869
3.8	-0.044857
3.81	-0.044857
3.81	-0.0458
3.82	-0.0458
3.82	-0.046737
3.83	-0.046737
3.83	-0.047629
3.84	-0.047629
3.84	-0.048517
3.85	-0.048517
3.85	-0.049359
3.86	-0.049359
3.86	-0.050197
3.87	-0.050197
3.87	-0.050991
3.88	-0.050991
3.88	-0.051783
3.89	-0.051783
3.89	-0.05253
3.9	-0.05253
3.9	-0.053275
3.91	-0.053275
3.91	-0.053976
3.92	-0.053976
3.92	-0.054677
3.93	-0.054677
3.93	-0.055334
3.94	-0.055334
3.94	-0.055991
3.95	-0.055991
3.95	-0.056605
3.96	-0.056605
3.96	-0.05722
3.97	-0.05722
3.97	-0.057792
3.98	-0.057792
3.98	-0.058366
3.99	-0.058366
3.99	-0.058898
4	-0.058898
4	-0.059432
4.01	-0.059432
4.01	-0.059925
4.02	-0.059925
4.02	-0.060421
4.03	-0.060421
4.03	-0.060876
4.04	-0.060876
4.04	-0.061334
4.05	-0.061334
4.05	-0.061753
4.06	-0.061753
4.06	-0.062174
4.07	-0.062174
4.07	-0.062558
4.08	-0.062558
4.08	-0.062944
4.09	-0.062944
4.09	-0.063294
4.1	-0.063294
4.1	-0.063646
4.11	-0.063646
4.11	-0.063962
4.12	-0.063962
4.12	-0.064282
4.13	-0.064282
4.13	-0.064567
4.14	-0.064567
4.14	-0.064855
4.15	-0.064855
4.15	-0.065109
4.16	-0.065109
4.16	-0.065366
4.17	-0.065366
4.17	-0.06559
4.18	-0.06559
4.18	-0.065818
4.19	-0.065818
4.19	-0.066014
4.2	-0.066014
4.2	-0.066214
4.21	-0.066214
4.21	-0.066382
4.22	-0.066382
4.22	-0.066554
4.23	-0.066554
4.23	-0.066696
4.24	-0.066696
4.24	-0.066842
4.25	-0.066842
4.25	-0.066958
4.26	-0.066958
4.26	-0.067078
4.27	-0.067078
4.27	-0.06717
4.28	-0.06717
4.28	-0.067266
4.29	-0.067266
4.29	-0.067335
4.3	-0.067335
4.3	-0.067407
4.31	-0.067407
4.31	-0.067453
4.32	-0.067453
4.32	-0.067503
4.33	-0.067503
4.33	-0.067528
4.34	-0.067528
4.34	-0.067556
4.35	-0.067556
4.35	-0.06756
4.36	-0.06756
4.36	-0.067568
4.37	-0.067568
4.37	-0.067551
4.38	-0.067551
4.38	-0.067539
4.39	-0.067539
4.39	-0.067504
4.4	-0.067504
4.4	-0.067473
4.41	-0.067473
4.41	-0.06742
4.42	-0.06742
4.42	-0.067371
4.43	-0.067371
4.43	-0.0673
4.44	-0.0673
4.44	-0.067234
4.45	-0.067234
4.45	-0.067147
4.46	-0.067147
4.46	-0.067064
4.47	-0.067064
4.47	-0.066961
4.48	-0.066961
4.48	-0.066862
4.49	-0.066862
4.49	-0.066744
4.5	-0.066744
4.5	-0.06663
4.51	-0.06663
4.51	-0.066498
4.52	-0.066498
4.52	-0.06637
4.53	-0.06637
4.53	-0.066224
4.54	-0.066224
4.54	-0.066082
4.55	-0.066082
4.55	-0.065924
4.56	-0.065924
4.56	-0.065769
4.57	-0.065769
4.57	-0.065598
4.58	-0.065598
4.58	-0.065431
4.59	-0.065431
4.59	-0.065249
4.6	-0.065249
4.6	-0.06507
4.61	-0.06507
4.61	-0.064877
4.62	-0.064877
4.62	-0.064687
4.63	-0.064687
4.63	-0.064484
4.64	-0.064484
4.64	-0.064283
4.65	-0.064283
4.65	-0.06407
4.66	-0.06407
4.66	-0.06386
4.67	-0.06386
4.67	-0.063638
4.68	-0.063638
4.68	-0.063419
4.69	-0.063419
4.69	-0.063188
4.7	-0.063188
4.7	-0.06296
4.71	-0.06296
4.71	-0.062721
4.72	-0.062721
4.72	-0.062484
4.73	-0.062484
4.73	-0.062238
4.74	-0.062238
4.74	-0.061994
4.75	-0.061994
4.75	-0.06174
4.76	-0.06174
4.76	-0.061489
4.77	-0.061489
4.77	-0.061229
4.78	-0.061229
4.78	-0.060971
4.79	-0.060971
4.79	-0.060705
4.8	-0.060705
4.8	-0.060441
4.81	-0.060441
4.81	-0.060169
4.82	-0.060169
4.82	-0.059899
4.83	-0.059899
4.83	-0.059622
4.84	-0.059622
4.84	-0.059347
4.85	-0.059347
4.85	-0.059065
4.86	-0.059065
4.86	-0.058785
4.87	-0.058785
4.87	-0.058498
4.88	-0.058498
4.88	-0.058213
4.89	-0.058213
4.89	-0.057923
4.9	-0.057923
4.9	-0.057634
4.91	-0.057634
4.91	-0.05734
4.92	-0.05734
4.92	-0.057047
4.93	-0.057047
4.93	-0.05675
4.94	-0.05675
4.94	-0.056454
4.95	-0.056454
4.95	-0.056153
4.96	-0.056153
4.96	-0.055854
4.97	-0.055854
4.97	-0.055551
4.98	-0.055551
4.98	-0.05525
4.99	-0.05525
4.99	-0.054944
5	-0.054944
5	-0.05464
5.01	-0.05464
5.01	-0.054332
5.02	-0.054332
5.02	-0.054026
5.03	-0.054026
5.03	-0.053716
5.04	-0.053716
5.04	-0.053409
5.05	-0.053409
5.05	-0.053097
5.06	-0.053097
5.06	-0.052788
5.07	-0.052788
5.07	-0.052476
5.08	-0.052476
5.08	-0.052165
5.09	-0.052165
5.09	-0.051852
5.1	-0.051852
5.1	-0.05154
5.11	-0.05154
5.11	-0.051226
5.12	-0.051226
5.12	-0.050914
5.13	-0.050914
5.13	-0.050599
5.14	-0.050599
5.14	-0.050286
5.15	-0.050286
5.15	-0.049971
5.16	-0.049971
5.16	-0.049658
5.17	-0.049658
5.17	-0.049343
5.18	-0.049343
5.18	-0.04903
5.19	-0.04903
5.19	-0.048715
5.2	-0.048715
5.2	-0.048402
5.21	-0.048402
5.21	-0.048087
5.22	-0.048087
5.22	-0.047774
5.23	-0.047774
5.23	-0.04746
5.24	-0.04746
5.24	-0.047148
5.25	-0.047148
5.25	-0.046835
5.26	-0.046835
5.26	-0.046523
5.27	-0.046523
5.27	-0.04621
5.28	-0.04621
5.28	-0.045899
5.29	-0.045899
5.29	-0.045588
5.3	-0.045588
5.3	-0.045278
5.31	-0.045278
5.31	-0.044967
5.32	-0.044967
5.32	-0.044658
5.33	-0.044658
5.33	-0.044349
5.34	-0.044349
5.34	-0.044041
5.35	-0.044041
5.35	-0.043734
5.36	-0.043734
5.36	-0.043427
5.37	-0.043427
5.37	-0.043121
5.38	-0.043121
5.38	-0.042816
5.39	-0.042816
5.39	-0.042512
5.4	-0.042512
5.4	-0.042209
5.41	-0.042209
5.41	-0.041906
5.42	-0.041906
5.42	-0.041604
5.43	-0.041604
5.43	-0.041304
5.44	-0.041304
5.44	-0.041004
5.45	-0.041004
5.45	-0.040705
5.46	-0.040705
5.46	-0.040407
5.47	-0.040407
5.47	-0.04011
5.48	-0.04011
5.48	-0.039815
5.49	-0.039815
5.49	-0.03952
5.5	-0.03952
5.5	-0.039226
5.51	-0.039226
5.51	-0.038934
5.52	-0.038934
5.52	-0.038642
5.53	-0.038642
5.53	-0.038352
5.54	-0.038352
5.54	-0.038063
5.55	-0.038063
5.55	-0.037775
5.56	-0.037775
5.56	-0.037488
5.57	-0.037488
5.57	-0.037202
5.58	-0.037202
5.58	-0.036918
5.59	-0.036918
5.59	-0.036635
5.6	-0.036635
5.6	-0.036353
5.61	-0.036353
5.61	-0.036072
5.62	-0.036072
5.62	-0.035792
5.63	-0.035792
5.63	-0.035514
5.64	-0.035514
5.64	-0.035237
5.65	-0.035237
5.65	-0.034962
5.66	-0.034962
5.66	-0.034687
5.67	-0.034687
5.67	-0.034415
5.68	-0.034415
5.68	-0.034143
5.69	-0.034143
5.69	-0.033873
5.7	-0.033873
5.7	-0.033604
5.71	-0.033604
5.71	-0.033336
5.72	-0.033336
5.72	-0.03307
5.73	-0.03307
5.73	-0.032805
5.74	-0.032805
5.74	-0.032541
5.75	-0.032541
5.75	-0.032279
5.76	-0.032279
5.76	-0.032018
5.77	-0.032018
5.77	-0.031759
5.78	-0.031759
5.78	-0.031501
5.79	-0.031501
5.79	-0.031245
5.8	-0.031245
5.8	-0.030989
5.81	-0.030989
5.81	-0.030736
5.82	-0.030736
5.82	-0.030483
5.83	-0.030483
5.83	-0.030233
5.84	-0.030233
5.84	-0.029983
5.85	-0.029983
5.85	-0.029735
5.86	-0.029735
5.86	-0.029488
5.87	-0.029488
5.87	-0.029243
5.88	-0.029243
5.88	-0.028999
5.89	-0.028999
5.89	-0.028757
5.9	-0.028757
5.9	-0.028515
5.91	-0.028515
5.91	-0.028276
5.92	-0.028276
5.92	-0.028037
5.93	-0.028037
5.93	-0.027801
5.94	-0.027801
5.94	-0.027565
5.95	-0.027565
5.95	-0.027332
5.96	-0.027332
5.96	-0.027099
5.97	-0.027099
5.97	-0.026868
5.98	-0.026868
5.98	-0.026638
5.99	-0.026638
5.99	-0.02641
6	-0.02641
6	-0.026183
6.01	-0.026183
6.01	-0.025958
6.02	-0.025958
6.02	-0.025734
6.03	-0.025734
6.03	-0.025512
6.04	-0.025512
6.04	-0.02529
6.05	-0.02529
6.05	-0.025071
6.06	-0.025071
6.06	-0.024852
6.07	-0.024852
6.07	-0.024635
6.08	-0.024635
6.08	-0.024419
6.09	-0.024419
6.09	-0.024205
6.1	-0.024205
6.1	-0.023992
6.11	-0.023992
6.11	-0.023781
6.12	-0.023781
6.12	-0.023571
6.13	-0.023571
6.13	-0.023363
6.14	-0.023363
6.14	-0.023155
6.15	-0.023155
6.15	-0.022949
6.16	-0.022949
6.16	-0.022745
6.17	-0.022745
6.17	-0.022542
6.18	-0.022542
6.18	-0.02234
6.19	-0.02234
6.19	-0.022139
6.2	-0.022139
6.2	-0.02194
6.21	-0.02194
6.21	-0.021742
6.22	-0.021742
6.22	-0.021546
6.23	-0.021546
6.23	-0.021351
6.24	-0.021351
6.24	-0.021157
6.25	-0.021157
6.25	-0.020965
6.26	-0.020965
6.26	-0.020773
6.27	-0.020773
6.27	-0.020584
6.28	-0.020584
6.28	-0.020395
6.29	-0.020395
6.29	-0.020208
6.3	-0.020208
6.3	-0.020022
6.31	-0.020022
6.31	-0.019837
6.32	-0.019837
6.32	-0.019654
6.33	-0.019654
6.33	-0.019472
6.34	-0.019472
6.34	-0.019291
6.35	-0.019291
6.35	-0.019111
6.36	-0.019111
6.36	-0.018933
6.37	-0.018933
6.37	-0.018756
6.38	-0.018756
6.38	-0.01858
6.39	-0.01858
6.39	-0.018406
6.4	-0.018406
6.4	-0.018232
6.41	-0.018232
6.41	-0.01806
6.42	-0.01806
6.42	-0.017889
6.43	-0.017889
6.43	-0.01772
6.44	-0.01772
6.44	-0.017551
6.45	-0.017551
6.45	-0.017384
6.46	-0.017384
6.46	-0.017217
6.47	-0.017217
6.47	-0.017053
6.48	-0.017053
6.48	-0.016889
6.49	-0.016889
6.49	-0.016727
6.5	-0.016727
6.5	-0.016565
6.51	-0.016565
6.51	-0.016405
6.52	-0.016405
6.52	-0.016246
6.53	-0.016246
6.53	-0.016088
6.54	-0.016088
6.54	-0.015931
6.55	-0.015931
6.55	-0.015776
6.56	-0.015776
6.56	-0.015621
6.57	-0.015621
6.57	-0.015468
6.58	-0.015468
6.58	-0.015316
6.59	-0.015316
6.59	-0.015165
6.6	-0.015165
6.6	-0.015015
6.61	-0.015015
6.61	-0.014866
6.62	-0.014866
6.62	-0.014718
6.63	-0.014718
6.63	-0.014571
6.64	-0.014571
6.64	-0.014425
6.65	-0.014425
6.65	-0.014281
6.66	-0.014281
6.66	-0.014137
6.67	-0.014137
6.67	-0.013995
6.68	-0.013995
6.68	-0.013854
6.69	-0.013854
6.69	-0.013713
6.7	-0.013713
6.7	-0.013574
6.71	-0.013574
6.71	-0.013436
6.72	-0.013436
6.72	-0.013298
6.73	-0.013298
6.73	-0.013162
6.74	-0.013162
6.74	-0.013027
6.75	-0.013027
6.75	-0.012893
6.76	-0.012893
6.76	-0.01276
6.77	-0.01276
6.77	-0.012628
6.78	-0.012628
6.78	-0.012496
6.79	-0.012496
6.79	-0.012366
6.8	-0.012366
6.8	-0.012237
6.81	-0.012237
6.81	-0.012109
6.82	-0.012109
6.82	-0.011981
6.83	-0.011981
6.83	-0.011855
6.84	-0.011855
6.84	-0.01173
6.85	-0.01173
6.85	-0.011605
6.86	-0.011605
6.86	-0.011482
6.87	-0.011482
6.87	-0.011359
6.88	-0.011359
6.88	-0.011238
6.89	-0.011238
6.89	-0.011117
6.9	-0.011117
6.9	-0.010997
6.91	-0.010997
6.91	-0.010879
6.92	-0.010879
6.92	-0.01076
6.93	-0.01076
6.93	-0.010644
6.94	-0.010644
6.94	-0.010527
6.95	-0.010527
6.95	-0.010412
6.96	-0.010412
6.96	-0.010298
6.97	-0.010298
6.97	-0.010184
6.98	-0.010184
6.98	-0.010071
6.99	-0.010071
6.99	-0.0099599
7	-0.0099599
7	-0.0098488
7.01	-0.0098488
7.01	-0.0097389
7.02	-0.0097389
7.02	-0.0096296
7.03	-0.0096296
7.03	-0.0095214
7.04	-0.0095214
7.04	-0.0094138
7.05	-0.0094138
7.05	-0.0093072
7.06	-0.0093072
7.06	-0.0092012
7.07	-0.0092012
7.07	-0.0090964
7.08	-0.0090964
7.08	-0.008992
7.09	-0.008992
7.09	-0.0088888
7.1	-0.0088888
7.1	-0.0087861
7.11	-0.0087861
7.11	-0.0086844
7.12	-0.0086844
7.12	-0.0085833
7.13	-0.0085833
7.13	-0.0084833
7.14	-0.0084833
7.14	-0.0083837
7.15	-0.0083837
7.15	-0.0082853
7.16	-0.0082853
7.16	-0.0081873
7.17	-0.0081873
7.17	-0.0080903
7.18	-0.0080903
7.18	-0.0079939
7.19	-0.0079939
7.19	-0.0078985
7.2	-0.0078985
7.2	-0.0078036
7.21	-0.0078036
7.21	-0.0077097
7.22	-0.0077097
7.22	-0.0076163
7.23	-0.0076163
7.23	-0.0075239
7.24	-0.0075239
7.24	-0.007432
7.25	-0.007432
7.25	-0.007341
7.26	-0.007341
7.26	-0.0072506
7.27	-0.0072506
7.27	-0.0071611
7.28	-0.0071611
7.28	-0.0070721
7.29	-0.0070721
7.29	-0.006984
7.3	-0.006984
7.3	-0.0068964
7.31	-0.0068964
7.31	-0.0068098
7.32	-0.0068098
7.32	-0.0067236
7.33	-0.0067236
7.33	-0.0066383
7.34	-0.0066383
7.34	-0.0065536
7.35	-0.0065536
7.35	-0.0064697
7.36	-0.0064697
7.36	-0.0063863
7.37	-0.0063863
7.37	-0.0063038
7.38	-0.0063038
7.38	-0.0062217
7.39	-0.0062217
7.39	-0.0061405
7.4	-0.0061405
7.4	-0.0060598
7.41	-0.0060598
7.41	-0.00598
7.42	-0.00598
7.42	-0.0059006
7.43	-0.0059006
7.43	-0.0058221
7.44	-0.0058221
7.44	-0.005744
7.45	-0.005744
7.45	-0.0056667
7.46	-0.0056667
7.46	-0.00559
7.47	-0.00559
7.47	-0.005514
7.48	-0.005514
7.48	-0.0054385
7.49	-0.0054385
7.49	-0.0053638
7.5	-0.0053638
7.5	-0.0052895
7.51	-0.0052895
7.51	-0.0052161
7.52	-0.0052161
7.52	-0.0051431
7.53	-0.0051431
7.53	-0.0050708
7.54	-0.0050708
7.54	-0.004999
7.55	-0.004999
7.55	-0.004928
7.56	-0.004928
7.56	-0.0048575
7.57	-0.0048575
7.57	-0.0047876
7.58	-0.0047876
7.58	-0.0047183
7.59	-0.0047183
7.59	-0.0046496
7.6	-0.0046496
7.6	-0.0045815
7.61	-0.0045815
7.61	-0.004514
7.62	-0.004514
7.62	-0.004447
7.63	-0.004447
7.63	-0.0043807
7.64	-0.0043807
7.64	-0.0043149
7.65	-0.0043149
7.65	-0.0042497
7.66	-0.0042497
7.66	-0.004185
7.67	-0.004185
7.67	-0.004121
7.68	-0.004121
7.68	-0.0040574
7.69	-0.0040574
7.69	-0.0039945
7.7	-0.0039945
7.7	-0.003932
7.71	-0.003932
7.71	-0.0038702
7.72	-0.0038702
7.72	-0.0038088
7.73	-0.0038088
7.73	-0.0037481
7.74	-0.0037481
7.74	-0.0036879
7.75	-0.0036879
7.75	-0.0036282
7.76	-0.0036282
7.76	-0.003569
7.77	-0.003569
7.77	-0.0035105
7.78	-0.0035105
7.78	-0.0034523
7.79	-0.0034523
7.79	-0.0033948
7.8	-0.0033948
7.8	-0.0033377
7.81	-0.0033377
7.81	-0.0032813
7.82	-0.0032813
7.82	-0.0032252
7.83	-0.0032252
7.83	-0.0031698
7.84	-0.0031698
7.84	-0.0031148
7.85	-0.0031148
7.85	-0.0030603
7.86	-0.0030603
7.86	-0.0030063
7.87	-0.0030063
7.87	-0.0029529
7.88	-0.0029529
7.88	-0.0028999
7.89	-0.0028999
7.89	-0.0028475
7.9	-0.0028475
7.9	-0.0027955
7.91	-0.0027955
7.91	-0.0027441
7.92	-0.0027441
7.92	-0.0026931
7.93	-0.0026931
7.93	-0.0026426
7.94	-0.0026426
7.94	-0.0025926
7.95	-0.0025926
7.95	-0.0025431
7.96	-0.0025431
7.96	-0.002494
7.97	-0.002494
7.97	-0.0024455
7.98	-0.0024455
7.98	-0.0023974
7.99	-0.0023974
7.99	-0.0023498
8	-0.0023498
8	-0.0023026
8.01	-0.0023026
8.01	-0.002256
8.02	-0.002256
8.02	-0.0022097
8.03	-0.0022097
8.03	-0.002164
8.04	-0.002164
8.04	-0.0021187
8.05	-0.0021187
8.05	-0.0020739
8.06	-0.0020739
8.06	-0.0020294
8.07	-0.0020294
8.07	-0.0019855
8.08	-0.0019855
8.08	-0.001942
8.09	-0.001942
8.09	-0.001899
8.1	-0.001899
8.1	-0.0018564
8.11	-0.0018564
8.11	-0.0018143
8.12	-0.0018143
8.12	-0.0017726
8.13	-0.0017726
8.13	-0.0017313
8.14	-0.0017313
8.14	-0.0016905
8.15	-0.0016905
8.15	-0.0016501
8.16	-0.0016501
8.16	-0.0016102
8.17	-0.0016102
8.17	-0.0015707
8.18	-0.0015707
8.18	-0.0015316
8.19	-0.0015316
8.19	-0.0014929
8.2	-0.0014929
8.2	-0.0014547
8.21	-0.0014547
8.21	-0.0014169
8.22	-0.0014169
8.22	-0.0013795
8.23	-0.0013795
8.23	-0.0013425
8.24	-0.0013425
8.24	-0.0013059
8.25	-0.0013059
8.25	-0.0012698
8.26	-0.0012698
8.26	-0.0012341
8.27	-0.0012341
8.27	-0.0011988
8.28	-0.0011988
8.28	-0.0011638
8.29	-0.0011638
8.29	-0.0011294
8.3	-0.0011294
8.3	-0.0010953
8.31	-0.0010953
8.31	-0.0010616
8.32	-0.0010616
8.32	-0.0010283
8.33	-0.0010283
8.33	-0.00099546
8.34	-0.00099546
8.34	-0.00096297
8.35	-0.00096297
8.35	-0.00093091
8.36	-0.00093091
8.36	-0.00089922
8.37	-0.00089922
8.37	-0.00086795
8.38	-0.00086795
8.38	-0.00083705
8.39	-0.00083705
8.39	-0.00080657
8.4	-0.00080657
8.4	-0.00077645
8.41	-0.00077645
8.41	-0.00074674
8.42	-0.00074674
8.42	-0.0007174
8.43	-0.0007174
8.43	-0.00068847
8.44	-0.00068847
8.44	-0.0006599
8.45	-0.0006599
8.45	-0.00063174
8.46	-0.00063174
8.46	-0.00060394
8.47	-0.00060394
8.47	-0.00057654
8.48	-0.00057654
8.48	-0.00054949
8.49	-0.00054949
8.49	-0.00052285
8.5	-0.00052285
8.5	-0.00049656
8.51	-0.00049656
8.51	-0.00047067
8.52	-0.00047067
8.52	-0.00044513
8.53	-0.00044513
8.53	-0.00041998
8.54	-0.00041998
8.54	-0.00039518
8.55	-0.00039518
8.55	-0.00037077
8.56	-0.00037077
8.56	-0.00034671
8.57	-0.00034671
8.57	-0.00032304
8.58	-0.00032304
8.58	-0.00029971
8.59	-0.00029971
8.59	-0.00027677
8.6	-0.00027677
8.6	-0.00025417
8.61	-0.00025417
8.61	-0.00023195
8.62	-0.00023195
8.62	-0.00021008
8.63	-0.00021008
8.63	-0.00018858
8.64	-0.00018858
8.64	-0.00016742
8.65	-0.00016742
8.65	-0.00014664
8.66	-0.00014664
8.66	-0.00012619
8.67	-0.00012619
8.67	-0.00010612
8.68	-0.00010612
8.68	-8.6377e-05
8.69	-8.6377e-05
8.69	-6.7009e-05
8.7	-6.7009e-05
8.7	-4.7973e-05
8.71	-4.7973e-05
8.71	-2.9305e-05
8.72	-2.9305e-05
8.72	-1.0968e-05
8.73	-1.0968e-05
8.73	7.0056e-06
8.74	7.0056e-06
8.74	2.4649e-05
8.75	2.4649e-05
8.75	4.1932e-05
8.76	4.1932e-05
8.76	5.8886e-05
8.77	5.8886e-05
8.77	7.5483e-05
8.78	7.5483e-05
8.78	9.1753e-05
8.79	9.1753e-05
8.79	0.00010767
8.8	0.00010767
8.8	0.00012326
8.81	0.00012326
8.81	0.0001385
8.82	0.0001385
8.82	0.00015342
8.83	0.00015342
8.83	0.00016798
8.84	0.00016798
8.84	0.00018223
8.85	0.00018223
8.85	0.00019613
8.86	0.00019613
8.86	0.00020972
8.87	0.00020972
8.87	0.00022295
8.88	0.00022295
8.88	0.00023588
8.89	0.00023588
8.89	0.00024846
8.9	0.00024846
8.9	0.00026073
8.91	0.00026073
8.91	0.00027266
8.92	0.00027266
8.92	0.00028428
8.93	0.00028428
8.93	0.00029556
8.94	0.00029556
8.94	0.00030654
8.95	0.00030654
8.95	0.00031718
8.96	0.00031718
8.96	0.00032752
8.97	0.00032752
8.97	0.00033752
8.98	0.00033752
8.98	0.00034722
8.99	0.00034722
8.99	0.0003566
9	0.0003566
9	0.00036567
9.01	0.00036567
9.01	0.00037443
9.02	0.00037443
9.02	0.00038288
9.03	0.00038288
9.03	0.00039101
9.04	0.00039101
9.04	0.00039884
9.05	0.00039884
9.05	0.00040636
9.06	0.00040636
9.06	0.00041359
9.07	0.00041359
9.07	0.0004205
9.08	0.0004205
9.08	0.00042711
9.09	0.00042711
9.09	0.00043342
9.1	0.00043342
9.1	0.00043944
9.11	0.00043944
9.11	0.00044516
9.12	0.00044516
9.12	0.00045058
9.13	0.00045058
9.13	0.00045571
9.14	0.00045571
9.14	0.00046055
9.15	0.00046055
9.15	0.00046509
9.16	0.00046509
9.16	0.00046935
9.17	0.00046935
9.17	0.00047332
9.18	0.00047332
9.18	0.000477
9.19	0.000477
9.19	0.0004804
9.2	0.0004804
9.2	0.00048352
9.21	0.00048352
9.21	0.00048635
9.22	0.00048635
9.22	0.00048891
9.23	0.00048891
9.23	0.00049119
9.24	0.00049119
9.24	0.00049319
9.25	0.00049319
9.25	0.00049492
9.26	0.00049492
9.26	0.00049638
9.27	0.00049638
9.27	0.00049756
9.28	0.00049756
9.28	0.00049848
9.29	0.00049848
9.29	0.00049913
9.3	0.00049913
9.3	0.00049952
9.31	0.00049952
9.31	0.00049964
9.32	0.00049964
9.32	0.0004995
9.33	0.0004995
9.33	0.0004991
9.34	0.0004991
9.34	0.00049844
9.35	0.00049844
9.35	0.00049753
9.36	0.00049753
9.36	0.00049636
9.37	0.00049636
9.37	0.00049493
9.38	0.00049493
9.38	0.00049326
9.39	0.00049326
9.39	0.00049134
9.4	0.00049134
9.4	0.00048917
9.41	0.00048917
9.41	0.00048675
9.42	0.00048675
9.42	0.00048409
9.43	0.00048409
9.43	0.00048119
9.44	0.00048119
9.44	0.00047805
9.45	0.00047805
9.45	0.00047467
9.46	0.00047467
9.46	0.00047105
9.47	0.00047105
9.47	0.0004672
9.48	0.0004672
9.48	0.00046312
9.49	0.00046312
9.49	0.00045881
9.5	0.00045881
9.5	0.00045427
9.51	0.00045427
9.51	0.0004495
9.52	0.0004495
9.52	0.0004445
9.53	0.0004445
9.53	0.00043929
9.54	0.00043929
9.54	0.00043386
9.55	0.00043386
9.55	0.0004282
9.56	0.0004282
9.56	0.00042234
9.57	0.00042234
9.57	0.00041625
9.58	0.00041625
9.58	0.00040996
9.59	0.00040996
9.59	0.00040346
9.6	0.00040346
9.6	0.00039676
9.61	0.00039676
9.61	0.00038985
9.62	0.00038985
9.62	0.00038274
9.63	0.00038274
9.63	0.00037543
9.64	0.00037543
9.64	0.00036793
9.65	0.00036793
9.65	0.00036024
9.66	0.00036024
9.66	0.00035235
9.67	0.00035235
9.67	0.00034428
9.68	0.00034428
9.68	0.00033603
9.69	0.00033603
9.69	0.0003276
9.7	0.0003276
9.7	0.00031899
9.71	0.00031899
9.71	0.0003102
9.72	0.0003102
9.72	0.00030125
9.73	0.00030125
9.73	0.00029213
9.74	0.00029213
9.74	0.00028286
9.75	0.00028286
9.75	0.00027342
9.76	0.00027342
9.76	0.00026383
9.77	0.00026383
9.77	0.00025408
9.78	0.00025408
9.78	0.0002442
9.79	0.0002442
9.79	0.00023417
9.8	0.00023417
9.8	0.000224
9.81	0.000224
9.81	0.0002137
9.82	0.0002137
9.82	0.00020328
9.83	0.00020328
9.83	0.00019273
9.84	0.00019273
9.84	0.00018206
9.85	0.00018206
9.85	0.00017128
9.86	0.00017128
9.86	0.0001604
9.87	0.0001604
9.87	0.00014941
9.88	0.00014941
9.88	0.00013832
9.89	0.00013832
9.89	0.00012715
9.9	0.00012715
9.9	0.00011589
9.91	0.00011589
9.91	0.00010455
9.92	0.00010455
9.92	9.3135e-05
9.93	9.3135e-05
9.93	8.1656e-05
9.94	8.1656e-05
9.94	7.0117e-05
9.95	7.0117e-05
9.95	5.8524e-05
9.96	5.8524e-05
9.96	4.6885e-05
9.97	4.6885e-05
9.97	3.5205e-05
9.98	3.5205e-05
9.98	2.3493e-05
9.99	2.3493e-05
9.99	1.1756e-05
10	1.1756e-05
10	0


==> immagini/simulazione5/simulazione1_u_unc_ru5.txt <==
0	1.0551
0.01	1.0551
0.01	1.0359
0.02	1.0359
0.02	2.8375
0.03	2.8375
0.03	2.7922
0.04	2.7922
0.04	1.561
0.05	1.561
0.05	1.549
0.06	1.549
0.06	1.6285
0.07	1.6285
0.07	1.6124
0.08	1.6124
0.08	3.3485
0.09	3.3485
0.09	3.2579
0.1	3.2579
0.1	0.83149
0.11	0.83149
0.11	0.84875
0.12	0.84875
0.12	2.2777
0.13	2.2777
0.13	2.2067
0.14	2.2067
0.14	1.8795
0.15	1.8795
0.15	1.8067
0.16	1.8067
0.16	2.5772
0.17	2.5772
0.17	2.4972
0.18	2.4972
0.18	2.3084
0.19	2.3084
0.19	2.2305
0.2	2.2305
0.2	2.0454
0.21	2.0454
0.21	1.9677
0.22	1.9677
0.22	1.9926
0.23	1.9926
0.23	1.9127
0.24	1.9127
0.24	1.6196
0.25	1.6196
0.25	1.5437
0.26	1.5437
0.26	1.5029
0.27	1.5029
0.27	1.4295
0.28	1.4295
0.28	1.3803
0.29	1.3803
0.29	1.31
0.3	1.31
0.3	1.2409
0.31	1.2409
0.31	1.1743
0.32	1.1743
0.32	1.1062
0.33	1.1062
0.33	1.0432
0.34	1.0432
0.34	0.98486
0.35	0.98486
0.35	0.92523
0.36	0.92523
0.36	0.87562
0.37	0.87562
0.37	0.81921
0.38	0.81921
0.38	0.77609
0.39	0.77609
0.39	0.72274
0.4	0.72274
0.4	0.68404
0.41	0.68404
0.41	0.63366
0.42	0.63366
0.42	0.59705
0.43	0.59705
0.43	0.54965
0.44	0.54965
0.44	0.51282
0.45	0.51282
0.45	0.46848
0.46	0.46848
0.46	0.43201
0.47	0.43201
0.47	0.3908
0.48	0.3908
0.48	0.35891
0.49	0.35891
0.49	0.3208
0.5	0.3208
0.5	0.29655
0.51	0.29655
0.51	0.26134
0.52	0.26134
0.52	0.24346
0.53	0.24346
0.53	0.21085
0.54	0.21085
0.54	0.196
0.55	0.196
0.55	0.16568
0.56	0.16568
0.56	0.15094
0.57	0.15094
0.57	0.12269
0.58	0.12269
0.58	0.10638
0.59	0.10638
0.59	0.080058
0.6	0.080058
0.6	0.061853
0.61	0.061853
0.61	0.03737
0.62	0.03737
0.62	0.017745
0.63	0.017745
0.63	-0.0049624
0.64	-0.0049624
0.64	-0.025309
0.65	-0.025309
0.65	-0.046292
0.66	-0.046292
0.66	-0.066787
0.67	-0.066787
0.67	-0.086091
0.68	-0.086091
0.68	-0.10641
0.69	-0.10641
0.69	-0.12407
0.7	-0.12407
0.7	-0.14407
0.71	-0.14407
0.71	-0.16012
0.72	-0.16012
0.72	-0.17973
0.73	-0.17973
0.73	-0.19418
0.74	-0.19418
0.74	-0.21327
0.75	-0.21327
0.75	-0.22614
0.76	-0.22614
0.76	-0.24451
0.77	-0.24451
0.77	-0.25583
0.78	-0.25583
0.78	-0.27328
0.79	-0.27328
0.79	-0.28306
0.8	-0.28306
0.8	-0.29945
0.81	-0.29945
0.81	-0.30773
0.82	-0.30773
0.82	-0.32311
0.83	-0.32311
0.83	-0.32992
0.84	-0.32992
0.84	-0.34451
0.85	-0.34451
0.85	-0.34989
0.86	-0.34989
0.86	-0.36401
0.87	-0.36401
0.87	-0.36802
0.88	-0.36802
0.88	-0.38197
0.89	-0.38197
0.89	-0.38464
0.9	-0.38464
0.9	-0.39858
0.91	-0.39858
0.91	-0.39997
0.92	-0.39997
0.92	-0.41389
0.93	-0.41389
0.93	-0.41404
0.94	-0.41404
0.94	-0.42781
0.95	-0.42781
0.95	-0.42679
0.96	-0.42679
0.96	-0.44023
0.97	-0.44023
0.97	-0.4381
0.98	-0.4381
0.98	-0.4511
0.99	-0.4511
0.99	-0.44793
1	-0.44793
1	-0.46046
1.01	-0.46046
1.01	-0.45631
1.02	-0.45631
1.02	-0.4684
1.03	-0.4684
1.03	-0.46334
1.04	-0.46334
1.04	-0.47505
1.05	-0.47505
1.05	-0.46915
1.06	-0.46915
1.06	-0.48056
1.07	-0.48056
1.07	-0.47386
1.08	-0.47386
1.08	-0.48503
1.09	-0.48503
1.09	-0.47757
1.1	-0.47757
1.1	-0.48852
1.11	-0.48852
1.11	-0.48035
1.12	-0.48035
1.12	-0.49108
1.13	-0.49108
1.13	-0.48224
1.14	-0.48224
1.14	-0.49269
1.15	-0.49269
1.15	-0.48321
1.16	-0.48321
1.16	-0.49326
1.17	-0.49326
1.17	-0.48317
1.18	-0.48317
1.18	-0.49261
1.19	-0.49261
1.19	-0.48195
1.2	-0.48195
1.2	-0.49043
1.21	-0.49043
1.21	-0.47925
1.22	-0.47925
1.22	-0.4863
1.23	-0.4863
1.23	-0.47467
1.24	-0.47467
1.24	-0.47974
1.25	-0.47974
1.25	-0.46773
1.26	-0.46773
1.26	-0.47032
1.27	-0.47032
1.27	-0.45802
1.28	-0.45802
1.28	-0.45783
1.29	-0.45783
1.29	-0.44537
1.3	-0.44537
1.3	-0.44248
1.31	-0.44248
1.31	-0.42999
1.32	-0.42999
1.32	-0.42493
1.33	-0.42493
1.33	-0.41253
1.34	-0.41253
1.34	-0.40634
1.35	-0.40634
1.35	-0.39416
1.36	-0.39416
1.36	-0.38821
1.37	-0.38821
1.37	-0.37632
1.38	-0.37632
1.38	-0.37205
1.39	-0.37205
1.39	-0.36047
1.4	-0.36047
1.4	-0.35889
1.41	-0.35889
1.41	-0.34759
1.42	-0.34759
1.42	-0.34886
1.43	-0.34886
1.43	-0.33776
1.44	-0.33776
1.44	-0.34114
1.45	-0.34114
1.45	-0.33013
1.46	-0.33013
1.46	-0.33429
1.47	-0.33429
1.47	-0.3233
1.48	-0.3233
1.48	-0.32694
1.49	-0.32694
1.49	-0.31591
1.5	-0.31591
1.5	-0.31818
1.51	-0.31818
1.51	-0.30711
1.52	-0.30711
1.52	-0.30773
1.53	-0.30773
1.53	-0.29662
1.54	-0.29662
1.54	-0.29571
1.55	-0.29571
1.55	-0.28459
1.56	-0.28459
1.56	-0.28247
1.57	-0.28247
1.57	-0.27138
1.58	-0.27138
1.58	-0.26841
1.59	-0.26841
1.59	-0.25737
1.6	-0.25737
1.6	-0.25385
1.61	-0.25385
1.61	-0.24291
1.62	-0.24291
1.62	-0.23905
1.63	-0.23905
1.63	-0.22823
1.64	-0.22823
1.64	-0.22419
1.65	-0.22419
1.65	-0.21351
1.66	-0.21351
1.66	-0.20936
1.67	-0.20936
1.67	-0.19886
1.68	-0.19886
1.68	-0.19462
1.69	-0.19462
1.69	-0.18432
1.7	-0.18432
1.7	-0.17999
1.71	-0.17999
1.71	-0.16991
1.72	-0.16991
1.72	-0.16548
1.73	-0.16548
1.73	-0.15564
1.74	-0.15564
1.74	-0.1511
1.75	-0.1511
1.75	-0.14151
1.76	-0.14151
1.76	-0.13684
1.77	-0.13684
1.77	-0.12753
1.78	-0.12753
1.78	-0.12274
1.79	-0.12274
1.79	-0.11371
1.8	-0.11371
1.8	-0.10881
1.81	-0.10881
1.81	-0.10008
1.82	-0.10008
1.82	-0.095085
1.83	-0.095085
1.83	-0.086667
1.84	-0.086667
1.84	-0.081598
1.85	-0.081598
1.85	-0.073498
1.86	-0.073498
1.86	-0.068385
1.87	-0.068385
1.87	-0.060611
1.88	-0.060611
1.88	-0.055483
1.89	-0.055483
1.89	-0.048037
1.9	-0.048037
1.9	-0.042926
1.91	-0.042926
1.91	-0.03581
1.92	-0.03581
1.92	-0.030743
1.93	-0.030743
1.93	-0.023958
1.94	-0.023958
1.94	-0.018962
1.95	-0.018962
1.95	-0.012507
1.96	-0.012507
1.96	-0.0076058
1.97	-0.0076058
1.97	-0.0014769
1.98	-0.0014769
1.98	0.0033089
1.99	0.0033089
1.99	0.0091148
2	0.0091148
2	0.013768
2.01	0.013768
2.01	0.019256
2.02	0.019256
2.02	0.023763
2.03	0.023763
2.03	0.028938
2.04	0.028938
2.04	0.033288
2.05	0.033288
2.05	0.038157
2.06	0.038157
2.06	0.04234
2.07	0.04234
2.07	0.04691
2.08	0.04691
2.08	0.05092
2.09	0.05092
2.09	0.055199
2.1	0.055199
2.1	0.05903
2.11	0.05903
2.11	0.063025
2.12	0.063025
2.12	0.066673
2.13	0.066673
2.13	0.070392
2.14	0.070392
2.14	0.073855
2.15	0.073855
2.15	0.077306
2.16	0.077306
2.16	0.08058
2.17	0.08058
2.17	0.083771
2.18	0.083771
2.18	0.086853
2.19	0.086853
2.19	0.089793
2.2	0.089793
2.2	0.092681
2.21	0.092681
2.21	0.095378
2.22	0.095378
2.22	0.098067
2.23	0.098067
2.23	0.10053
2.24	0.10053
2.24	0.10302
2.25	0.10302
2.25	0.10525
2.26	0.10525
2.26	0.10753
2.27	0.10753
2.27	0.10955
2.28	0.10955
2.28	0.11162
2.29	0.11162
2.29	0.11343
2.3	0.11343
2.3	0.11527
2.31	0.11527
2.31	0.11689
2.32	0.11689
2.32	0.1185
2.33	0.1185
2.33	0.11993
2.34	0.11993
2.34	0.1213
2.35	0.1213
2.35	0.12256
2.36	0.12256
2.36	0.12369
2.37	0.12369
2.37	0.12478
2.38	0.12478
2.38	0.12566
2.39	0.12566
2.39	0.12659
2.4	0.12659
2.4	0.12723
2.41	0.12723
2.41	0.12801
2.42	0.12801
2.42	0.1284
2.43	0.1284
2.43	0.12904
2.44	0.12904
2.44	0.12919
2.45	0.12919
2.45	0.12971
2.46	0.12971
2.46	0.12962
2.47	0.12962
2.47	0.13003
2.48	0.13003
2.48	0.12972
2.49	0.12972
2.49	0.13002
2.5	0.13002
2.5	0.12951
2.51	0.12951
2.51	0.12971
2.52	0.12971
2.52	0.12903
2.53	0.12903
2.53	0.12914
2.54	0.12914
2.54	0.1283
2.55	0.1283
2.55	0.12832
2.56	0.12832
2.56	0.12735
2.57	0.12735
2.57	0.1273
2.58	0.1273
2.58	0.12622
2.59	0.12622
2.59	0.12609
2.6	0.12609
2.6	0.12492
2.61	0.12492
2.61	0.12473
2.62	0.12473
2.62	0.12349
2.63	0.12349
2.63	0.12323
2.64	0.12323
2.64	0.12194
2.65	0.12194
2.65	0.12162
2.66	0.12162
2.66	0.1203
2.67	0.1203
2.67	0.11992
2.68	0.11992
2.68	0.11857
2.69	0.11857
2.69	0.11813
2.7	0.11813
2.7	0.11676
2.71	0.11676
2.71	0.11628
2.72	0.11628
2.72	0.11489
2.73	0.11489
2.73	0.11436
2.74	0.11436
2.74	0.11297
2.75	0.11297
2.75	0.11239
2.76	0.11239
2.76	0.11099
2.77	0.11099
2.77	0.11037
2.78	0.11037
2.78	0.10898
2.79	0.10898
2.79	0.1083
2.8	0.1083
2.8	0.10692
2.81	0.10692
2.81	0.1062
2.82	0.1062
2.82	0.10482
2.83	0.10482
2.83	0.10406
2.84	0.10406
2.84	0.10268
2.85	0.10268
2.85	0.10189
2.86	0.10189
2.86	0.10052
2.87	0.10052
2.87	0.099687
2.88	0.099687
2.88	0.098322
2.89	0.098322
2.89	0.097454
2.9	0.097454
2.9	0.096096
2.91	0.096096
2.91	0.095195
2.92	0.095195
2.92	0.093843
2.93	0.093843
2.93	0.092911
2.94	0.092911
2.94	0.091565
2.95	0.091565
2.95	0.090603
2.96	0.090603
2.96	0.089263
2.97	0.089263
2.97	0.088273
2.98	0.088273
2.98	0.086939
2.99	0.086939
2.99	0.085924
3	0.085924
3	0.084595
3.01	0.084595
3.01	0.083556
3.02	0.083556
3.02	0.082233
3.03	0.082233
3.03	0.081172
3.04	0.081172
3.04	0.079855
3.05	0.079855
3.05	0.078774
3.06	0.078774
3.06	0.077463
3.07	0.077463
3.07	0.076364
3.08	0.076364
3.08	0.075059
3.09	0.075059
3.09	0.073944
3.1	0.073944
3.1	0.072645
3.11	0.072645
3.11	0.071515
3.12	0.071515
3.12	0.070223
3.13	0.070223
3.13	0.069081
3.14	0.069081
3.14	0.067795
3.15	0.067795
3.15	0.066643
3.16	0.066643
3.16	0.065364
3.17	0.065364
3.17	0.064204
3.18	0.064204
3.18	0.062933
3.19	0.062933
3.19	0.061765
3.2	0.061765
3.2	0.060502
3.21	0.060502
3.21	0.059329
3.22	0.059329
3.22	0.058075
3.23	0.058075
3.23	0.056899
3.24	0.056899
3.24	0.055653
3.25	0.055653
3.25	0.054476
3.26	0.054476
3.26	0.05324
3.27	0.05324
3.27	0.052063
3.28	0.052063
3.28	0.050837
3.29	0.050837
3.29	0.049661
3.3	0.049661
3.3	0.048446
3.31	0.048446
3.31	0.047274
3.32	0.047274
3.32	0.04607
3.33	0.04607
3.33	0.044903
3.34	0.044903
3.34	0.043711
3.35	0.043711
3.35	0.04255
3.36	0.04255
3.36	0.041371
3.37	0.041371
3.37	0.040217
3.38	0.040217
3.38	0.039052
3.39	0.039052
3.39	0.037907
3.4	0.037907
3.4	0.036755
3.41	0.036755
3.41	0.03562
3.42	0.03562
3.42	0.034484
3.43	0.034484
3.43	0.03336
3.44	0.03336
3.44	0.032239
3.45	0.032239
3.45	0.031127
3.46	0.031127
3.46	0.030022
3.47	0.030022
3.47	0.028923
3.48	0.028923
3.48	0.027835
3.49	0.027835
3.49	0.026751
3.5	0.026751
3.5	0.025679
3.51	0.025679
3.51	0.02461
3.52	0.02461
3.52	0.023557
3.53	0.023557
3.53	0.022504
3.54	0.022504
3.54	0.021469
3.55	0.021469
3.55	0.020433
3.56	0.020433
3.56	0.019416
3.57	0.019416
3.57	0.018399
3.58	0.018399
3.58	0.017401
3.59	0.017401
3.59	0.016402
3.6	0.016402
3.6	0.015424
3.61	0.015424
3.61	0.014443
3.62	0.014443
3.62	0.013485
3.63	0.013485
3.63	0.012525
3.64	0.012525
3.64	0.011587
3.65	0.011587
3.65	0.010647
3.66	0.010647
3.66	0.0097302
3.67	0.0097302
3.67	0.0088105
3.68	0.0088105
3.68	0.0079149
3.69	0.0079149
3.69	0.0070163
3.7	0.0070163
3.7	0.006142
3.71	0.006142
3.71	0.0052649
3.72	0.0052649
3.72	0.0044122
3.73	0.0044122
3.73	0.003557
3.74	0.003557
3.74	0.0027261
3.75	0.0027261
3.75	0.001893
3.76	0.001893
3.76	0.0010841
3.77	0.0010841
3.77	0.00027333
3.78	0.00027333
3.78	-0.00051335
3.79	-0.00051335
3.79	-0.0013016
3.8	-0.0013016
3.8	-0.002066
3.81	-0.002066
3.81	-0.0028315
3.82	-0.0028315
3.82	-0.0035736
3.83	-0.0035736
3.83	-0.0043163
3.84	-0.0043163
3.84	-0.0050359
3.85	-0.0050359
3.85	-0.0057557
3.86	-0.0057557
3.86	-0.0064529
3.87	-0.0064529
3.87	-0.0071498
3.88	-0.0071498
3.88	-0.0078246
3.89	-0.0078246
3.89	-0.0084984
3.9	-0.0084984
3.9	-0.0091508
3.91	-0.0091508
3.91	-0.0098018
3.92	-0.0098018
3.92	-0.010432
3.93	-0.010432
3.93	-0.01106
3.94	-0.01106
3.94	-0.011668
3.95	-0.011668
3.95	-0.012273
3.96	-0.012273
3.96	-0.012859
3.97	-0.012859
3.97	-0.013441
3.98	-0.013441
3.98	-0.014005
3.99	-0.014005
3.99	-0.014565
4	-0.014565
4	-0.015107
4.01	-0.015107
4.01	-0.015644
4.02	-0.015644
4.02	-0.016164
4.03	-0.016164
4.03	-0.01668
4.04	-0.01668
4.04	-0.017179
4.05	-0.017179
4.05	-0.017672
4.06	-0.017672
4.06	-0.018149
4.07	-0.018149
4.07	-0.018621
4.08	-0.018621
4.08	-0.019078
4.09	-0.019078
4.09	-0.019528
4.1	-0.019528
4.1	-0.019964
4.11	-0.019964
4.11	-0.020393
4.12	-0.020393
4.12	-0.020808
4.13	-0.020808
4.13	-0.021216
4.14	-0.021216
4.14	-0.021611
4.15	-0.021611
4.15	-0.021999
4.16	-0.021999
4.16	-0.022373
4.17	-0.022373
4.17	-0.022741
4.18	-0.022741
4.18	-0.023096
4.19	-0.023096
4.19	-0.023444
4.2	-0.023444
4.2	-0.02378
4.21	-0.02378
4.21	-0.024107
4.22	-0.024107
4.22	-0.024424
4.23	-0.024424
4.23	-0.024733
4.24	-0.024733
4.24	-0.025031
4.25	-0.025031
4.25	-0.025321
4.26	-0.025321
4.26	-0.025601
4.27	-0.025601
4.27	-0.025873
4.28	-0.025873
4.28	-0.026135
4.29	-0.026135
4.29	-0.026388
4.3	-0.026388
4.3	-0.026633
4.31	-0.026633
4.31	-0.026868
4.32	-0.026868
4.32	-0.027096
4.33	-0.027096
4.33	-0.027314
4.34	-0.027314
4.34	-0.027525
4.35	-0.027525
4.35	-0.027726
4.36	-0.027726
4.36	-0.02792
4.37	-0.02792
4.37	-0.028105
4.38	-0.028105
4.38	-0.028283
4.39	-0.028283
4.39	-0.028452
4.4	-0.028452
4.4	-0.028615
4.41	-0.028615
4.41	-0.028768
4.42	-0.028768
4.42	-0.028915
4.43	-0.028915
4.43	-0.029053
4.44	-0.029053
4.44	-0.029186
4.45	-0.029186
4.45	-0.029309
4.46	-0.029309
4.46	-0.029427
4.47	-0.029427
4.47	-0.029536
4.48	-0.029536
4.48	-0.02964
4.49	-0.02964
4.49	-0.029734
4.5	-0.029734
4.5	-0.029825
4.51	-0.029825
4.51	-0.029906
4.52	-0.029906
4.52	-0.029983
4.53	-0.029983
4.53	-0.030051
4.54	-0.030051
4.54	-0.030116
4.55	-0.030116
4.55	-0.030171
4.56	-0.030171
4.56	-0.030223
4.57	-0.030223
4.57	-0.030266
4.58	-0.030266
4.58	-0.030306
4.59	-0.030306
4.59	-0.030337
4.6	-0.030337
4.6	-0.030365
4.61	-0.030365
4.61	-0.030385
4.62	-0.030385
4.62	-0.030402
4.63	-0.030402
4.63	-0.03041
4.64	-0.03041
4.64	-0.030417
4.65	-0.030417
4.65	-0.030414
4.66	-0.030414
4.66	-0.03041
4.67	-0.03041
4.67	-0.030397
4.68	-0.030397
4.68	-0.030384
4.69	-0.030384
4.69	-0.03036
4.7	-0.03036
4.7	-0.030337
4.71	-0.030337
4.71	-0.030304
4.72	-0.030304
4.72	-0.030272
4.73	-0.030272
4.73	-0.03023
4.74	-0.03023
4.74	-0.030188
4.75	-0.030188
4.75	-0.030138
4.76	-0.030138
4.76	-0.030088
4.77	-0.030088
4.77	-0.030028
4.78	-0.030028
4.78	-0.02997
4.79	-0.02997
4.79	-0.029903
4.8	-0.029903
4.8	-0.029837
4.81	-0.029837
4.81	-0.029762
4.82	-0.029762
4.82	-0.029688
4.83	-0.029688
4.83	-0.029606
4.84	-0.029606
4.84	-0.029525
4.85	-0.029525
4.85	-0.029436
4.86	-0.029436
4.86	-0.029348
4.87	-0.029348
4.87	-0.029252
4.88	-0.029252
4.88	-0.029158
4.89	-0.029158
4.89	-0.029056
4.9	-0.029056
4.9	-0.028955
4.91	-0.028955
4.91	-0.028847
4.92	-0.028847
4.92	-0.028741
4.93	-0.028741
4.93	-0.028627
4.94	-0.028627
4.94	-0.028515
4.95	-0.028515
4.95	-0.028396
4.96	-0.028396
4.96	-0.028279
4.97	-0.028279
4.97	-0.028154
4.98	-0.028154
4.98	-0.028032
4.99	-0.028032
4.99	-0.027903
5	-0.027903
5	-0.027776
5.01	-0.027776
5.01	-0.027642
5.02	-0.027642
5.02	-0.027511
5.03	-0.027511
5.03	-0.027373
5.04	-0.027373
5.04	-0.027238
5.05	-0.027238
5.05	-0.027096
5.06	-0.027096
5.06	-0.026957
5.07	-0.026957
5.07	-0.026811
5.08	-0.026811
5.08	-0.026669
5.09	-0.026669
5.09	-0.02652
5.1	-0.02652
5.1	-0.026374
5.11	-0.026374
5.11	-0.026221
5.12	-0.026221
5.12	-0.026072
5.13	-0.026072
5.13	-0.025917
5.14	-0.025917
5.14	-0.025765
5.15	-0.025765
5.15	-0.025607
5.16	-0.025607
5.16	-0.025453
5.17	-0.025453
5.17	-0.025293
5.18	-0.025293
5.18	-0.025136
5.19	-0.025136
5.19	-0.024973
5.2	-0.024973
5.2	-0.024814
5.21	-0.024814
5.21	-0.024649
5.22	-0.024649
5.22	-0.024488
5.23	-0.024488
5.23	-0.024322
5.24	-0.024322
5.24	-0.024159
5.25	-0.024159
5.25	-0.023991
5.26	-0.023991
5.26	-0.023827
5.27	-0.023827
5.27	-0.023657
5.28	-0.023657
5.28	-0.023491
5.29	-0.023491
5.29	-0.023321
5.3	-0.023321
5.3	-0.023154
5.31	-0.023154
5.31	-0.022982
5.32	-0.022982
5.32	-0.022814
5.33	-0.022814
5.33	-0.022641
5.34	-0.022641
5.34	-0.022473
5.35	-0.022473
5.35	-0.022299
5.36	-0.022299
5.36	-0.02213
5.37	-0.02213
5.37	-0.021956
5.38	-0.021956
5.38	-0.021786
5.39	-0.021786
5.39	-0.021612
5.4	-0.021612
5.4	-0.021441
5.41	-0.021441
5.41	-0.021267
5.42	-0.021267
5.42	-0.021096
5.43	-0.021096
5.43	-0.020922
5.44	-0.020922
5.44	-0.020751
5.45	-0.020751
5.45	-0.020577
5.46	-0.020577
5.46	-0.020406
5.47	-0.020406
5.47	-0.020232
5.48	-0.020232
5.48	-0.020061
5.49	-0.020061
5.49	-0.019887
5.5	-0.019887
5.5	-0.019717
5.51	-0.019717
5.51	-0.019544
5.52	-0.019544
5.52	-0.019374
5.53	-0.019374
5.53	-0.019201
5.54	-0.019201
5.54	-0.019032
5.55	-0.019032
5.55	-0.018859
5.56	-0.018859
5.56	-0.018691
5.57	-0.018691
5.57	-0.018519
5.58	-0.018519
5.58	-0.018351
5.59	-0.018351
5.59	-0.018181
5.6	-0.018181
5.6	-0.018013
5.61	-0.018013
5.61	-0.017844
5.62	-0.017844
5.62	-0.017678
5.63	-0.017678
5.63	-0.017509
5.64	-0.017509
5.64	-0.017344
5.65	-0.017344
5.65	-0.017176
5.66	-0.017176
5.66	-0.017012
5.67	-0.017012
5.67	-0.016846
5.68	-0.016846
5.68	-0.016683
5.69	-0.016683
5.69	-0.016518
5.7	-0.016518
5.7	-0.016356
5.71	-0.016356
5.71	-0.016193
5.72	-0.016193
5.72	-0.016032
5.73	-0.016032
5.73	-0.01587
5.74	-0.01587
5.74	-0.015711
5.75	-0.015711
5.75	-0.01555
5.76	-0.01555
5.76	-0.015393
5.77	-0.015393
5.77	-0.015234
5.78	-0.015234
5.78	-0.015077
5.79	-0.015077
5.79	-0.01492
5.8	-0.01492
5.8	-0.014765
5.81	-0.014765
5.81	-0.014609
5.82	-0.014609
5.82	-0.014456
5.83	-0.014456
5.83	-0.014302
5.84	-0.014302
5.84	-0.014151
5.85	-0.014151
5.85	-0.013998
5.86	-0.013998
5.86	-0.013849
5.87	-0.013849
5.87	-0.013698
5.88	-0.013698
5.88	-0.01355
5.89	-0.01355
5.89	-0.013401
5.9	-0.013401
5.9	-0.013255
5.91	-0.013255
5.91	-0.013108
5.92	-0.013108
5.92	-0.012964
5.93	-0.012964
5.93	-0.012818
5.94	-0.012818
5.94	-0.012676
5.95	-0.012676
5.95	-0.012532
5.96	-0.012532
5.96	-0.012392
5.97	-0.012392
5.97	-0.01225
5.98	-0.01225
5.98	-0.012112
5.99	-0.012112
5.99	-0.011972
6	-0.011972
6	-0.011835
6.01	-0.011835
6.01	-0.011698
6.02	-0.011698
6.02	-0.011563
6.03	-0.011563
6.03	-0.011427
6.04	-0.011427
6.04	-0.011294
6.05	-0.011294
6.05	-0.01116
6.06	-0.01116
6.06	-0.011029
6.07	-0.011029
6.07	-0.010898
6.08	-0.010898
6.08	-0.010769
6.09	-0.010769
6.09	-0.010639
6.1	-0.010639
6.1	-0.010512
6.11	-0.010512
6.11	-0.010384
6.12	-0.010384
6.12	-0.010259
6.13	-0.010259
6.13	-0.010134
6.14	-0.010134
6.14	-0.01001
6.15	-0.01001
6.15	-0.0098868
6.16	-0.0098868
6.16	-0.0097655
6.17	-0.0097655
6.17	-0.009644
6.18	-0.009644
6.18	-0.0095248
6.19	-0.0095248
6.19	-0.0094053
6.2	-0.0094053
6.2	-0.009288
6.21	-0.009288
6.21	-0.0091706
6.22	-0.0091706
6.22	-0.0090553
6.23	-0.0090553
6.23	-0.0089398
6.24	-0.0089398
6.24	-0.0088265
6.25	-0.0088265
6.25	-0.0087131
6.26	-0.0087131
6.26	-0.0086017
6.27	-0.0086017
6.27	-0.0084903
6.28	-0.0084903
6.28	-0.0083809
6.29	-0.0083809
6.29	-0.0082715
6.3	-0.0082715
6.3	-0.008164
6.31	-0.008164
6.31	-0.0080566
6.32	-0.0080566
6.32	-0.0079511
6.33	-0.0079511
6.33	-0.0078457
6.34	-0.0078457
6.34	-0.0077421
6.35	-0.0077421
6.35	-0.0076386
6.36	-0.0076386
6.36	-0.007537
6.37	-0.007537
6.37	-0.0074354
6.38	-0.0074354
6.38	-0.0073357
6.39	-0.0073357
6.39	-0.0072361
6.4	-0.0072361
6.4	-0.0071383
6.41	-0.0071383
6.41	-0.0070406
6.42	-0.0070406
6.42	-0.0069446
6.43	-0.0069446
6.43	-0.0068489
6.44	-0.0068489
6.44	-0.0067548
6.45	-0.0067548
6.45	-0.0066609
6.46	-0.0066609
6.46	-0.0065686
6.47	-0.0065686
6.47	-0.0064766
6.48	-0.0064766
6.48	-0.0063862
6.49	-0.0063862
6.49	-0.0062961
6.5	-0.0062961
6.5	-0.0062075
6.51	-0.0062075
6.51	-0.0061192
6.52	-0.0061192
6.52	-0.0060324
6.53	-0.0060324
6.53	-0.0059459
6.54	-0.0059459
6.54	-0.0058608
6.55	-0.0058608
6.55	-0.0057761
6.56	-0.0057761
6.56	-0.0056929
6.57	-0.0056929
6.57	-0.0056099
6.58	-0.0056099
6.58	-0.0055284
6.59	-0.0055284
6.59	-0.0054472
6.6	-0.0054472
6.6	-0.0053674
6.61	-0.0053674
6.61	-0.0052879
6.62	-0.0052879
6.62	-0.0052098
6.63	-0.0052098
6.63	-0.0051321
6.64	-0.0051321
6.64	-0.0050556
6.65	-0.0050556
6.65	-0.0049796
6.66	-0.0049796
6.66	-0.0049048
6.67	-0.0049048
6.67	-0.0048304
6.68	-0.0048304
6.68	-0.0047572
6.69	-0.0047572
6.69	-0.0046845
6.7	-0.0046845
6.7	-0.0046129
6.71	-0.0046129
6.71	-0.0045418
6.72	-0.0045418
6.72	-0.0044718
6.73	-0.0044718
6.73	-0.0044022
6.74	-0.0044022
6.74	-0.0043338
6.75	-0.0043338
6.75	-0.0042659
6.76	-0.0042659
6.76	-0.004199
6.77	-0.004199
6.77	-0.0041326
6.78	-0.0041326
6.78	-0.0040672
6.79	-0.0040672
6.79	-0.0040023
6.8	-0.0040023
6.8	-0.0039384
6.81	-0.0039384
6.81	-0.003875
6.82	-0.003875
6.82	-0.0038126
6.83	-0.0038126
6.83	-0.0037507
6.84	-0.0037507
6.84	-0.0036898
6.85	-0.0036898
6.85	-0.0036293
6.86	-0.0036293
6.86	-0.0035698
6.87	-0.0035698
6.87	-0.0035107
6.88	-0.0035107
6.88	-0.0034526
6.89	-0.0034526
6.89	-0.0033949
6.9	-0.0033949
6.9	-0.0033382
6.91	-0.0033382
6.91	-0.0032819
6.92	-0.0032819
6.92	-0.0032265
6.93	-0.0032265
6.93	-0.0031716
6.94	-0.0031716
6.94	-0.0031175
6.95	-0.0031175
6.95	-0.0030639
6.96	-0.0030639
6.96	-0.0030112
6.97	-0.0030112
6.97	-0.0029589
6.98	-0.0029589
6.98	-0.0029074
6.99	-0.0029074
6.99	-0.0028564
7	-0.0028564
7	-0.0028062
7.01	-0.0028062
7.01	-0.0027565
7.02	-0.0027565
7.02	-0.0027075
7.03	-0.0027075
7.03	-0.002659
7.04	-0.002659
7.04	-0.0026112
7.05	-0.0026112
7.05	-0.002564
7.06	-0.002564
7.06	-0.0025174
7.07	-0.0025174
7.07	-0.0024713
7.08	-0.0024713
7.08	-0.0024259
7.09	-0.0024259
7.09	-0.002381
7.1	-0.002381
7.1	-0.0023367
7.11	-0.0023367
7.11	-0.0022929
7.12	-0.0022929
7.12	-0.0022498
7.13	-0.0022498
7.13	-0.0022072
7.14	-0.0022072
7.14	-0.0021652
7.15	-0.0021652
7.15	-0.0021236
7.16	-0.0021236
7.16	-0.0020827
7.17	-0.0020827
7.17	-0.0020422
7.18	-0.0020422
7.18	-0.0020023
7.19	-0.0020023
7.19	-0.0019629
7.2	-0.0019629
7.2	-0.0019241
7.21	-0.0019241
7.21	-0.0018857
7.22	-0.0018857
7.22	-0.0018479
7.23	-0.0018479
7.23	-0.0018105
7.24	-0.0018105
7.24	-0.0017737
7.25	-0.0017737
7.25	-0.0017373
7.26	-0.0017373
7.26	-0.0017015
7.27	-0.0017015
7.27	-0.0016661
7.28	-0.0016661
7.28	-0.0016313
7.29	-0.0016313
7.29	-0.0015968
7.3	-0.0015968
7.3	-0.0015629
7.31	-0.0015629
7.31	-0.0015294
7.32	-0.0015294
7.32	-0.0014964
7.33	-0.0014964
7.33	-0.0014638
7.34	-0.0014638
7.34	-0.0014317
7.35	-0.0014317
7.35	-0.0014
7.36	-0.0014
7.36	-0.0013688
7.37	-0.0013688
7.37	-0.001338
7.38	-0.001338
7.38	-0.0013076
7.39	-0.0013076
7.39	-0.0012776
7.4	-0.0012776
7.4	-0.0012481
7.41	-0.0012481
7.41	-0.001219
7.42	-0.001219
7.42	-0.0011903
7.43	-0.0011903
7.43	-0.001162
7.44	-0.001162
7.44	-0.0011341
7.45	-0.0011341
7.45	-0.0011066
7.46	-0.0011066
7.46	-0.0010796
7.47	-0.0010796
7.47	-0.0010528
7.48	-0.0010528
7.48	-0.0010265
7.49	-0.0010265
7.49	-0.0010006
7.5	-0.0010006
7.5	-0.00097504
7.51	-0.00097504
7.51	-0.00094984
7.52	-0.00094984
7.52	-0.00092504
7.53	-0.00092504
7.53	-0.00090057
7.54	-0.00090057
7.54	-0.00087649
7.55	-0.00087649
7.55	-0.00085275
7.56	-0.00085275
7.56	-0.00082937
7.57	-0.00082937
7.57	-0.00080633
7.58	-0.00080633
7.58	-0.00078365
7.59	-0.00078365
7.59	-0.00076129
7.6	-0.00076129
7.6	-0.00073929
7.61	-0.00073929
7.61	-0.0007176
7.62	-0.0007176
7.62	-0.00069626
7.63	-0.00069626
7.63	-0.00067523
7.64	-0.00067523
7.64	-0.00065453
7.65	-0.00065453
7.65	-0.00063414
7.66	-0.00063414
7.66	-0.00061407
7.67	-0.00061407
7.67	-0.00059431
7.68	-0.00059431
7.68	-0.00057486
7.69	-0.00057486
7.69	-0.0005557
7.7	-0.0005557
7.7	-0.00053685
7.71	-0.00053685
7.71	-0.00051829
7.72	-0.00051829
7.72	-0.00050004
7.73	-0.00050004
7.73	-0.00048206
7.74	-0.00048206
7.74	-0.00046438
7.75	-0.00046438
7.75	-0.00044697
7.76	-0.00044697
7.76	-0.00042985
7.77	-0.00042985
7.77	-0.00041299
7.78	-0.00041299
7.78	-0.00039642
7.79	-0.00039642
7.79	-0.00038011
7.8	-0.00038011
7.8	-0.00036407
7.81	-0.00036407
7.81	-0.00034829
7.82	-0.00034829
7.82	-0.00033277
7.83	-0.00033277
7.83	-0.00031751
7.84	-0.00031751
7.84	-0.0003025
7.85	-0.0003025
7.85	-0.00028774
7.86	-0.00028774
7.86	-0.00027324
7.87	-0.00027324
7.87	-0.00025897
7.88	-0.00025897
7.88	-0.00024494
7.89	-0.00024494
7.89	-0.00023116
7.9	-0.00023116
7.9	-0.00021761
7.91	-0.00021761
7.91	-0.00020429
7.92	-0.00020429
7.92	-0.0001912
7.93	-0.0001912
7.93	-0.00017834
7.94	-0.00017834
7.94	-0.0001657
7.95	-0.0001657
7.95	-0.00015329
7.96	-0.00015329
7.96	-0.00014109
7.97	-0.00014109
7.97	-0.00012911
7.98	-0.00012911
7.98	-0.00011734
7.99	-0.00011734
7.99	-0.00010578
8	-0.00010578
8	-9.4429e-05
8.01	-9.4429e-05
8.01	-8.3283e-05
8.02	-8.3283e-05
8.02	-7.234e-05
8.03	-7.234e-05
8.03	-6.1597e-05
8.04	-6.1597e-05
8.04	-5.1051e-05
8.05	-5.1051e-05
8.05	-4.07e-05
8.06	-4.07e-05
8.06	-3.0541e-05
8.07	-3.0541e-05
8.07	-2.0573e-05
8.08	-2.0573e-05
8.08	-1.0791e-05
8.09	-1.0791e-05
8.09	-1.1956e-06
8.1	-1.1956e-06
8.1	8.2191e-06
8.11	8.2191e-06
8.11	1.7452e-05
8.12	1.7452e-05
8.12	2.6508e-05
8.13	2.6508e-05
8.13	3.5387e-05
8.14	3.5387e-05
8.14	4.4095e-05
8.15	4.4095e-05
8.15	5.263e-05
8.16	5.263e-05
8.16	6.0999e-05
8.17	6.0999e-05
8.17	6.9199e-05
8.18	6.9199e-05
8.18	7.7237e-05
8.19	7.7237e-05
8.19	8.5111e-05
8.2	8.5111e-05
8.2	9.2827e-05
8.21	9.2827e-05
8.21	0.00010038
8.22	0.00010038
8.22	0.00010779
8.23	0.00010779
8.23	0.00011503
8.24	0.00011503
8.24	0.00012213
8.25	0.00012213
8.25	0.00012908
8.26	0.00012908
8.26	0.00013588
8.27	0.00013588
8.27	0.00014254
8.28	0.00014254
8.28	0.00014905
8.29	0.00014905
8.29	0.00015542
8.3	0.00015542
8.3	0.00016165
8.31	0.00016165
8.31	0.00016775
8.32	0.00016775
8.32	0.00017371
8.33	0.00017371
8.33	0.00017954
8.34	0.00017954
8.34	0.00018523
8.35	0.00018523
8.35	0.0001908
8.36	0.0001908
8.36	0.00019624
8.37	0.00019624
8.37	0.00020155
8.38	0.00020155
8.38	0.00020674
8.39	0.00020674
8.39	0.0002118
8.4	0.0002118
8.4	0.00021675
8.41	0.00021675
8.41	0.00022158
8.42	0.00022158
8.42	0.00022629
8.43	0.00022629
8.43	0.00023089
8.44	0.00023089
8.44	0.00023537
8.45	0.00023537
8.45	0.00023974
8.46	0.00023974
8.46	0.000244
8.47	0.000244
8.47	0.00024815
8.48	0.00024815
8.48	0.0002522
8.49	0.0002522
8.49	0.00025614
8.5	0.00025614
8.5	0.00025998
8.51	0.00025998
8.51	0.00026371
8.52	0.00026371
8.52	0.00026735
8.53	0.00026735
8.53	0.00027089
8.54	0.00027089
8.54	0.00027433
8.55	0.00027433
8.55	0.00027767
8.56	0.00027767
8.56	0.00028093
8.57	0.00028093
8.57	0.00028408
8.58	0.00028408
8.58	0.00028715
8.59	0.00028715
8.59	0.00029013
8.6	0.00029013
8.6	0.00029302
8.61	0.00029302
8.61	0.00029583
8.62	0.00029583
8.62	0.00029855
8.63	0.00029855
8.63	0.00030118
8.64	0.00030118
8.64	0.00030374
8.65	0.00030374
8.65	0.00030621
8.66	0.00030621
8.66	0.0003086
8.67	0.0003086
8.67	0.00031092
8.68	0.00031092
8.68	0.00031316
8.69	0.00031316
8.69	0.00031532
8.7	0.00031532
8.7	0.00031741
8.71	0.00031741
8.71	0.00031942
8.72	0.00031942
8.72	0.00032137
8.73	0.00032137
8.73	0.00032324
8.74	0.00032324
8.74	0.00032505
8.75	0.00032505
8.75	0.00032679
8.76	0.00032679
8.76	0.00032846
8.77	0.00032846
8.77	0.00033006
8.78	0.00033006
8.78	0.0003316
8.79	0.0003316
8.79	0.00033308
8.8	0.00033308
8.8	0.00033449
8.81	0.00033449
8.81	0.00033585
8.82	0.00033585
8.82	0.00033714
8.83	0.00033714
8.83	0.00033838
8.84	0.00033838
8.84	0.00033955
8.85	0.00033955
8.85	0.00034067
8.86	0.00034067
8.86	0.00034174
8.87	0.00034174
8.87	0.00034275
8.88	0.00034275
8.88	0.0003437
8.89	0.0003437
8.89	0.0003446
8.9	0.0003446
8.9	0.00034545
8.91	0.00034545
8.91	0.00034625
8.92	0.00034625
8.92	0.00034699
8.93	0.00034699
8.93	0.00034769
8.94	0.00034769
8.94	0.00034833
8.95	0.00034833
8.95	0.00034893
8.96	0.00034893
8.96	0.00034948
8.97	0.00034948
8.97	0.00034999
8.98	0.00034999
8.98	0.00035044
8.99	0.00035044
8.99	0.00035085
9	0.00035085
9	0.00035121
9.01	0.00035121
9.01	0.00035153
9.02	0.00035153
9.02	0.0003518
9.03	0.0003518
9.03	0.00035203
9.04	0.00035203
9.04	0.00035222
9.05	0.00035222
9.05	0.00035236
9.06	0.00035236
9.06	0.00035246
9.07	0.00035246
9.07	0.00035251
9.08	0.00035251
9.08	0.00035252
9.09	0.00035252
9.09	0.00035249
9.1	0.00035249
9.1	0.00035242
9.11	0.00035242
9.11	0.0003523
9.12	0.0003523
9.12	0.00035214
9.13	0.00035214
9.13	0.00035194
9.14	0.00035194
9.14	0.0003517
9.15	0.0003517
9.15	0.00035141
9.16	0.00035141
9.16	0.00035108
9.17	0.00035108
9.17	0.00035071
9.18	0.00035071
9.18	0.00035029
9.19	0.00035029
9.19	0.00034983
9.2	0.00034983
9.2	0.00034932
9.21	0.00034932
9.21	0.00034878
9.22	0.00034878
9.22	0.00034818
9.23	0.00034818
9.23	0.00034754
9.24	0.00034754
9.24	0.00034685
9.25	0.00034685
9.25	0.00034612
9.26	0.00034612
9.26	0.00034534
9.27	0.00034534
9.27	0.00034451
9.28	0.00034451
9.28	0.00034362
9.29	0.00034362
9.29	0.00034269
9.3	0.00034269
9.3	0.00034171
9.31	0.00034171
9.31	0.00034068
9.32	0.00034068
9.32	0.00033959
9.33	0.00033959
9.33	0.00033845
9.34	0.00033845
9.34	0.00033725
9.35	0.00033725
9.35	0.00033599
9.36	0.00033599
9.36	0.00033468
9.37	0.00033468
9.37	0.0003333
9.38	0.0003333
9.38	0.00033186
9.39	0.00033186
9.39	0.00033036
9.4	0.00033036
9.4	0.0003288
9.41	0.0003288
9.41	0.00032717
9.42	0.00032717
9.42	0.00032547
9.43	0.00032547
9.43	0.00032369
9.44	0.00032369
9.44	0.00032185
9.45	0.00032185
9.45	0.00031993
9.46	0.00031993
9.46	0.00031793
9.47	0.00031793
9.47	0.00031586
9.48	0.00031586
9.48	0.0003137
9.49	0.0003137
9.49	0.00031146
9.5	0.00031146
9.5	0.00030913
9.51	0.00030913
9.51	0.00030672
9.52	0.00030672
9.52	0.00030421
9.53	0.00030421
9.53	0.00030161
9.54	0.00030161
9.54	0.00029891
9.55	0.00029891
9.55	0.00029611
9.56	0.00029611
9.56	0.0002932
9.57	0.0002932
9.57	0.00029019
9.58	0.00029019
9.58	0.00028707
9.59	0.00028707
9.59	0.00028384
9.6	0.00028384
9.6	0.00028049
9.61	0.00028049
9.61	0.00027702
9.62	0.00027702
9.62	0.00027343
9.63	0.00027343
9.63	0.00026971
9.64	0.00026971
9.64	0.00026585
9.65	0.00026585
9.65	0.00026187
9.66	0.00026187
9.66	0.00025774
9.67	0.00025774
9.67	0.00025347
9.68	0.00025347
9.68	0.00024906
9.69	0.00024906
9.69	0.00024449
9.7	0.00024449
9.7	0.00023976
9.71	0.00023976
9.71	0.00023488
9.72	0.00023488
9.72	0.00022983
9.73	0.00022983
9.73	0.00022461
9.74	0.00022461
9.74	0.00021922
9.75	0.00021922
9.75	0.00021365
9.76	0.00021365
9.76	0.00020789
9.77	0.00020789
9.77	0.00020194
9.78	0.00020194
9.78	0.0001958
9.79	0.0001958
9.79	0.00018946
9.8	0.00018946
9.8	0.00018292
9.81	0.00018292
9.81	0.00017616
9.82	0.00017616
9.82	0.00016919
9.83	0.00016919
9.83	0.000162
9.84	0.000162
9.84	0.00015458
9.85	0.00015458
9.85	0.00014693
9.86	0.00014693
9.86	0.00013904
9.87	0.00013904
9.87	0.00013091
9.88	0.00013091
9.88	0.00012252
9.89	0.00012252
9.89	0.00011388
9.9	0.00011388
9.9	0.00010497
9.91	0.00010497
9.91	9.5797e-05
9.92	9.5797e-05
9.92	8.6346e-05
9.93	8.6346e-05
9.93	7.6613e-05
9.94	7.6613e-05
9.94	6.6591e-05
9.95	6.6591e-05
9.95	5.6272e-05
9.96	5.6272e-05
9.96	4.5652e-05
9.97	4.5652e-05
9.97	3.4721e-05
9.98	3.4721e-05
9.98	2.3474e-05
9.99	2.3474e-05
9.99	1.1902e-05
10	1.1902e-05
10	0


==> immagini/simulazione5/simulazione1_x_tru12.txt <==
1	1
0.99005	0.99229
0.98005	0.98465
0.97	0.97707
0.95989	0.96957
0.9497	0.96216
0.93945	0.95483
0.92911	0.94759
0.91868	0.94044
0.90816	0.93339
0.89754	0.92644
0.88682	0.91959
0.87599	0.91285
0.86505	0.90621
0.85399	0.89969
0.84281	0.89327
0.83152	0.88697
0.8201	0.88078
0.80855	0.87471
0.79688	0.86875
0.78508	0.8629
0.77315	0.85718
0.7611	0.85157
0.74891	0.84607
0.73659	0.8407
0.72414	0.83543
0.71157	0.83029
0.69886	0.82525
0.68603	0.82033
0.67307	0.81553
0.65998	0.81083
0.64677	0.80625
0.63344	0.80177
0.61999	0.7974
0.60642	0.79314
0.59274	0.78898
0.57894	0.78493
0.56503	0.78098
0.55102	0.77712
0.5369	0.77336
0.52269	0.7697
0.50837	0.76613
0.49396	0.76265
0.47946	0.75926
0.46487	0.75596
0.4502	0.75274
0.43545	0.7496
0.42062	0.74654
0.40573	0.74356
0.39076	0.74066
0.37573	0.73783
0.36065	0.73506
0.3455	0.73237
0.33031	0.72974
0.31507	0.72717
0.29979	0.72467
0.28447	0.72222
0.26912	0.71983
0.25374	0.71749
0.23833	0.7152
0.22291	0.71296
0.20747	0.71077
0.19202	0.70861
0.17656	0.70651
0.1611	0.70444
0.14565	0.7024
0.1302	0.7004
0.11477	0.69843
0.09935	0.6965
0.083953	0.69458
0.068581	0.6927
0.053239	0.69084
0.03793	0.68899
0.022661	0.68717
0.0074341	0.68537
-0.0077457	0.68357
-0.022874	0.68179
-0.037947	0.68003
-0.052961	0.67827
-0.067911	0.67651
-0.082793	0.67477
-0.097603	0.67302
-0.11234	0.67128
-0.12699	0.66953
-0.14157	0.66779
-0.15605	0.66604
-0.17045	0.66428
-0.18475	0.66252
-0.19895	0.66075
-0.21305	0.65897
-0.22705	0.65718
-0.24094	0.65537
-0.25471	0.65356
-0.26838	0.65172
-0.28192	0.64987
-0.29535	0.648
-0.30865	0.64611
-0.32182	0.64421
-0.33486	0.64228
-0.34778	0.64032
-0.36055	0.63835
-0.37319	0.63635
-0.38569	0.63432
-0.39805	0.63227
-0.41026	0.63019
-0.42233	0.62809
-0.43424	0.62595
-0.446	0.62379
-0.45761	0.62159
-0.46907	0.61937
-0.48037	0.61711
-0.4915	0.61482
-0.50248	0.6125
-0.51329	0.61014
-0.52394	0.60776
-0.53442	0.60534
-0.54474	0.60288
-0.55488	0.60039
-0.56486	0.59786
-0.57466	0.5953
-0.58429	0.59271
-0.59375	0.59008
-0.60303	0.58741
-0.61214	0.58471
-0.62107	0.58197
-0.62982	0.57919
-0.6384	0.57638
-0.64679	0.57354
-0.65501	0.57065
-0.66305	0.56773
-0.6709	0.56478
-0.67858	0.56179
-0.68608	0.55876
-0.69339	0.5557
-0.70052	0.5526
-0.70747	0.54946
-0.71424	0.5463
-0.72083	0.54309
-0.72723	0.53985
-0.73345	0.53658
-0.7395	0.53328
-0.74536	0.52994
-0.75104	0.52656
-0.75654	0.52316
-0.76185	0.51972
-0.76699	0.51625
-0.77195	0.51274
-0.77673	0.50921
-0.78134	0.50565
-0.78576	0.50205
-0.79001	0.49843
-0.79408	0.49477
-0.79798	0.49109
-0.80171	0.48738
-0.80526	0.48364
-0.80863	0.47988
-0.81184	0.47609
-0.81487	0.47227
-0.81774	0.46843
-0.82043	0.46456
-0.82296	0.46067
-0.82533	0.45675
-0.82752	0.45281
-0.82956	0.44885
-0.83143	0.44487
-0.83314	0.44087
-0.83469	0.43685
-0.83608	0.43281
-0.83732	0.42875
-0.8384	0.42467
-0.83932	0.42057
-0.8401	0.41646
-0.84072	0.41233
-0.84119	0.40819
-0.84151	0.40403
-0.84169	0.39986
-0.84172	0.39567
-0.84161	0.39147
-0.84135	0.38726
-0.84096	0.38304
-0.84043	0.37881
-0.83976	0.37457
-0.83896	0.37032
-0.83802	0.36606
-0.83695	0.3618
-0.83575	0.35753
-0.83442	0.35325
-0.83297	0.34897
-0.83139	0.34468
-0.82969	0.34039
-0.82787	0.33609
-0.82593	0.3318
-0.82388	0.3275
-0.8217	0.3232
-0.81942	0.3189
-0.81702	0.3146
-0.81451	0.3103
-0.8119	0.306
-0.80918	0.30171
-0.80635	0.29742
-0.80342	0.29313
-0.80039	0.28885
-0.79727	0.28457
-0.79404	0.2803
-0.79072	0.27603
-0.78731	0.27177
-0.78381	0.26752
-0.78022	0.26328
-0.77654	0.25904
-0.77278	0.25482
-0.76893	0.2506
-0.765	0.2464
-0.76099	0.24221
-0.7569	0.23803
-0.75274	0.23386
-0.7485	0.2297
-0.74419	0.22556
-0.7398	0.22143
-0.73535	0.21732
-0.73084	0.21322
-0.72625	0.20914
-0.72161	0.20507
-0.7169	0.20102
-0.71213	0.19699
-0.7073	0.19298
-0.70242	0.18898
-0.69748	0.185
-0.69249	0.18105
-0.68745	0.17711
-0.68236	0.17319
-0.67722	0.16929
-0.67203	0.16541
-0.6668	0.16156
-0.66153	0.15772
-0.65621	0.15391
-0.65086	0.15012
-0.64547	0.14635
-0.64004	0.14261
-0.63458	0.13889
-0.62908	0.13519
-0.62355	0.13152
-0.61799	0.12788
-0.6124	0.12425
-0.60679	0.12066
-0.60115	0.11709
-0.59549	0.11354
-0.5898	0.11002
-0.58409	0.10653
-0.57836	0.10307
-0.57261	0.099628
-0.56685	0.096218
-0.56107	0.092835
-0.55528	0.089479
-0.54947	0.086152
-0.54365	0.082853
-0.53782	0.079583
-0.53198	0.076341
-0.52614	0.073128
-0.52028	0.069944
-0.51443	0.06679
-0.50856	0.063665
-0.5027	0.060569
-0.49683	0.057504
-0.49096	0.054468
-0.4851	0.051462
-0.47923	0.048486
-0.47337	0.045541
-0.46751	0.042626
-0.46165	0.039742
-0.45581	0.036888
-0.44997	0.034065
-0.44413	0.031273
-0.43831	0.028511
-0.4325	0.025781
-0.42669	0.023081
-0.4209	0.020413
-0.41512	0.017776
-0.40936	0.015169
-0.40361	0.012594
-0.39788	0.010051
-0.39216	0.007538
-0.38646	0.0050566
-0.38078	0.0026065
-0.37511	0.00018756
-0.36947	-0.0022001
-0.36385	-0.0045566
-0.35824	-0.0068819
-0.35266	-0.009176
-0.34711	-0.011439
-0.34157	-0.013671
-0.33606	-0.015872
-0.33058	-0.018041
-0.32512	-0.02018
-0.31968	-0.022288
-0.31428	-0.024365
-0.3089	-0.026412
-0.30354	-0.028427
-0.29822	-0.030413
-0.29293	-0.032367
-0.28766	-0.034291
-0.28243	-0.036185
-0.27722	-0.038049
-0.27205	-0.039882
-0.26691	-0.041686
-0.2618	-0.043459
-0.25672	-0.045203
-0.25168	-0.046917
-0.24667	-0.048602
-0.24169	-0.050257
-0.23675	-0.051883
-0.23184	-0.05348
-0.22696	-0.055048
-0.22213	-0.056587
-0.21732	-0.058097
-0.21256	-0.059579
-0.20783	-0.061032
-0.20313	-0.062458
-0.19848	-0.063855
-0.19386	-0.065224
-0.18927	-0.066566
-0.18473	-0.06788
-0.18022	-0.069167
-0.17575	-0.070426
-0.17132	-0.071659
-0.16693	-0.072865
-0.16258	-0.074044
-0.15826	-0.075197
-0.15399	-0.076323
-0.14975	-0.077424
-0.14555	-0.078498
-0.1414	-0.079547
-0.13728	-0.080571
-0.1332	-0.081569
-0.12916	-0.082542
-0.12516	-0.083491
-0.12121	-0.084414
-0.11729	-0.085314
-0.11341	-0.086189
-0.10957	-0.08704
-0.10577	-0.087867
-0.10202	-0.088671
-0.098299	-0.089452
-0.094622	-0.090209
-0.090985	-0.090943
-0.087388	-0.091655
-0.083832	-0.092344
-0.080316	-0.093011
-0.076841	-0.093656
-0.073405	-0.094279
-0.07001	-0.09488
-0.066655	-0.095461
-0.06334	-0.09602
-0.060065	-0.096558
-0.05683	-0.097075
-0.053634	-0.097572
-0.050479	-0.098049
-0.047363	-0.098506
-0.044286	-0.098943
-0.04125	-0.09936
-0.038252	-0.099758
-0.035294	-0.10014
-0.032374	-0.1005
-0.029494	-0.10084
-0.026653	-0.10116
-0.02385	-0.10147
-0.021086	-0.10175
-0.01836	-0.10202
-0.015672	-0.10228
-0.013023	-0.10251
-0.010411	-0.10273
-0.0078376	-0.10293
-0.0053013	-0.10311
-0.0028024	-0.10328
-0.00034068	-0.10343
0.002084	-0.10357
0.004472	-0.10369
0.0068233	-0.10379
0.0091382	-0.10388
0.011417	-0.10396
0.01366	-0.10402
0.015867	-0.10406
0.018038	-0.10409
0.020174	-0.10411
0.022275	-0.10411
0.024341	-0.1041
0.026373	-0.10407
0.02837	-0.10404
0.030333	-0.10399
0.032261	-0.10392
0.034157	-0.10384
0.036018	-0.10376
0.037847	-0.10365
0.039642	-0.10354
0.041405	-0.10342
0.043135	-0.10328
0.044834	-0.10313
0.0465	-0.10297
0.048134	-0.1028
0.049737	-0.10262
0.051309	-0.10243
0.05285	-0.10223
0.05436	-0.10202
0.05584	-0.10179
0.05729	-0.10156
0.05871	-0.10132
0.0601	-0.10107
0.061461	-0.10081
0.062793	-0.10054
0.064096	-0.10026
0.06537	-0.099973
0.066617	-0.099677
0.067835	-0.099373
0.069026	-0.099061
0.070189	-0.098741
0.071325	-0.098413
0.072434	-0.098078
0.073517	-0.097735
0.074573	-0.097385
0.075603	-0.097028
0.076608	-0.096663
0.077587	-0.096292
0.078541	-0.095915
0.079469	-0.095531
0.080374	-0.095141
0.081253	-0.094744
0.082109	-0.094342
0.082941	-0.093934
0.083749	-0.09352
0.084533	-0.093101
0.085295	-0.092676
0.086034	-0.092246
0.086751	-0.091812
0.087445	-0.091372
0.088117	-0.090927
0.088768	-0.090478
0.089397	-0.090025
0.090005	-0.089567
0.090592	-0.089105
0.091159	-0.088639
0.091705	-0.088169
0.092231	-0.087695
0.092737	-0.087218
0.093224	-0.086737
0.093691	-0.086253
0.094139	-0.085765
0.094569	-0.085275
0.09498	-0.084781
0.095372	-0.084284
0.095747	-0.083785
0.096104	-0.083283
0.096443	-0.082779
0.096765	-0.082272
0.097069	-0.081763
0.097358	-0.081251
0.097629	-0.080738
0.097884	-0.080223
0.098123	-0.079705
0.098347	-0.079187
0.098554	-0.078666
0.098747	-0.078144
0.098924	-0.07762
0.099086	-0.077095
0.099234	-0.076569
0.099367	-0.076042
0.099486	-0.075514
0.099591	-0.074985
0.099683	-0.074454
0.099761	-0.073924
0.099825	-0.073392
0.099877	-0.07286
0.099915	-0.072327
0.099941	-0.071794
0.099955	-0.071261
0.099956	-0.070728
0.099945	-0.070194
0.099923	-0.06966
0.099889	-0.069126
0.099844	-0.068592
0.099787	-0.068059
0.099719	-0.067525
0.099641	-0.066992
0.099552	-0.066459
0.099453	-0.065927
0.099343	-0.065395
0.099224	-0.064864
0.099094	-0.064334
0.098956	-0.063804
0.098807	-0.063274
0.09865	-0.062746
0.098483	-0.062219
0.098308	-0.061692
0.098123	-0.061167
0.097931	-0.060642
0.09773	-0.060119
0.097521	-0.059597
0.097303	-0.059076
0.097078	-0.058557
0.096846	-0.058038
0.096605	-0.057522
0.096358	-0.057006
0.096103	-0.056492
0.095842	-0.05598
0.095573	-0.055469
0.095298	-0.05496
0.095016	-0.054452
0.094728	-0.053946
0.094434	-0.053442
0.094134	-0.05294
0.093827	-0.052439
0.093515	-0.051941
0.093198	-0.051444
0.092874	-0.050949
0.092546	-0.050457
0.092212	-0.049966
0.091873	-0.049477
0.09153	-0.04899
0.091181	-0.048506
0.090828	-0.048023
0.09047	-0.047543
0.090108	-0.047065
0.089741	-0.046589
0.089371	-0.046116
0.088996	-0.045644
0.088618	-0.045175
0.088235	-0.044709
0.087849	-0.044244
0.08746	-0.043782
0.087066	-0.043323
0.08667	-0.042866
0.086271	-0.042411
0.085868	-0.041959
0.085462	-0.041509
0.085054	-0.041062
0.084642	-0.040617
0.084228	-0.040175
0.083812	-0.039735
0.083393	-0.039298
0.082971	-0.038864
0.082547	-0.038432
0.082121	-0.038002
0.081693	-0.037576
0.081263	-0.037152
0.080831	-0.03673
0.080398	-0.036312
0.079962	-0.035896
0.079525	-0.035482
0.079087	-0.035071
0.078646	-0.034663
0.078205	-0.034258
0.077762	-0.033855
0.077318	-0.033455
0.076873	-0.033058
0.076427	-0.032664
0.07598	-0.032272
0.075532	-0.031883
0.075083	-0.031497
0.074633	-0.031113
0.074183	-0.030732
0.073732	-0.030354
0.07328	-0.029979
0.072828	-0.029607
0.072376	-0.029237
0.071923	-0.02887
0.07147	-0.028505
0.071016	-0.028144
0.070563	-0.027785
0.070109	-0.027429
0.069656	-0.027076
0.069202	-0.026725
0.068748	-0.026378
0.068295	-0.026033
0.067842	-0.02569
0.067389	-0.025351
0.066936	-0.025014
0.066484	-0.02468
0.066032	-0.024349
0.06558	-0.02402
0.065129	-0.023694
0.064678	-0.023371
0.064229	-0.02305
0.063779	-0.022733
0.063331	-0.022417
0.062883	-0.022105
0.062435	-0.021795
0.061989	-0.021488
0.061544	-0.021184
0.061099	-0.020882
0.060655	-0.020583
0.060212	-0.020287
0.059771	-0.019993
0.05933	-0.019702
0.05889	-0.019413
0.058452	-0.019127
0.058014	-0.018844
0.057578	-0.018563
0.057143	-0.018285
0.056709	-0.018009
0.056276	-0.017736
0.055845	-0.017466
0.055415	-0.017198
0.054987	-0.016932
0.054559	-0.016669
0.054133	-0.016409
0.053709	-0.016151
0.053286	-0.015896
0.052865	-0.015643
0.052445	-0.015392
0.052026	-0.015144
0.051609	-0.014898
0.051194	-0.014655
0.05078	-0.014414
0.050368	-0.014176
0.049958	-0.01394
0.049549	-0.013706
0.049142	-0.013475
0.048736	-0.013246
0.048332	-0.013019
0.04793	-0.012795
0.04753	-0.012573
0.047131	-0.012354
0.046735	-0.012136
0.04634	-0.011921
0.045947	-0.011708
0.045555	-0.011498
0.045166	-0.011289
0.044778	-0.011083
0.044392	-0.010879
0.044008	-0.010677
0.043626	-0.010478
0.043246	-0.01028
0.042867	-0.010085
0.042491	-0.009892
0.042117	-0.009701
0.041744	-0.0095121
0.041373	-0.0093252
0.041005	-0.0091405
0.040638	-0.0089578
0.040273	-0.0087771
0.03991	-0.0085985
0.039549	-0.0084219
0.039191	-0.0082473
0.038834	-0.0080747
0.038479	-0.0079041
0.038126	-0.0077355
0.037775	-0.0075688
0.037426	-0.007404
0.037079	-0.0072412
0.036734	-0.0070802
0.036391	-0.0069212
0.03605	-0.006764
0.035711	-0.0066087
0.035375	-0.0064552
0.03504	-0.0063036
0.034707	-0.0061538
0.034376	-0.0060058
0.034047	-0.0058596
0.033721	-0.0057151
0.033396	-0.0055725
0.033073	-0.0054315
0.032753	-0.0052924
0.032434	-0.0051549
0.032118	-0.0050191
0.031803	-0.0048851
0.03149	-0.0047527
0.03118	-0.0046219
0.030871	-0.0044929
0.030565	-0.0043654
0.03026	-0.0042396
0.029958	-0.0041154
0.029658	-0.0039928
0.029359	-0.0038718
0.029063	-0.0037523
0.028768	-0.0036344
0.028476	-0.003518
0.028185	-0.0034032
0.027897	-0.0032898
0.027611	-0.003178
0.027326	-0.0030676
0.027044	-0.0029588
0.026763	-0.0028513
0.026485	-0.0027454
0.026208	-0.0026408
0.025934	-0.0025377
0.025661	-0.002436
0.02539	-0.0023357
0.025121	-0.0022367
0.024855	-0.0021391
0.02459	-0.0020429
0.024327	-0.001948
0.024066	-0.0018544
0.023807	-0.0017622
0.02355	-0.0016712
0.023295	-0.0015816
0.023041	-0.0014932
0.02279	-0.0014061
0.02254	-0.0013202
0.022292	-0.0012356
0.022047	-0.0011522
0.021803	-0.00107
0.021561	-0.00098903
0.02132	-0.00090924
0.021082	-0.00083062
0.020846	-0.00075317
0.020611	-0.00067687
0.020378	-0.00060172
0.020147	-0.00052769
0.019918	-0.00045479
0.01969	-0.00038299
0.019465	-0.00031228
0.019241	-0.00024266
0.019019	-0.00017411
0.018799	-0.00010663
0.01858	-4.0188e-05
0.018363	2.5212e-05
0.018148	8.9586e-05
0.017935	0.00015294
0.017723	0.0002153
0.017514	0.00027666
0.017306	0.00033703
0.017099	0.00039644
0.016894	0.00045488
0.016691	0.00051237
0.01649	0.00056893
0.01629	0.00062455
0.016093	0.00067925
0.015896	0.00073305
0.015702	0.00078595
0.015509	0.00083796
0.015317	0.00088909
0.015127	0.00093936
0.014939	0.00098876
0.014753	0.0010373
0.014568	0.001085
0.014384	0.0011319
0.014203	0.001178
0.014022	0.0012233
0.013844	0.0012677
0.013667	0.0013114
0.013491	0.0013543
0.013317	0.0013965
0.013145	0.0014378
0.012974	0.0014784
0.012804	0.0015183
0.012636	0.0015574
0.01247	0.0015959
0.012305	0.0016336
0.012141	0.0016705
0.011979	0.0017068
0.011819	0.0017424
0.01166	0.0017774
0.011502	0.0018116
0.011346	0.0018452
0.011191	0.0018781
0.011038	0.0019104
0.010886	0.0019421
0.010735	0.0019731
0.010586	0.0020035
0.010438	0.0020332
0.010291	0.0020624
0.010146	0.002091
0.010002	0.002119
0.00986	0.0021464
0.0097189	0.0021732
0.0095791	0.0021994
0.0094407	0.0022251
0.0093035	0.0022503
0.0091677	0.0022749
0.0090331	0.0022989
0.0088998	0.0023225
0.0087678	0.0023455
0.0086371	0.002368
0.0085076	0.00239
0.0083793	0.0024115
0.0082523	0.0024324
0.0081265	0.0024529
0.008002	0.002473
0.0078786	0.0024925
0.0077565	0.0025116
0.0076355	0.0025302
0.0075157	0.0025484
0.0073972	0.0025661
0.0072797	0.0025834
0.0071635	0.0026002
0.0070484	0.0026166
0.0069344	0.0026326
0.0068216	0.0026482
0.0067099	0.0026633
0.0065993	0.0026781
0.0064898	0.0026925
0.0063814	0.0027064
0.0062742	0.00272
0.006168	0.0027332
0.0060629	0.002746
0.0059588	0.0027585
0.0058558	0.0027706
0.0057539	0.0027823
0.005653	0.0027937
0.0055532	0.0028047
0.0054544	0.0028154
0.0053566	0.0028258
0.0052598	0.0028358
0.005164	0.0028455
0.0050692	0.0028548
0.0049754	0.0028639
0.0048826	0.0028726
0.0047908	0.0028811
0.0046999	0.0028892
0.00461	0.002897
0.0045211	0.0029046
0.004433	0.0029118
0.004346	0.0029188
0.0042598	0.0029255
0.0041746	0.0029319
0.0040903	0.0029381
0.0040069	0.002944
0.0039243	0.0029496
0.0038427	0.0029549
0.003762	0.00296
0.0036821	0.0029649
0.0036031	0.0029695
0.003525	0.0029739
0.0034477	0.002978
0.0033713	0.0029819
0.0032957	0.0029856
0.003221	0.002989
0.0031471	0.0029923
0.003074	0.0029953
0.0030017	0.0029981
0.0029302	0.0030006
0.0028595	0.003003
0.0027896	0.0030052
0.0027205	0.0030071
0.0026522	0.0030089
0.0025846	0.0030105
0.0025179	0.0030118
0.0024518	0.003013
0.0023866	0.003014
0.002322	0.0030149
0.0022582	0.0030155
0.0021952	0.0030159
0.0021329	0.0030162
0.0020713	0.0030163
0.0020104	0.0030163
0.0019502	0.0030161
0.0018907	0.0030157
0.0018319	0.0030151
0.0017738	0.0030144
0.0017164	0.0030136
0.0016597	0.0030125
0.0016037	0.0030114
0.0015483	0.00301
0.0014936	0.0030086
0.0014395	0.003007
0.0013861	0.0030052
0.0013333	0.0030033
0.0012812	0.0030013
0.0012297	0.0029991
0.0011788	0.0029968
0.0011285	0.0029943
0.0010789	0.0029917
0.0010299	0.002989
0.00098148	0.0029862
0.00093367	0.0029832
0.00088646	0.0029801
0.00083984	0.0029769
0.00079381	0.0029735
0.00074836	0.0029701
0.00070349	0.0029665
0.00065919	0.0029628
0.00061546	0.002959
0.00057229	0.002955
0.00052968	0.002951
0.00048763	0.0029468
0.00044612	0.0029425
0.00040516	0.0029381
0.00036474	0.0029336
0.00032486	0.002929
0.00028552	0.0029242
0.0002467	0.0029194
0.0002084	0.0029144
0.00017063	0.0029093
0.00013337	0.0029042
9.663e-05	0.0028989
6.0397e-05	0.0028935
2.4669e-05	0.002888
-1.0557e-05	0.0028824
-4.5284e-05	0.0028767
-7.9516e-05	0.0028708
-0.00011326	0.0028649
-0.00014651	0.0028589
-0.00017927	0.0028527
-0.00021156	0.0028465
-0.00024336	0.0028401
-0.00027469	0.0028337
-0.00030555	0.0028271
-0.00033594	0.0028204
-0.00036585	0.0028137
-0.00039531	0.0028068
-0.0004243	0.0027998
-0.00045283	0.0027927
-0.0004809	0.0027855
-0.00050852	0.0027781
-0.00053569	0.0027707
-0.00056241	0.0027632
-0.00058867	0.0027555
-0.00061449	0.0027477
-0.00063987	0.0027398
-0.0006648	0.0027319
-0.0006893	0.0027237
-0.00071335	0.0027155
-0.00073697	0.0027072
-0.00076015	0.0026987
-0.0007829	0.0026901
-0.00080521	0.0026814
-0.00082709	0.0026726
-0.00084854	0.0026637
-0.00086956	0.0026546
-0.00089016	0.0026454
-0.00091032	0.0026361
-0.00093006	0.0026266
-0.00094937	0.0026171
-0.00096826	0.0026074
-0.00098672	0.0025975
-0.0010048	0.0025876
-0.0010224	0.0025774
-0.0010396	0.0025672
-0.0010563	0.0025568
-0.0010727	0.0025463
-0.0010886	0.0025356
-0.0011041	0.0025248
-0.0011191	0.0025138
-0.0011338	0.0025027
-0.001148	0.0024914
-0.0011618	0.00248
-0.0011751	0.0024684
-0.0011881	0.0024567
-0.0012006	0.0024448
-0.0012127	0.0024327
-0.0012243	0.0024205
-0.0012355	0.0024081
-0.0012463	0.0023956
-0.0012566	0.0023828
-0.0012666	0.0023699
-0.001276	0.0023568
-0.0012851	0.0023435
-0.0012937	0.0023301
-0.0013018	0.0023165
-0.0013096	0.0023026
-0.0013168	0.0022886
-0.0013236	0.0022744
-0.00133	0.00226
-0.0013359	0.0022453
-0.0013414	0.0022305
-0.0013464	0.0022155
-0.001351	0.0022002
-0.001355	0.0021848
-0.0013587	0.0021691
-0.0013618	0.0021532
-0.0013645	0.0021371
-0.0013667	0.0021207
-0.0013684	0.0021042
-0.0013697	0.0020873
-0.0013705	0.0020703
-0.0013707	0.002053
-0.0013705	0.0020355
-0.0013698	0.0020177
-0.0013686	0.0019996
-0.0013669	0.0019813
-0.0013647	0.0019628
-0.001362	0.0019439
-0.0013587	0.0019248
-0.001355	0.0019055
-0.0013507	0.0018858
-0.0013459	0.0018659
-0.0013406	0.0018457
-0.0013347	0.0018252
-0.0013283	0.0018044
-0.0013213	0.0017833
-0.0013138	0.0017619
-0.0013058	0.0017402
-0.0012972	0.0017181
-0.001288	0.0016958
-0.0012783	0.0016732
-0.0012679	0.0016502
-0.001257	0.0016269
-0.0012456	0.0016032
-0.0012335	0.0015792
-0.0012208	0.0015549
-0.0012076	0.0015302
-0.0011937	0.0015052
-0.0011792	0.0014798
-0.0011641	0.001454
-0.0011484	0.0014279
-0.0011321	0.0014014
-0.0011151	0.0013745
-0.0010975	0.0013472
-0.0010793	0.0013196
-0.0010603	0.0012915
-0.0010408	0.0012631
-0.0010206	0.0012342
-0.00099969	0.001205


==> immagini/simulazione5/simulazione1_x_tru34.txt <==
1	1
0.99789	0.96907
0.99609	0.93879
0.99458	0.90916
0.99335	0.88016
0.99237	0.85179
0.99162	0.82404
0.9911	0.7969
0.99079	0.77036
0.99067	0.74441
0.99073	0.71904
0.99094	0.69425
0.99131	0.67003
0.99182	0.64637
0.99245	0.62325
0.9932	0.60068
0.99404	0.57864
0.99497	0.55712
0.99599	0.53613
0.99707	0.51564
0.99821	0.49565
0.9994	0.47615
1.0006	0.45714
1.0019	0.4386
1.0032	0.42053
1.0045	0.40293
1.0058	0.38577
1.0071	0.36906
1.0084	0.35279
1.0097	0.33695
1.0109	0.32153
1.0122	0.30653
1.0134	0.29193
1.0146	0.27773
1.0157	0.26393
1.0168	0.25051
1.0178	0.23747
1.0188	0.2248
1.0197	0.2125
1.0205	0.20055
1.0213	0.18896
1.022	0.17771
1.0226	0.16679
1.0232	0.15621
1.0237	0.14595
1.0241	0.13601
1.0244	0.12638
1.0246	0.11706
1.0247	0.10803
1.0248	0.099298
1.0247	0.09085
1.0246	0.082683
1.0243	0.07479
1.024	0.067166
1.0235	0.059803
1.023	0.052698
1.0223	0.045844
1.0216	0.039235
1.0207	0.032866
1.0198	0.026732
1.0187	0.020827
1.0176	0.015145
1.0163	0.009682
1.015	0.0044323
1.0135	-0.00060916
1.0119	-0.0054474
1.0103	-0.010087
1.0085	-0.014534
1.0066	-0.018792
1.0047	-0.022866
1.0026	-0.026761
1.0004	-0.030481
0.99818	-0.034032
0.99582	-0.037416
0.99336	-0.04064
0.99081	-0.043706
0.98816	-0.04662
0.98542	-0.049385
0.98258	-0.052005
0.97966	-0.054486
0.97664	-0.056829
0.97354	-0.05904
0.97035	-0.061123
0.96708	-0.06308
0.96372	-0.064916
0.96027	-0.066634
0.95675	-0.068239
0.95314	-0.069732
0.94946	-0.071118
0.9457	-0.072401
0.94186	-0.073582
0.93796	-0.074667
0.93397	-0.075657
0.92992	-0.076556
0.9258	-0.077367
0.92161	-0.078093
0.91736	-0.078737
0.91304	-0.079302
0.90866	-0.079791
0.90422	-0.080205
0.89972	-0.080549
0.89517	-0.080824
0.89055	-0.081034
0.88589	-0.08118
0.88117	-0.081266
0.8764	-0.081293
0.87158	-0.081264
0.86672	-0.081182
0.86181	-0.081048
0.85685	-0.080864
0.85186	-0.080634
0.84682	-0.080359
0.84175	-0.08004
0.83664	-0.079681
0.83149	-0.079282
0.82631	-0.078847
0.82109	-0.078376
0.81585	-0.077872
0.81058	-0.077336
0.80527	-0.07677
0.79995	-0.076176
0.7946	-0.075555
0.78922	-0.074909
0.78383	-0.074239
0.77841	-0.073547
0.77298	-0.072835
0.76753	-0.072103
0.76206	-0.071354
0.75658	-0.070588
0.75109	-0.069806
0.74558	-0.069011
0.74007	-0.068203
0.73455	-0.067384
0.72902	-0.066554
0.72348	-0.065714
0.71794	-0.064867
0.71239	-0.064012
0.70685	-0.063151
0.7013	-0.062285
0.69575	-0.061414
0.6902	-0.06054
0.68466	-0.059664
0.67912	-0.058785
0.67358	-0.057906
0.66805	-0.057027
0.66253	-0.056149
0.65701	-0.055272
0.65151	-0.054397
0.64601	-0.053524
0.64053	-0.052656
0.63505	-0.051791
0.62959	-0.05093
0.62414	-0.050075
0.61871	-0.049226
0.61329	-0.048383
0.60789	-0.047547
0.60251	-0.046717
0.59714	-0.045896
0.5918	-0.045082
0.58647	-0.044277
0.58116	-0.043481
0.57587	-0.042694
0.57061	-0.041916
0.56537	-0.041149
0.56015	-0.040391
0.55495	-0.039645
0.54978	-0.038908
0.54463	-0.038183
0.53951	-0.037469
0.53441	-0.036767
0.52934	-0.036076
0.5243	-0.035397
0.51928	-0.034729
0.5143	-0.034075
0.50934	-0.033432
0.50441	-0.032802
0.49951	-0.032184
0.49464	-0.031579
0.4898	-0.030986
0.48499	-0.030406
0.48021	-0.02984
0.47546	-0.029286
0.47074	-0.028744
0.46606	-0.028216
0.4614	-0.027701
0.45678	-0.027199
0.45219	-0.02671
0.44764	-0.026233
0.44312	-0.02577
0.43863	-0.025319
0.43417	-0.024882
0.42975	-0.024457
0.42536	-0.024045
0.42101	-0.023645
0.41669	-0.023258
0.4124	-0.022884
0.40815	-0.022522
0.40394	-0.022173
0.39976	-0.021835
0.39561	-0.02151
0.3915	-0.021197
0.38742	-0.020896
0.38338	-0.020606
0.37937	-0.020329
0.3754	-0.020062
0.37146	-0.019807
0.36756	-0.019564
0.36369	-0.019331
0.35986	-0.01911
0.35606	-0.018899
0.3523	-0.018699
0.34857	-0.018509
0.34488	-0.01833
0.34122	-0.018161
0.3376	-0.018002
0.33401	-0.017852
0.33045	-0.017713
0.32693	-0.017583
0.32345	-0.017462
0.32	-0.01735
0.31658	-0.017247
0.31319	-0.017153
0.30984	-0.017068
0.30653	-0.016991
0.30325	-0.016922
0.3	-0.016862
0.29678	-0.016809
0.2936	-0.016764
0.29045	-0.016726
0.28733	-0.016696
0.28425	-0.016673
0.28119	-0.016656
0.27817	-0.016647
0.27519	-0.016644
0.27223	-0.016647
0.26931	-0.016657
0.26641	-0.016673
0.26355	-0.016694
0.26072	-0.016721
0.25792	-0.016754
0.25515	-0.016792
0.25241	-0.016835
0.2497	-0.016883
0.24702	-0.016936
0.24437	-0.016993
0.24175	-0.017055
0.23916	-0.017121
0.23659	-0.017191
0.23406	-0.017264
0.23155	-0.017342
0.22908	-0.017423
0.22663	-0.017508
0.22421	-0.017596
0.22181	-0.017686
0.21944	-0.01778
0.2171	-0.017877
0.21479	-0.017976
0.2125	-0.018077
0.21024	-0.018181
0.20801	-0.018287
0.2058	-0.018395
0.20361	-0.018505
0.20145	-0.018616
0.19932	-0.018729
0.19721	-0.018844
0.19513	-0.018959
0.19307	-0.019076
0.19103	-0.019194
0.18901	-0.019313
0.18702	-0.019432
0.18506	-0.019552
0.18311	-0.019673
0.18119	-0.019794
0.17929	-0.019916
0.17741	-0.020037
0.17556	-0.020159
0.17373	-0.02028
0.17191	-0.020401
0.17012	-0.020522
0.16835	-0.020643
0.1666	-0.020763
0.16487	-0.020883
0.16316	-0.021001
0.16147	-0.021119
0.1598	-0.021237
0.15815	-0.021353
0.15651	-0.021468
0.1549	-0.021582
0.15331	-0.021695
0.15173	-0.021806
0.15017	-0.021916
0.14863	-0.022025
0.14711	-0.022132
0.1456	-0.022238
0.14411	-0.022342
0.14264	-0.022444
0.14119	-0.022544
0.13975	-0.022643
0.13833	-0.022739
0.13692	-0.022834
0.13553	-0.022926
0.13415	-0.023017
0.1328	-0.023105
0.13145	-0.023191
0.13012	-0.023275
0.12881	-0.023356
0.12751	-0.023436
0.12622	-0.023512
0.12495	-0.023587
0.12369	-0.023659
0.12245	-0.023728
0.12122	-0.023795
0.12	-0.02386
0.1188	-0.023922
0.11761	-0.023981
0.11643	-0.024038
0.11527	-0.024091
0.11412	-0.024143
0.11298	-0.024191
0.11185	-0.024237
0.11073	-0.02428
0.10963	-0.024321
0.10853	-0.024358
0.10745	-0.024393
0.10638	-0.024425
0.10532	-0.024454
0.10427	-0.02448
0.10323	-0.024504
0.10221	-0.024524
0.10119	-0.024542
0.10018	-0.024557
0.099187	-0.024569
0.0982	-0.024579
0.097223	-0.024585
0.096256	-0.024589
0.095298	-0.02459
0.09435	-0.024588
0.093411	-0.024583
0.092481	-0.024575
0.09156	-0.024565
0.090648	-0.024551
0.089744	-0.024535
0.088849	-0.024516
0.087963	-0.024495
0.087084	-0.02447
0.086214	-0.024443
0.085352	-0.024414
0.084498	-0.024381
0.083652	-0.024346
0.082814	-0.024308
0.081983	-0.024267
0.081159	-0.024224
0.080343	-0.024178
0.079535	-0.02413
0.078733	-0.024079
0.077939	-0.024026
0.077151	-0.02397
0.07637	-0.023911
0.075596	-0.02385
0.074829	-0.023787
0.074069	-0.023721
0.073314	-0.023653
0.072567	-0.023582
0.071825	-0.023509
0.07109	-0.023434
0.070361	-0.023356
0.069638	-0.023276
0.068921	-0.023194
0.06821	-0.02311
0.067504	-0.023024
0.066804	-0.022935
0.06611	-0.022845
0.065422	-0.022752
0.064739	-0.022657
0.064062	-0.022561
0.063389	-0.022462
0.062723	-0.022361
0.062061	-0.022259
0.061404	-0.022155
0.060753	-0.022048
0.060107	-0.02194
0.059465	-0.02183
0.058829	-0.021719
0.058197	-0.021606
0.057571	-0.021491
0.056948	-0.021374
0.056331	-0.021256
0.055718	-0.021136
0.05511	-0.021015
0.054506	-0.020892
0.053907	-0.020768
0.053312	-0.020643
0.052722	-0.020516
0.052136	-0.020387
0.051554	-0.020258
0.050977	-0.020127
0.050403	-0.019995
0.049834	-0.019861
0.049269	-0.019727
0.048708	-0.019591
0.048151	-0.019454
0.047598	-0.019316
0.047049	-0.019177
0.046504	-0.019037
0.045962	-0.018896
0.045425	-0.018754
0.044891	-0.018611
0.044361	-0.018468
0.043835	-0.018323
0.043313	-0.018178
0.042794	-0.018032
0.042279	-0.017885
0.041767	-0.017738
0.04126	-0.017589
0.040755	-0.017441
0.040254	-0.017291
0.039757	-0.017141
0.039263	-0.016991
0.038773	-0.01684
0.038286	-0.016688
0.037802	-0.016536
0.037322	-0.016384
0.036845	-0.016231
0.036372	-0.016078
0.035902	-0.015924
0.035435	-0.015771
0.034971	-0.015617
0.034511	-0.015462
0.034053	-0.015308
0.033599	-0.015153
0.033149	-0.014998
0.032701	-0.014843
0.032257	-0.014688
0.031815	-0.014533
0.031377	-0.014378
0.030942	-0.014223
0.03051	-0.014068
0.030081	-0.013912
0.029655	-0.013757
0.029232	-0.013602
0.028812	-0.013447
0.028396	-0.013293
0.027982	-0.013138
0.027571	-0.012984
0.027163	-0.012829
0.026758	-0.012675
0.026356	-0.012522
0.025957	-0.012368
0.025561	-0.012215
0.025168	-0.012062
0.024777	-0.01191
0.02439	-0.011758
0.024005	-0.011606
0.023624	-0.011454
0.023245	-0.011303
0.022869	-0.011153
0.022495	-0.011003
0.022125	-0.010853
0.021757	-0.010704
0.021393	-0.010556
0.02103	-0.010408
0.020671	-0.01026
0.020315	-0.010113
0.019961	-0.0099669
0.01961	-0.0098211
0.019262	-0.009676
0.018916	-0.0095315
0.018573	-0.0093877
0.018233	-0.0092445
0.017896	-0.009102
0.017561	-0.0089602
0.017229	-0.0088191
0.0169	-0.0086787
0.016573	-0.008539
0.016249	-0.0084001
0.015927	-0.0082619
0.015609	-0.0081245
0.015292	-0.0079879
0.014979	-0.0078521
0.014668	-0.0077171
0.01436	-0.0075829
0.014054	-0.0074495
0.013751	-0.007317
0.01345	-0.0071853
0.013152	-0.0070544
0.012857	-0.0069245
0.012564	-0.0067954
0.012274	-0.0066671
0.011986	-0.0065398
0.011701	-0.0064134
0.011418	-0.0062879
0.011138	-0.0061633
0.01086	-0.0060396
0.010585	-0.0059168
0.010313	-0.005795
0.010042	-0.0056741
0.0097747	-0.0055542
0.0095095	-0.0054352
0.0092467	-0.0053172
0.0089864	-0.0052001
0.0087285	-0.0050841
0.0084731	-0.004969
0.0082201	-0.0048548
0.0079695	-0.0047417
0.0077213	-0.0046295
0.0074755	-0.0045184
0.0072321	-0.0044082
0.0069911	-0.004299
0.0067525	-0.0041908
0.0065162	-0.0040837
0.0062823	-0.0039775
0.0060507	-0.0038723
0.0058215	-0.0037682
0.0055946	-0.003665
0.0053701	-0.0035629
0.0051478	-0.0034618
0.0049279	-0.0033617
0.0047102	-0.0032626
0.0044949	-0.0031646
0.0042818	-0.0030675
0.004071	-0.0029715
0.0038624	-0.0028765
0.0036561	-0.0027825
0.003452	-0.0026895
0.0032502	-0.0025976
0.0030506	-0.0025066
0.0028532	-0.0024167
0.002658	-0.0023278
0.0024649	-0.0022399
0.0022741	-0.002153
0.0020855	-0.0020672
0.001899	-0.0019823
0.0017146	-0.0018985
0.0015324	-0.0018156
0.0013523	-0.0017338
0.0011744	-0.0016529
0.00099856	-0.0015731
0.00082483	-0.0014942
0.00065318	-0.0014164
0.00048362	-0.0013395
0.00031612	-0.0012636
0.00015069	-0.0011887
-1.27e-05	-0.0011148
-0.00017405	-0.0010418
-0.00033337	-0.00096986
-0.00049068	-0.00089886
-0.00064598	-0.00082882
-0.00079928	-0.00075975
-0.0009506	-0.00069163
-0.0010999	-0.00062446
-0.0012473	-0.00055825
-0.0013928	-0.00049297
-0.0015363	-0.00042864
-0.0016778	-0.00036524
-0.0018175	-0.00030277
-0.0019552	-0.00024123
-0.0020911	-0.0001806
-0.002225	-0.0001209
-0.0023571	-6.2099e-05
-0.0024874	-4.2065e-06
-0.0026157	5.2786e-05
-0.0027423	0.00010888
-0.002867	0.00016409
-0.0029899	0.00021842
-0.003111	0.00027186
-0.0032303	0.00032444
-0.0033478	0.00037615
-0.0034636	0.000427
-0.0035776	0.00047699
-0.0036899	0.00052613
-0.0038004	0.00057443
-0.0039092	0.00062189
-0.0040163	0.00066853
-0.0041217	0.00071433
-0.0042254	0.00075932
-0.0043275	0.0008035
-0.0044278	0.00084687
-0.0045266	0.00088944
-0.0046237	0.00093122
-0.0047191	0.00097221
-0.004813	0.0010124
-0.0049053	0.0010519
-0.0049959	0.0010905
-0.005085	0.0011284
-0.0051725	0.0011656
-0.0052585	0.001202
-0.0053429	0.0012376
-0.0054259	0.0012726
-0.0055072	0.0013068
-0.0055871	0.0013402
-0.0056655	0.001373
-0.0057424	0.0014051
-0.0058179	0.0014364
-0.0058919	0.0014671
-0.0059644	0.001497
-0.0060355	0.0015263
-0.0061052	0.0015549
-0.0061735	0.0015829
-0.0062404	0.0016102
-0.0063059	0.0016368
-0.0063701	0.0016628
-0.0064329	0.0016881
-0.0064943	0.0017129
-0.0065544	0.0017369
-0.0066132	0.0017604
-0.0066706	0.0017833
-0.0067268	0.0018055
-0.0067817	0.0018271
-0.0068353	0.0018482
-0.0068877	0.0018687
-0.0069388	0.0018886
-0.0069886	0.0019079
-0.0070373	0.0019266
-0.0070847	0.0019448
-0.0071309	0.0019624
-0.0071759	0.0019795
-0.0072198	0.0019961
-0.0072625	0.0020121
-0.007304	0.0020276
-0.0073444	0.0020426
-0.0073836	0.002057
-0.0074217	0.002071
-0.0074588	0.0020844
-0.0074947	0.0020974
-0.0075295	0.0021099
-0.0075633	0.0021219
-0.007596	0.0021334
-0.0076277	0.0021445
-0.0076583	0.002155
-0.0076879	0.0021652
-0.0077164	0.0021749
-0.007744	0.0021841
-0.0077706	0.0021929
-0.0077961	0.0022013
-0.0078208	0.0022093
-0.0078444	0.0022168
-0.0078671	0.0022239
-0.0078889	0.0022307
-0.0079097	0.002237
-0.0079296	0.0022429
-0.0079487	0.0022485
-0.0079668	0.0022536
-0.007984	0.0022584
-0.0080004	0.0022629
-0.0080159	0.0022669
-0.0080305	0.0022706
-0.0080443	0.002274
-0.0080573	0.002277
-0.0080695	0.0022796
-0.0080808	0.002282
-0.0080914	0.002284
-0.0081011	0.0022856
-0.0081101	0.002287
-0.0081183	0.002288
-0.0081258	0.0022888
-0.0081325	0.0022892
-0.0081385	0.0022894
-0.0081437	0.0022892
-0.0081482	0.0022888
-0.008152	0.0022881
-0.0081552	0.0022871
-0.0081576	0.0022858
-0.0081593	0.0022843
-0.0081604	0.0022825
-0.0081608	0.0022805
-0.0081606	0.0022782
-0.0081597	0.0022756
-0.0081582	0.0022729
-0.0081561	0.0022698
-0.0081534	0.0022666
-0.00815	0.0022631
-0.0081461	0.0022594
-0.0081416	0.0022555
-0.0081365	0.0022514
-0.0081308	0.0022471
-0.0081246	0.0022426
-0.0081178	0.0022379
-0.0081105	0.0022329
-0.0081026	0.0022278
-0.0080943	0.0022225
-0.0080854	0.0022171
-0.008076	0.0022114
-0.0080661	0.0022056
-0.0080557	0.0021996
-0.0080448	0.0021935
-0.0080335	0.0021872
-0.0080217	0.0021807
-0.0080094	0.0021741
-0.0079967	0.0021673
-0.0079836	0.0021604
-0.00797	0.0021533
-0.007956	0.0021462
-0.0079415	0.0021388
-0.0079267	0.0021314
-0.0079115	0.0021238
-0.0078958	0.0021161
-0.0078798	0.0021083
-0.0078634	0.0021004
-0.0078466	0.0020923
-0.0078295	0.0020842
-0.007812	0.0020759
-0.0077941	0.0020676
-0.0077759	0.0020591
-0.0077574	0.0020506
-0.0077385	0.002042
-0.0077193	0.0020332
-0.0076998	0.0020244
-0.00768	0.0020155
-0.0076599	0.0020066
-0.0076395	0.0019975
-0.0076188	0.0019884
-0.0075978	0.0019792
-0.0075765	0.00197
-0.007555	0.0019607
-0.0075331	0.0019513
-0.0075111	0.0019418
-0.0074888	0.0019323
-0.0074662	0.0019228
-0.0074434	0.0019132
-0.0074203	0.0019036
-0.0073971	0.0018939
-0.0073736	0.0018841
-0.0073498	0.0018744
-0.0073259	0.0018645
-0.0073018	0.0018547
-0.0072774	0.0018448
-0.0072529	0.0018349
-0.0072282	0.001825
-0.0072033	0.001815
-0.0071782	0.001805
-0.0071529	0.001795
-0.0071275	0.0017849
-0.0071019	0.0017749
-0.0070761	0.0017648
-0.0070502	0.0017547
-0.0070241	0.0017446
-0.0069979	0.0017345
-0.0069716	0.0017244
-0.0069451	0.0017143
-0.0069185	0.0017042
-0.0068917	0.001694
-0.0068648	0.0016839
-0.0068379	0.0016737
-0.0068107	0.0016636
-0.0067835	0.0016535
-0.0067562	0.0016434
-0.0067288	0.0016332
-0.0067013	0.0016231
-0.0066736	0.001613
-0.0066459	0.0016029
-0.0066181	0.0015928
-0.0065902	0.0015828
-0.0065623	0.0015727
-0.0065343	0.0015627
-0.0065062	0.0015526
-0.006478	0.0015426
-0.0064497	0.0015327
-0.0064214	0.0015227
-0.0063931	0.0015127
-0.0063647	0.0015028
-0.0063362	0.0014929
-0.0063077	0.001483
-0.0062791	0.0014732
-0.0062505	0.0014634
-0.0062219	0.0014536
-0.0061932	0.0014438
-0.0061645	0.0014341
-0.0061358	0.0014243
-0.006107	0.0014147
-0.0060782	0.001405
-0.0060494	0.0013954
-0.0060205	0.0013858
-0.0059917	0.0013763
-0.0059628	0.0013667
-0.0059339	0.0013572
-0.005905	0.0013478
-0.0058761	0.0013384
-0.0058472	0.001329
-0.0058183	0.0013197
-0.0057894	0.0013103
-0.0057604	0.0013011
-0.0057315	0.0012918
-0.0057026	0.0012826
-0.0056737	0.0012735
-0.0056448	0.0012644
-0.0056159	0.0012553
-0.0055871	0.0012462
-0.0055582	0.0012372
-0.0055293	0.0012283
-0.0055005	0.0012194
-0.0054717	0.0012105
-0.0054429	0.0012016
-0.0054141	0.0011928
-0.0053854	0.001184
-0.0053567	0.0011753
-0.005328	0.0011666
-0.0052993	0.001158
-0.0052706	0.0011494
-0.005242	0.0011408
-0.0052134	0.0011323
-0.0051848	0.0011238
-0.0051563	0.0011154
-0.0051278	0.001107
-0.0050994	0.0010986
-0.0050709	0.0010903
-0.0050425	0.001082
-0.0050142	0.0010737
-0.0049859	0.0010655
-0.0049576	0.0010573
-0.0049293	0.0010492
-0.0049011	0.0010411
-0.0048729	0.0010331
-0.0048448	0.001025
-0.0048167	0.0010171
-0.0047887	0.0010091
-0.0047607	0.0010012
-0.0047327	0.00099333
-0.0047048	0.0009855
-0.0046769	0.0009777
-0.0046491	0.00096994
-0.0046213	0.00096221
-0.0045935	0.00095452
-0.0045658	0.00094686
-0.0045381	0.00093924
-0.0045105	0.00093165
-0.0044829	0.00092409
-0.0044554	0.00091657
-0.0044279	0.00090908
-0.0044004	0.00090162
-0.004373	0.00089419
-0.0043457	0.0008868
-0.0043183	0.00087944
-0.004291	0.0008721
-0.0042638	0.0008648
-0.0042366	0.00085753
-0.0042095	0.00085029
-0.0041823	0.00084307
-0.0041553	0.00083589
-0.0041282	0.00082873
-0.0041012	0.0008216
-0.0040743	0.0008145
-0.0040474	0.00080743
-0.0040205	0.00080038
-0.0039937	0.00079336
-0.0039669	0.00078637
-0.0039401	0.0007794
-0.0039134	0.00077246
-0.0038867	0.00076555
-0.00386	0.00075866
-0.0038334	0.00075179
-0.0038068	0.00074495
-0.0037803	0.00073813
-0.0037538	0.00073134
-0.0037273	0.00072457
-0.0037008	0.00071783
-0.0036744	0.00071111
-0.003648	0.00070441
-0.0036217	0.00069773
-0.0035954	0.00069108
-0.003569	0.00068446
-0.0035428	0.00067785
-0.0035165	0.00067127
-0.0034903	0.00066472
-0.0034641	0.00065818
-0.0034379	0.00065167
-0.0034118	0.00064519
-0.0033857	0.00063873
-0.0033596	0.00063229
-0.0033335	0.00062588
-0.0033074	0.00061949
-0.0032814	0.00061312
-0.0032554	0.00060678
-0.0032294	0.00060047
-0.0032034	0.00059419
-0.0031774	0.00058793
-0.0031515	0.00058169
-0.0031255	0.00057549
-0.0030996	0.00056931
-0.0030737	0.00056317
-0.0030478	0.00055705
-0.0030219	0.00055096
-0.0029961	0.00054491
-0.0029702	0.00053889
-0.0029444	0.0005329
-0.0029185	0.00052694
-0.0028927	0.00052102
-0.0028669	0.00051514
-0.0028411	0.0005093
-0.0028153	0.0005035
-0.0027895	0.00049773
-0.0027637	0.00049201
-0.0027379	0.00048633
-0.0027121	0.0004807
-0.0026863	0.00047512
-0.0026606	0.00046958
-0.0026348	0.00046409
-0.002609	0.00045866
-0.0025833	0.00045328
-0.0025575	0.00044795
-0.0025318	0.00044269
-0.002506	0.00043748
-0.0024803	0.00043234
-0.0024545	0.00042727
-0.0024288	0.00042226
-0.0024031	0.00041732
-0.0023774	0.00041245
-0.0023516	0.00040767
-0.0023259	0.00040296
-0.0023002	0.00039833
-0.0022745	0.00039378
-0.0022488	0.00038933
-0.0022231	0.00038496
-0.0021974	0.00038069
-0.0021717	0.00037652
-0.002146	0.00037245
-0.0021203	0.00036849
-0.0020947	0.00036464
-0.002069	0.0003609
-0.0020434	0.00035727
-0.0020177	0.00035377
-0.0019921	0.0003504
-0.0019665	0.00034715
-0.0019409	0.00034404
-0.0019154	0.00034107
-0.0018898	0.00033824
-0.0018643	0.00033556
-0.0018388	0.00033304
-0.0018133	0.00033067
-0.0017878	0.00032847
-0.0017624	0.00032644
-0.001737	0.00032459
-0.0017116	0.00032292
-0.0016863	0.00032143
-0.001661	0.00032014
-0.0016357	0.00031905
-0.0016105	0.00031816
-0.0015853	0.00031749
-0.0015602	0.00031703
-0.0015351	0.0003168
-0.0015101	0.0003168
-0.0014852	0.00031704
-0.0014603	0.00031753
-0.0014354	0.00031827
-0.0014107	0.00031928
-0.001386	0.00032055
-0.0013614	0.00032209
-0.0013368	0.00032392
-0.0013124	0.00032605
-0.001288	0.00032847
-0.0012637	0.0003312
-0.0012396	0.00033425
-0.0012155	0.00033763
-0.0011916	0.00034134
-0.0011677	0.00034539
-0.001144	0.00034979
-0.0011204	0.00035456
-0.0010969	0.0003597
-0.0010736	0.00036522
-0.0010504	0.00037112
-0.0010274	0.00037743
-0.0010046	0.00038415
-0.00098186	0.00039129
-0.00095933	0.00039886
-0.00093697	0.00040687
-0.00091481	0.00041533
-0.00089284	0.00042425
-0.00087107	0.00043365
-0.00084952	0.00044353
-0.00082818	0.0004539
-0.00080707	0.00046478
-0.00078619	0.00047618
-0.00076557	0.00048811
-0.00074519	0.00050057
-0.00072508	0.00051359
-0.00070525	0.00052718
-0.0006857	0.00054134
-0.00066644	0.00055608
-0.00064749	0.00057143
-0.00062886	0.0005874
-0.00061055	0.00060398
-0.00059258	0.00062121
-0.00057496	0.00063909
-0.0005577	0.00065763
-0.00054082	0.00067684
-0.00052432	0.00069675
-0.00050822	0.00071736
-0.00049254	0.00073868
-0.00047728	0.00076073
-0.00046246	0.00078352
-0.00044809	0.00080707
-0.00043419	0.00083139
-0.00042077	0.00085649
-0.00040785	0.00088239
-0.00039544	0.00090909
-0.00038355	0.00093662
-0.00037221	0.00096498
-0.00036143	0.00099419
-0.00035122	0.0010243
-0.00034161	0.0010552
-0.0003326	0.0010871
-0.00032422	0.0011198


==> immagini/simulazione5/simulazione1_x_tru56.txt <==
1	1
0.98139	0.96059
0.96386	0.92151
0.94736	0.88278
0.93187	0.84441
0.91734	0.8064
0.90376	0.76876
0.89107	0.7315
0.87925	0.69464
0.86827	0.65817
0.8581	0.6221
0.8487	0.58645
0.84005	0.55122
0.83211	0.51641
0.82487	0.48203
0.81828	0.44808
0.81233	0.41458
0.80699	0.38153
0.80223	0.34892
0.79803	0.31677
0.79436	0.28508
0.7912	0.25386
0.78853	0.2231
0.78632	0.19281
0.78455	0.16299
0.7832	0.13365
0.78224	0.10479
0.78167	0.076407
0.78145	0.048506
0.78158	0.021089
0.78202	-0.0058441
0.78277	-0.032291
0.7838	-0.058251
0.78509	-0.083724
0.78664	-0.10871
0.78842	-0.13321
0.79042	-0.15721
0.79262	-0.18074
0.79501	-0.20377
0.79757	-0.22632
0.8003	-0.24838
0.80316	-0.26995
0.80616	-0.29105
0.80928	-0.31166
0.81251	-0.33178
0.81583	-0.35143
0.81924	-0.37061
0.82272	-0.3893
0.82626	-0.40753
0.82986	-0.42528
0.83349	-0.44256
0.83716	-0.45938
0.84085	-0.47573
0.84456	-0.49163
0.84826	-0.50706
0.85197	-0.52205
0.85566	-0.53658
0.85934	-0.55066
0.86298	-0.5643
0.8666	-0.5775
0.87017	-0.59026
0.8737	-0.60258
0.87717	-0.61448
0.88058	-0.62595
0.88393	-0.637
0.88721	-0.64763
0.89041	-0.65785
0.89353	-0.66766
0.89657	-0.67706
0.89952	-0.68606
0.90237	-0.69467
0.90512	-0.70288
0.90778	-0.71071
0.91032	-0.71815
0.91276	-0.72522
0.91509	-0.73191
0.9173	-0.73823
0.91939	-0.74419
0.92136	-0.74979
0.92321	-0.75504
0.92494	-0.75993
0.92653	-0.76448
0.928	-0.76869
0.92934	-0.77257
0.93055	-0.77612
0.93162	-0.77934
0.93256	-0.78224
0.93336	-0.78483
0.93402	-0.78711
0.93455	-0.78908
0.93494	-0.79075
0.93519	-0.79213
0.9353	-0.79322
0.93527	-0.79402
0.9351	-0.79455
0.93479	-0.7948
0.93434	-0.79478
0.93375	-0.7945
0.93302	-0.79395
0.93215	-0.79316
0.93114	-0.79211
0.92999	-0.79082
0.92871	-0.78929
0.92728	-0.78753
0.92573	-0.78553
0.92403	-0.78331
0.9222	-0.78088
0.92024	-0.77822
0.91815	-0.77536
0.91592	-0.77229
0.91356	-0.76902
0.91108	-0.76556
0.90846	-0.76191
0.90573	-0.75807
0.90286	-0.75405
0.89987	-0.74985
0.89676	-0.74548
0.89353	-0.74094
0.89019	-0.73624
0.88672	-0.73138
0.88314	-0.72637
0.87945	-0.7212
0.87564	-0.71589
0.87172	-0.71045
0.8677	-0.70486
0.86357	-0.69914
0.85934	-0.6933
0.855	-0.68733
0.85056	-0.68124
0.84602	-0.67503
0.84139	-0.66871
0.83666	-0.66229
0.83184	-0.65576
0.82693	-0.64914
0.82194	-0.64241
0.81685	-0.6356
0.81168	-0.62869
0.80643	-0.62171
0.8011	-0.61464
0.79568	-0.60749
0.7902	-0.60027
0.78464	-0.59298
0.779	-0.58563
0.7733	-0.57821
0.76753	-0.57073
0.76169	-0.56319
0.75579	-0.5556
0.74983	-0.54797
0.74381	-0.54028
0.73773	-0.53255
0.7316	-0.52479
0.72541	-0.51698
0.71918	-0.50914
0.71289	-0.50127
0.70655	-0.49337
0.70018	-0.48544
0.69375	-0.4775
0.68729	-0.46953
0.68079	-0.46154
0.67424	-0.45354
0.66767	-0.44553
0.66106	-0.43751
0.65442	-0.42948
0.64775	-0.42145
0.64105	-0.41341
0.63433	-0.40538
0.62758	-0.39735
0.62081	-0.38932
0.61402	-0.3813
0.60721	-0.37329
0.60038	-0.36529
0.59354	-0.35731
0.58669	-0.34934
0.57982	-0.34138
0.57294	-0.33345
0.56606	-0.32554
0.55917	-0.31765
0.55227	-0.30979
0.54537	-0.30195
0.53847	-0.29415
0.53157	-0.28637
0.52466	-0.27862
0.51776	-0.27091
0.51087	-0.26324
0.50398	-0.2556
0.4971	-0.248
0.49022	-0.24044
0.48336	-0.23291
0.4765	-0.22544
0.46966	-0.218
0.46283	-0.21061
0.45602	-0.20327
0.44922	-0.19597
0.44244	-0.18873
0.43568	-0.18153
0.42894	-0.17438
0.42222	-0.16729
0.41552	-0.16025
0.40884	-0.15326
0.40219	-0.14632
0.39557	-0.13945
0.38897	-0.13263
0.38239	-0.12586
0.37585	-0.11916
0.36933	-0.11251
0.36285	-0.10593
0.35639	-0.099401
0.34997	-0.092937
0.34358	-0.086534
0.33723	-0.080194
0.33091	-0.073917
0.32462	-0.067704
0.31837	-0.061555
0.31216	-0.05547
0.30598	-0.049451
0.29985	-0.043497
0.29375	-0.037609
0.28769	-0.031788
0.28167	-0.026034
0.27569	-0.020346
0.26976	-0.014726
0.26387	-0.0091738
0.25801	-0.0036894
0.25221	0.0017267
0.24644	0.0070745
0.24072	0.012354
0.23504	0.017564
0.22941	0.022705
0.22383	0.027778
0.21829	0.032781
0.2128	0.037715
0.20735	0.042579
0.20195	0.047374
0.1966	0.0521
0.19129	0.056757
0.18604	0.061344
0.18083	0.065862
0.17567	0.070311
0.17056	0.07469
0.1655	0.079001
0.16048	0.083242
0.15552	0.087415
0.15061	0.091518
0.14574	0.095554
0.14093	0.099521
0.13617	0.10342
0.13145	0.10725
0.12679	0.11101
0.12218	0.11471
0.11762	0.11834
0.11311	0.1219
0.10865	0.12539
0.10424	0.12882
0.099878	0.13218
0.095569	0.13548
0.091312	0.13871
0.087105	0.14187
0.082949	0.14497
0.078843	0.14801
0.074788	0.15098
0.070784	0.15389
0.06683	0.15673
0.062927	0.15951
0.059074	0.16223
0.055271	0.16489
0.051518	0.16749
0.047816	0.17002
0.044163	0.17249
0.04056	0.1749
0.037006	0.17726
0.033502	0.17955
0.030047	0.18178
0.026641	0.18396
0.023284	0.18607
0.019976	0.18813
0.016716	0.19014
0.013504	0.19208
0.010341	0.19397
0.0072248	0.1958
0.0041567	0.19758
0.0011359	0.19931
-0.0018378	0.20098
-0.0047647	0.20259
-0.007645	0.20415
-0.010479	0.20566
-0.013267	0.20712
-0.016009	0.20853
-0.018706	0.20989
-0.021357	0.21119
-0.023963	0.21245
-0.026525	0.21365
-0.029043	0.21481
-0.031516	0.21592
-0.033946	0.21698
-0.036333	0.21799
-0.038676	0.21896
-0.040977	0.21988
-0.043235	0.22076
-0.045451	0.22159
-0.047625	0.22238
-0.049758	0.22312
-0.05185	0.22382
-0.053901	0.22448
-0.055912	0.22509
-0.057883	0.22566
-0.059814	0.2262
-0.061705	0.22669
-0.063558	0.22714
-0.065372	0.22755
-0.067148	0.22793
-0.068886	0.22826
-0.070586	0.22856
-0.07225	0.22882
-0.073876	0.22904
-0.075466	0.22923
-0.07702	0.22938
-0.078538	0.2295
-0.080021	0.22958
-0.081468	0.22963
-0.082882	0.22965
-0.084261	0.22963
-0.085606	0.22958
-0.086917	0.2295
-0.088196	0.22938
-0.089442	0.22924
-0.090655	0.22907
-0.091836	0.22886
-0.092986	0.22863
-0.094105	0.22837
-0.095192	0.22808
-0.096249	0.22776
-0.097276	0.22742
-0.098273	0.22704
-0.099241	0.22665
-0.10018	0.22622
-0.10109	0.22578
-0.10197	0.2253
-0.10283	0.22481
-0.10365	0.22428
-0.10445	0.22374
-0.10522	0.22317
-0.10597	0.22258
-0.10669	0.22197
-0.10738	0.22134
-0.10805	0.22069
-0.10869	0.22001
-0.10931	0.21932
-0.1099	0.21861
-0.11047	0.21787
-0.11102	0.21712
-0.11154	0.21635
-0.11204	0.21557
-0.11252	0.21476
-0.11298	0.21394
-0.11341	0.2131
-0.11382	0.21225
-0.11421	0.21138
-0.11458	0.21049
-0.11493	0.20959
-0.11525	0.20868
-0.11556	0.20775
-0.11585	0.2068
-0.11612	0.20585
-0.11637	0.20488
-0.1166	0.2039
-0.11681	0.2029
-0.11701	0.2019
-0.11718	0.20088
-0.11734	0.19985
-0.11748	0.19881
-0.11761	0.19776
-0.11772	0.1967
-0.11781	0.19563
-0.11789	0.19455
-0.11795	0.19346
-0.11799	0.19237
-0.11802	0.19126
-0.11804	0.19015
-0.11804	0.18903
-0.11802	0.1879
-0.11799	0.18676
-0.11795	0.18562
-0.11789	0.18447
-0.11783	0.18331
-0.11774	0.18215
-0.11765	0.18099
-0.11754	0.17981
-0.11742	0.17863
-0.11729	0.17745
-0.11715	0.17626
-0.11699	0.17507
-0.11683	0.17388
-0.11665	0.17268
-0.11646	0.17147
-0.11626	0.17027
-0.11605	0.16906
-0.11584	0.16784
-0.11561	0.16663
-0.11537	0.16541
-0.11512	0.16419
-0.11486	0.16297
-0.1146	0.16175
-0.11432	0.16052
-0.11404	0.1593
-0.11375	0.15807
-0.11345	0.15684
-0.11314	0.15561
-0.11282	0.15439
-0.1125	0.15316
-0.11217	0.15193
-0.11183	0.1507
-0.11149	0.14947
-0.11114	0.14824
-0.11078	0.14702
-0.11041	0.14579
-0.11004	0.14456
-0.10967	0.14334
-0.10928	0.14212
-0.10889	0.1409
-0.1085	0.13968
-0.1081	0.13846
-0.10769	0.13724
-0.10728	0.13603
-0.10687	0.13482
-0.10645	0.13361
-0.10602	0.13241
-0.1056	0.1312
-0.10516	0.13
-0.10473	0.1288
-0.10428	0.12761
-0.10384	0.12642
-0.10339	0.12523
-0.10294	0.12405
-0.10248	0.12287
-0.10202	0.12169
-0.10156	0.12052
-0.10109	0.11935
-0.10062	0.11818
-0.10015	0.11702
-0.099676	0.11587
-0.099199	0.11472
-0.098719	0.11357
-0.098237	0.11243
-0.097753	0.11129
-0.097266	0.11015
-0.096778	0.10902
-0.096287	0.1079
-0.095795	0.10678
-0.095301	0.10567
-0.094805	0.10456
-0.094308	0.10345
-0.093809	0.10236
-0.093309	0.10126
-0.092808	0.10018
-0.092306	0.099094
-0.091803	0.098017
-0.091298	0.096946
-0.090793	0.09588
-0.090287	0.09482
-0.08978	0.093766
-0.089273	0.092718
-0.088765	0.091676
-0.088256	0.090639
-0.087748	0.089608
-0.087239	0.088584
-0.086729	0.087565
-0.08622	0.086553
-0.08571	0.085546
-0.0852	0.084546
-0.084691	0.083552
-0.084181	0.082564
-0.083672	0.081582
-0.083162	0.080607
-0.082654	0.079638
-0.082145	0.078675
-0.081637	0.077718
-0.081129	0.076768
-0.080622	0.075825
-0.080116	0.074887
-0.07961	0.073957
-0.079104	0.073032
-0.0786	0.072114
-0.078096	0.071203
-0.077593	0.070298
-0.077091	0.0694
-0.07659	0.068508
-0.07609	0.067622
-0.075591	0.066743
-0.075093	0.065871
-0.074596	0.065005
-0.0741	0.064146
-0.073606	0.063294
-0.073112	0.062447
-0.07262	0.061608
-0.072129	0.060775
-0.07164	0.059949
-0.071151	0.059129
-0.070665	0.058315
-0.070179	0.057509
-0.069695	0.056709
-0.069213	0.055915
-0.068732	0.055128
-0.068253	0.054347
-0.067775	0.053573
-0.067299	0.052805
-0.066824	0.052044
-0.066351	0.05129
-0.06588	0.050542
-0.065411	0.0498
-0.064943	0.049065
-0.064477	0.048336
-0.064013	0.047614
-0.06355	0.046898
-0.063089	0.046188
-0.062631	0.045485
-0.062174	0.044788
-0.061718	0.044097
-0.061265	0.043413
-0.060814	0.042735
-0.060364	0.042063
-0.059917	0.041398
-0.059471	0.040739
-0.059027	0.040086
-0.058586	0.039439
-0.058146	0.038798
-0.057708	0.038163
-0.057273	0.037535
-0.056839	0.036913
-0.056407	0.036296
-0.055978	0.035686
-0.05555	0.035082
-0.055124	0.034484
-0.054701	0.033891
-0.054279	0.033305
-0.05386	0.032724
-0.053443	0.03215
-0.053028	0.031581
-0.052614	0.031018
-0.052203	0.030461
-0.051795	0.029909
-0.051388	0.029363
-0.050983	0.028823
-0.05058	0.028289
-0.05018	0.02776
-0.049782	0.027237
-0.049385	0.02672
-0.048991	0.026208
-0.048599	0.025701
-0.04821	0.0252
-0.047822	0.024704
-0.047436	0.024214
-0.047053	0.023729
-0.046672	0.02325
-0.046292	0.022776
-0.045915	0.022307
-0.04554	0.021843
-0.045168	0.021385
-0.044797	0.020931
-0.044428	0.020483
-0.044062	0.02004
-0.043698	0.019602
-0.043335	0.019169
-0.042975	0.018742
-0.042617	0.018319
-0.042262	0.017901
-0.041908	0.017488
-0.041556	0.01708
-0.041207	0.016676
-0.040859	0.016278
-0.040514	0.015884
-0.040171	0.015495
-0.03983	0.015111
-0.039491	0.014731
-0.039154	0.014356
-0.038819	0.013986
-0.038486	0.01362
-0.038155	0.013258
-0.037826	0.012902
-0.0375	0.012549
-0.037175	0.012201
-0.036852	0.011858
-0.036532	0.011519
-0.036213	0.011184
-0.035897	0.010853
-0.035582	0.010527
-0.03527	0.010205
-0.034959	0.0098867
-0.034651	0.009573
-0.034344	0.0092633
-0.034039	0.0089577
-0.033737	0.0086562
-0.033436	0.0083587
-0.033138	0.0080652
-0.032841	0.0077757
-0.032546	0.00749
-0.032253	0.0072083
-0.031962	0.0069304
-0.031673	0.0066563
-0.031386	0.0063859
-0.031101	0.0061194
-0.030818	0.0058565
-0.030537	0.0055974
-0.030257	0.0053419
-0.029979	0.00509
-0.029704	0.0048417
-0.02943	0.004597
-0.029158	0.0043558
-0.028888	0.004118
-0.028619	0.0038838
-0.028353	0.0036529
-0.028088	0.0034255
-0.027825	0.0032014
-0.027564	0.0029807
-0.027305	0.0027632
-0.027047	0.0025491
-0.026791	0.0023382
-0.026537	0.0021304
-0.026285	0.0019259
-0.026035	0.0017245
-0.025786	0.0015263
-0.025539	0.0013311
-0.025294	0.001139
-0.02505	0.0009499
-0.024808	0.00076382
-0.024568	0.00058071
-0.02433	0.00040054
-0.024093	0.00022328
-0.023858	4.8912e-05
-0.023625	-0.0001226
-0.023393	-0.00029129
-0.023163	-0.00045718
-0.022934	-0.0006203
-0.022707	-0.00078068
-0.022482	-0.00093834
-0.022259	-0.0010933
-0.022037	-0.0012456
-0.021816	-0.0013953
-0.021597	-0.0015424
-0.02138	-0.0016869
-0.021165	-0.0018289
-0.020951	-0.0019683
-0.020738	-0.0021052
-0.020527	-0.0022397
-0.020318	-0.0023717
-0.02011	-0.0025013
-0.019903	-0.0026285
-0.019699	-0.0027533
-0.019495	-0.0028758
-0.019293	-0.0029959
-0.019093	-0.0031138
-0.018894	-0.0032294
-0.018697	-0.0033428
-0.018501	-0.0034539
-0.018306	-0.0035628
-0.018113	-0.0036696
-0.017922	-0.0037742
-0.017732	-0.0038768
-0.017543	-0.0039772
-0.017356	-0.0040755
-0.01717	-0.0041718
-0.016985	-0.004266
-0.016802	-0.0043582
-0.01662	-0.0044485
-0.01644	-0.0045368
-0.016261	-0.0046231
-0.016084	-0.0047076
-0.015907	-0.0047901
-0.015732	-0.0048708
-0.015559	-0.0049496
-0.015387	-0.0050266
-0.015216	-0.0051017
-0.015046	-0.0051751
-0.014878	-0.0052468
-0.014711	-0.0053166
-0.014545	-0.0053848
-0.014381	-0.0054512
-0.014218	-0.005516
-0.014056	-0.0055791
-0.013895	-0.0056405
-0.013736	-0.0057003
-0.013578	-0.0057586
-0.013421	-0.0058152
-0.013265	-0.0058703
-0.013111	-0.0059238
-0.012958	-0.0059758
-0.012806	-0.0060262
-0.012655	-0.0060752
-0.012505	-0.0061228
-0.012357	-0.0061688
-0.01221	-0.0062134
-0.012064	-0.0062567
-0.011919	-0.0062985
-0.011775	-0.0063389
-0.011633	-0.0063779
-0.011491	-0.0064157
-0.011351	-0.006452
-0.011212	-0.0064871
-0.011074	-0.0065209
-0.010937	-0.0065534
-0.010801	-0.0065846
-0.010667	-0.0066146
-0.010533	-0.0066434
-0.010401	-0.0066709
-0.010269	-0.0066973
-0.010139	-0.0067224
-0.01001	-0.0067464
-0.0098815	-0.0067693
-0.0097544	-0.006791
-0.0096284	-0.0068116
-0.0095034	-0.0068311
-0.0093794	-0.0068495
-0.0092564	-0.0068668
-0.0091345	-0.0068831
-0.0090136	-0.0068983
-0.0088937	-0.0069125
-0.0087748	-0.0069257
-0.008657	-0.0069379
-0.0085401	-0.0069491
-0.0084242	-0.0069593
-0.0083092	-0.0069686
-0.0081953	-0.0069769
-0.0080823	-0.0069843
-0.0079703	-0.0069907
-0.0078592	-0.0069963
-0.0077491	-0.007001
-0.00764	-0.0070048
-0.0075317	-0.0070077
-0.0074244	-0.0070098
-0.007318	-0.007011
-0.0072126	-0.0070115
-0.007108	-0.0070111
-0.0070044	-0.0070099
-0.0069017	-0.0070079
-0.0067998	-0.0070051
-0.0066989	-0.0070016
-0.0065988	-0.0069973
-0.0064996	-0.0069923
-0.0064013	-0.0069865
-0.0063038	-0.0069801
-0.0062072	-0.0069729
-0.0061115	-0.006965
-0.0060166	-0.0069565
-0.0059225	-0.0069473
-0.0058293	-0.0069374
-0.0057369	-0.0069269
-0.0056454	-0.0069157
-0.0055546	-0.0069039
-0.0054647	-0.0068915
-0.0053756	-0.0068785
-0.0052873	-0.0068649
-0.0051998	-0.0068507
-0.005113	-0.006836
-0.0050271	-0.0068206
-0.004942	-0.0068048
-0.0048576	-0.0067883
-0.004774	-0.0067714
-0.0046911	-0.0067539
-0.004609	-0.0067359
-0.0045277	-0.0067174
-0.0044471	-0.0066985
-0.0043672	-0.006679
-0.0042881	-0.006659
-0.0042098	-0.0066386
-0.0041321	-0.0066178
-0.0040552	-0.0065965
-0.003979	-0.0065747
-0.0039034	-0.0065526
-0.0038286	-0.00653
-0.0037546	-0.006507
-0.0036811	-0.0064836
-0.0036084	-0.0064598
-0.0035364	-0.0064356
-0.0034651	-0.0064111
-0.0033944	-0.0063861
-0.0033244	-0.0063609
-0.003255	-0.0063353
-0.0031863	-0.0063093
-0.0031183	-0.006283
-0.0030509	-0.0062564
-0.0029842	-0.0062295
-0.0029181	-0.0062022
-0.0028526	-0.0061747
-0.0027878	-0.0061468
-0.0027236	-0.0061187
-0.00266	-0.0060903
-0.002597	-0.0060617
-0.0025346	-0.0060328
-0.0024728	-0.0060036
-0.0024117	-0.0059742
-0.0023511	-0.0059445
-0.0022911	-0.0059147
-0.0022317	-0.0058846
-0.0021728	-0.0058542
-0.0021146	-0.0058237
-0.0020569	-0.005793
-0.0019998	-0.0057621
-0.0019432	-0.005731
-0.0018872	-0.0056997
-0.0018318	-0.0056682
-0.0017768	-0.0056366
-0.0017225	-0.0056048
-0.0016686	-0.0055729
-0.0016153	-0.0055408
-0.0015625	-0.0055086
-0.0015103	-0.0054762
-0.0014585	-0.0054438
-0.0014073	-0.0054112
-0.0013566	-0.0053785
-0.0013063	-0.0053457
-0.0012566	-0.0053127
-0.0012074	-0.0052797
-0.0011586	-0.0052467
-0.0011104	-0.0052135
-0.0010626	-0.0051803
-0.0010153	-0.005147
-0.00096844	-0.0051136
-0.00092206	-0.0050802
-0.00087615	-0.0050467
-0.00083069	-0.0050132
-0.00078568	-0.0049796
-0.00074111	-0.004946
-0.00069699	-0.0049124
-0.0006533	-0.0048788
-0.00061005	-0.0048452
-0.00056722	-0.0048115
-0.00052482	-0.0047779
-0.00048284	-0.0047442
-0.00044127	-0.0047106
-0.00040011	-0.0046769
-0.00035935	-0.0046433
-0.00031899	-0.0046097
-0.00027903	-0.0045762
-0.00023947	-0.0045427
-0.00020029	-0.0045092
-0.00016149	-0.0044758
-0.00012307	-0.0044424
-8.5018e-05	-0.004409
-4.7339e-05	-0.0043758
-1.0024e-05	-0.0043426
2.693e-05	-0.0043095
6.3529e-05	-0.0042764
9.9778e-05	-0.0042434
0.00013568	-0.0042106
0.00017124	-0.0041778
0.00020646	-0.0041451
0.00024135	-0.0041125
0.00027591	-0.00408
0.00031015	-0.0040476
0.00034406	-0.0040154
0.00037766	-0.0039832
0.00041095	-0.0039512
0.00044394	-0.0039193
0.00047662	-0.0038875
0.000509	-0.0038559
0.00054109	-0.0038244
0.00057289	-0.0037931
0.0006044	-0.0037619
0.00063564	-0.0037309
0.0006666	-0.0037
0.00069729	-0.0036693
0.00072771	-0.0036388
0.00075786	-0.0036084
0.00078776	-0.0035782
0.00081741	-0.0035482
0.0008468	-0.0035184
0.00087595	-0.0034887
0.00090485	-0.0034593
0.00093352	-0.00343
0.00096196	-0.0034009
0.00099017	-0.0033721
0.0010182	-0.0033434
0.0010459	-0.003315
0.0010735	-0.0032867
0.0011008	-0.0032587
0.0011279	-0.0032309
0.0011549	-0.0032033
0.0011816	-0.003176
0.0012081	-0.0031488
0.0012344	-0.0031219
0.0012606	-0.0030953
0.0012866	-0.0030688
0.0013124	-0.0030427
0.001338	-0.0030167
0.0013634	-0.002991
0.0013887	-0.0029656
0.0014138	-0.0029404
0.0014388	-0.0029155
0.0014636	-0.0028908
0.0014883	-0.0028664
0.0015128	-0.0028423
0.0015372	-0.0028184
0.0015614	-0.0027948
0.0015855	-0.0027714
0.0016095	-0.0027484
0.0016333	-0.0027256
0.0016571	-0.0027031
0.0016807	-0.0026808
0.0017042	-0.0026589
0.0017276	-0.0026372
0.0017508	-0.0026158
0.001774	-0.0025947
0.0017971	-0.0025739
0.0018201	-0.0025534
0.001843	-0.0025332
0.0018658	-0.0025133
0.0018885	-0.0024937
0.0019112	-0.0024743
0.0019337	-0.0024553
0.0019562	-0.0024366
0.0019787	-0.0024182
0.002001	-0.0024001
0.0020233	-0.0023822
0.0020456	-0.0023647
0.0020678	-0.0023475
0.0020899	-0.0023306
0.002112	-0.002314
0.002134	-0.0022978
0.002156	-0.0022818
0.002178	-0.0022662
0.0021999	-0.0022508
0.0022218	-0.0022358
0.0022437	-0.0022211
0.0022656	-0.0022067
0.0022874	-0.0021926
0.0023092	-0.0021788
0.002331	-0.0021653
0.0023528	-0.0021522
0.0023745	-0.0021393
0.0023963	-0.0021268
0.0024181	-0.0021146
0.0024398	-0.0021027
0.0024616	-0.0020911
0.0024834	-0.0020798
0.0025051	-0.0020689
0.0025269	-0.0020582
0.0025487	-0.0020479
0.0025705	-0.0020378
0.0025924	-0.0020281
0.0026142	-0.0020187
0.0026361	-0.0020096
0.002658	-0.0020007
0.0026799	-0.0019922
0.0027018	-0.001984
0.0027238	-0.0019761
0.0027458	-0.0019685
0.0027679	-0.0019612
0.00279	-0.0019542
0.0028121	-0.0019475
0.0028342	-0.0019411
0.0028564	-0.0019349
0.0028787	-0.0019291
0.0029009	-0.0019235
0.0029233	-0.0019182
0.0029456	-0.0019132
0.0029681	-0.0019085
0.0029905	-0.0019041
0.003013	-0.0018999
0.0030356	-0.001896
0.0030582	-0.0018924
0.0030809	-0.0018891
0.0031036	-0.001886
0.0031264	-0.0018831
0.0031492	-0.0018806
0.0031721	-0.0018782
0.003195	-0.0018762
0.003218	-0.0018743
0.003241	-0.0018727
0.0032641	-0.0018714
0.0032872	-0.0018703
0.0033104	-0.0018694
0.0033336	-0.0018688
0.0033569	-0.0018684
0.0033802	-0.0018682
0.0034036	-0.0018682
0.003427	-0.0018684
0.0034504	-0.0018689
0.0034739	-0.0018695
0.0034975	-0.0018703
0.0035211	-0.0018714
0.0035447	-0.0018726
0.0035683	-0.001874
0.003592	-0.0018756
0.0036157	-0.0018774
0.0036395	-0.0018794
0.0036632	-0.0018815
0.003687	-0.0018837
0.0037108	-0.0018862
0.0037347	-0.0018888
0.0037585	-0.0018915
0.0037823	-0.0018944
0.0038062	-0.0018974
0.00383	-0.0019005
0.0038538	-0.0019038
0.0038776	-0.0019072
0.0039015	-0.0019107
0.0039252	-0.0019143
0.003949	-0.001918
0.0039727	-0.0019218
0.0039964	-0.0019257
0.0040201	-0.0019297
0.0040437	-0.0019337


==> immagini/simulazione5/simulazione1_x_tru78.txt <==
1	1
0.99433	1.0169
0.98903	1.0329
0.98408	1.0481
0.97945	1.0626
0.97514	1.0763
0.97112	1.0893
0.96738	1.1017
0.96389	1.1133
0.96066	1.1244
0.95765	1.1349
0.95486	1.1448
0.95226	1.1542
0.94986	1.1631
0.94762	1.1715
0.94555	1.1794
0.94362	1.1869
0.94183	1.194
0.94017	1.2007
0.93862	1.207
0.93717	1.213
0.93581	1.2186
0.93453	1.224
0.93333	1.229
0.93219	1.2337
0.93111	1.2382
0.93007	1.2424
0.92907	1.2464
0.92809	1.2501
0.92714	1.2537
0.92621	1.2571
0.92528	1.2603
0.92436	1.2633
0.92343	1.2661
0.92249	1.2689
0.92154	1.2714
0.92056	1.2739
0.91956	1.2762
0.91852	1.2784
0.91745	1.2806
0.91634	1.2826
0.91518	1.2846
0.91397	1.2865
0.91271	1.2883
0.91139	1.29
0.91002	1.2917
0.90858	1.2934
0.90708	1.295
0.9055	1.2965
0.90386	1.2981
0.90214	1.2996
0.90035	1.301
0.89848	1.3025
0.89654	1.3039
0.89451	1.3053
0.89239	1.3067
0.8902	1.3081
0.88792	1.3095
0.88555	1.3109
0.8831	1.3123
0.88056	1.3137
0.87793	1.3151
0.87521	1.3164
0.8724	1.3178
0.8695	1.3192
0.86651	1.3206
0.86343	1.322
0.86026	1.3234
0.857	1.3249
0.85365	1.3263
0.85021	1.3277
0.84668	1.3292
0.84307	1.3306
0.83936	1.3321
0.83556	1.3335
0.83168	1.335
0.82771	1.3365
0.82366	1.3379
0.81952	1.3394
0.81529	1.3409
0.81098	1.3424
0.80659	1.3439
0.80212	1.3454
0.79757	1.3469
0.79294	1.3484
0.78824	1.3498
0.78345	1.3513
0.7786	1.3528
0.77366	1.3542
0.76866	1.3557
0.76358	1.3571
0.75844	1.3586
0.75323	1.36
0.74795	1.3614
0.7426	1.3628
0.7372	1.3641
0.73173	1.3655
0.7262	1.3668
0.72061	1.3681
0.71496	1.3693
0.70926	1.3706
0.7035	1.3718
0.6977	1.373
0.69184	1.3741
0.68593	1.3752
0.67998	1.3763
0.67398	1.3774
0.66793	1.3784
0.66185	1.3793
0.65572	1.3802
0.64955	1.3811
0.64335	1.3819
0.63711	1.3827
0.63084	1.3835
0.62454	1.3841
0.6182	1.3848
0.61184	1.3853
0.60545	1.3858
0.59903	1.3863
0.59259	1.3867
0.58613	1.3871
0.57965	1.3873
0.57314	1.3876
0.56662	1.3877
0.56009	1.3878
0.55354	1.3878
0.54698	1.3878
0.5404	1.3877
0.53382	1.3875
0.52723	1.3873
0.52063	1.3869
0.51403	1.3866
0.50742	1.3861
0.50081	1.3856
0.4942	1.3849
0.48759	1.3842
0.48099	1.3835
0.47438	1.3826
0.46778	1.3817
0.46119	1.3807
0.45461	1.3796
0.44803	1.3785
0.44146	1.3772
0.43491	1.3759
0.42837	1.3745
0.42184	1.373
0.41532	1.3714
0.40882	1.3698
0.40234	1.368
0.39588	1.3662
0.38944	1.3643
0.38302	1.3623
0.37662	1.3602
0.37024	1.3581
0.36388	1.3558
0.35756	1.3535
0.35125	1.3511
0.34498	1.3486
0.33873	1.346
0.33251	1.3433
0.32631	1.3406
0.32015	1.3377
0.31403	1.3348
0.30793	1.3318
0.30186	1.3287
0.29583	1.3255
0.28984	1.3223
0.28388	1.3189
0.27795	1.3155
0.27206	1.312
0.26621	1.3084
0.2604	1.3047
0.25462	1.301
0.24889	1.2971
0.24319	1.2932
0.23754	1.2892
0.23192	1.2851
0.22635	1.281
0.22082	1.2768
0.21533	1.2725
0.20989	1.2681
0.20449	1.2636
0.19913	1.2591
0.19382	1.2545
0.18855	1.2498
0.18333	1.245
0.17815	1.2402
0.17302	1.2353
0.16794	1.2303
0.1629	1.2253
0.15791	1.2202
0.15297	1.215
0.14807	1.2098
0.14322	1.2044
0.13842	1.1991
0.13367	1.1936
0.12897	1.1881
0.12432	1.1826
0.11971	1.1769
0.11515	1.1712
0.11065	1.1655
0.10619	1.1597
0.10178	1.1538
0.097422	1.1479
0.093113	1.1419
0.088853	1.1359
0.084643	1.1298
0.080483	1.1237
0.076373	1.1175
0.072313	1.1113
0.068303	1.105
0.064343	1.0987
0.060432	1.0923
0.056572	1.0859
0.052761	1.0794
0.049	1.0729
0.045289	1.0664
0.041627	1.0598
0.038015	1.0531
0.034452	1.0465
0.030939	1.0397
0.027475	1.033
0.02406	1.0262
0.020695	1.0194
0.017378	1.0126
0.01411	1.0057
0.01089	0.99877
0.0077188	0.99183
0.0045959	0.98486
0.001521	0.97786
-0.0015061	0.97084
-0.0044855	0.96379
-0.0074175	0.95672
-0.010302	0.94963
-0.01314	0.94251
-0.015931	0.93537
-0.018675	0.92822
-0.021374	0.92104
-0.024026	0.91385
-0.026632	0.90664
-0.029193	0.89941
-0.031708	0.89218
-0.034179	0.88492
-0.036604	0.87766
-0.038986	0.87038
-0.041323	0.8631
-0.043617	0.8558
-0.045866	0.8485
-0.048073	0.84119
-0.050237	0.83388
-0.052358	0.82656
-0.054437	0.81923
-0.056473	0.81191
-0.058469	0.80458
-0.060422	0.79725
-0.062335	0.78992
-0.064207	0.78259
-0.066039	0.77526
-0.067831	0.76794
-0.069583	0.76062
-0.071296	0.75331
-0.07297	0.746
-0.074605	0.73869
-0.076203	0.7314
-0.077762	0.72411
-0.079284	0.71683
-0.080768	0.70956
-0.082216	0.70231
-0.083627	0.69506
-0.085002	0.68783
-0.086342	0.68061
-0.087646	0.6734
-0.088915	0.66621
-0.09015	0.65903
-0.09135	0.65187
-0.092517	0.64473
-0.09365	0.63761
-0.094749	0.6305
-0.095816	0.62342
-0.096851	0.61635
-0.097854	0.60931
-0.098825	0.60228
-0.099765	0.59528
-0.10067	0.5883
-0.10155	0.58135
-0.1024	0.57442
-0.10322	0.56751
-0.10401	0.56063
-0.10477	0.55378
-0.1055	0.54695
-0.1062	0.54015
-0.10688	0.53337
-0.10752	0.52663
-0.10814	0.51991
-0.10874	0.51322
-0.1093	0.50657
-0.10985	0.49994
-0.11036	0.49334
-0.11085	0.48678
-0.11132	0.48025
-0.11176	0.47375
-0.11217	0.46728
-0.11256	0.46085
-0.11293	0.45444
-0.11328	0.44808
-0.1136	0.44175
-0.1139	0.43545
-0.11417	0.42919
-0.11443	0.42296
-0.11466	0.41677
-0.11488	0.41062
-0.11507	0.4045
-0.11524	0.39842
-0.11539	0.39238
-0.11552	0.38637
-0.11563	0.3804
-0.11573	0.37447
-0.1158	0.36858
-0.11586	0.36273
-0.11589	0.35692
-0.11591	0.35115
-0.11591	0.34541
-0.1159	0.33972
-0.11587	0.33406
-0.11582	0.32845
-0.11575	0.32288
-0.11567	0.31734
-0.11557	0.31185
-0.11546	0.3064
-0.11533	0.30099
-0.11519	0.29562
-0.11503	0.2903
-0.11486	0.28501
-0.11468	0.27977
-0.11448	0.27457
-0.11426	0.26941
-0.11404	0.26429
-0.1138	0.25921
-0.11355	0.25418
-0.11329	0.24919
-0.11301	0.24424
-0.11272	0.23933
-0.11243	0.23447
-0.11212	0.22965
-0.11179	0.22487
-0.11146	0.22013
-0.11112	0.21544
-0.11077	0.21079
-0.11041	0.20618
-0.11003	0.20161
-0.10965	0.19709
-0.10926	0.19261
-0.10886	0.18817
-0.10845	0.18378
-0.10804	0.17942
-0.10761	0.17511
-0.10718	0.17085
-0.10673	0.16662
-0.10628	0.16244
-0.10583	0.1583
-0.10536	0.1542
-0.10489	0.15014
-0.10441	0.14613
-0.10393	0.14215
-0.10344	0.13822
-0.10294	0.13433
-0.10244	0.13049
-0.10193	0.12668
-0.10141	0.12292
-0.10089	0.1192
-0.10037	0.11551
-0.099838	0.11187
-0.099302	0.10827
-0.098761	0.10472
-0.098217	0.1012
-0.097667	0.09772
-0.097114	0.094283
-0.096556	0.090887
-0.095994	0.08753
-0.095429	0.084213
-0.09486	0.080936
-0.094288	0.077699
-0.093713	0.0745
-0.093134	0.071342
-0.092553	0.068222
-0.091969	0.065141
-0.091382	0.062099
-0.090792	0.059095
-0.0902	0.056129
-0.089606	0.053202
-0.08901	0.050312
-0.088412	0.047461
-0.087812	0.044646
-0.087211	0.041869
-0.086608	0.039129
-0.086003	0.036426
-0.085397	0.03376
-0.08479	0.03113
-0.084182	0.028536
-0.083573	0.025978
-0.082963	0.023456
-0.082352	0.020969
-0.081741	0.018518
-0.081129	0.016101
-0.080516	0.01372
-0.079904	0.011373
-0.079291	0.0090609
-0.078678	0.0067826
-0.078065	0.0045382
-0.077453	0.0023275
-0.07684	0.00015022
-0.076228	-0.0019939
-0.075616	-0.0041051
-0.075004	-0.0061836
-0.074393	-0.0082297
-0.073783	-0.010244
-0.073173	-0.012225
-0.072565	-0.014176
-0.071957	-0.016095
-0.07135	-0.017982
-0.070744	-0.019839
-0.070139	-0.021665
-0.069535	-0.02346
-0.068933	-0.025225
-0.068332	-0.026961
-0.067732	-0.028667
-0.067134	-0.030343
-0.066537	-0.03199
-0.065942	-0.033608
-0.065349	-0.035197
-0.064757	-0.036759
-0.064167	-0.038291
-0.063579	-0.039796
-0.062993	-0.041274
-0.062408	-0.042724
-0.061826	-0.044147
-0.061246	-0.045542
-0.060667	-0.046912
-0.060091	-0.048255
-0.059517	-0.049572
-0.058945	-0.050862
-0.058376	-0.052128
-0.057809	-0.053368
-0.057244	-0.054583
-0.056682	-0.055773
-0.056122	-0.056938
-0.055564	-0.058079
-0.055009	-0.059196
-0.054457	-0.060289
-0.053907	-0.061358
-0.05336	-0.062405
-0.052815	-0.063427
-0.052273	-0.064428
-0.051734	-0.065405
-0.051198	-0.06636
-0.050664	-0.067293
-0.050133	-0.068204
-0.049605	-0.069094
-0.04908	-0.069962
-0.048558	-0.070809
-0.048038	-0.071635
-0.047522	-0.07244
-0.047008	-0.073225
-0.046498	-0.07399
-0.04599	-0.074734
-0.045486	-0.075459
-0.044984	-0.076165
-0.044485	-0.076851
-0.04399	-0.077518
-0.043497	-0.078167
-0.043008	-0.078796
-0.042522	-0.079408
-0.042039	-0.080001
-0.041558	-0.080576
-0.041082	-0.081134
-0.040608	-0.081674
-0.040137	-0.082197
-0.03967	-0.082703
-0.039205	-0.083193
-0.038744	-0.083665
-0.038286	-0.084121
-0.037831	-0.084562
-0.03738	-0.084986
-0.036931	-0.085394
-0.036486	-0.085787
-0.036044	-0.086165
-0.035605	-0.086527
-0.035169	-0.086875
-0.034737	-0.087208
-0.034308	-0.087527
-0.033882	-0.087831
-0.033459	-0.088121
-0.03304	-0.088397
-0.032623	-0.08866
-0.03221	-0.088909
-0.0318	-0.089144
-0.031393	-0.089367
-0.03099	-0.089577
-0.03059	-0.089774
-0.030192	-0.089958
-0.029798	-0.09013
-0.029408	-0.09029
-0.02902	-0.090438
-0.028636	-0.090575
-0.028254	-0.090699
-0.027876	-0.090812
-0.027501	-0.090914
-0.02713	-0.091005
-0.026761	-0.091085
-0.026396	-0.091154
-0.026033	-0.091212
-0.025674	-0.091261
-0.025318	-0.091299
-0.024965	-0.091326
-0.024615	-0.091344
-0.024268	-0.091353
-0.023924	-0.091351
-0.023583	-0.09134
-0.023246	-0.09132
-0.022911	-0.091291
-0.022579	-0.091253
-0.022251	-0.091206
-0.021925	-0.091151
-0.021603	-0.091087
-0.021283	-0.091015
-0.020966	-0.090934
-0.020653	-0.090845
-0.020342	-0.090749
-0.020034	-0.090645
-0.019729	-0.090533
-0.019427	-0.090414
-0.019128	-0.090287
-0.018832	-0.090153
-0.018538	-0.090012
-0.018248	-0.089865
-0.01796	-0.08971
-0.017675	-0.089549
-0.017393	-0.089381
-0.017114	-0.089207
-0.016837	-0.089026
-0.016564	-0.08884
-0.016293	-0.088647
-0.016024	-0.088449
-0.015759	-0.088244
-0.015496	-0.088034
-0.015236	-0.087819
-0.014978	-0.087598
-0.014723	-0.087372
-0.014471	-0.08714
-0.014222	-0.086904
-0.013975	-0.086663
-0.01373	-0.086416
-0.013488	-0.086165
-0.013249	-0.08591
-0.013012	-0.085649
-0.012778	-0.085385
-0.012547	-0.085116
-0.012317	-0.084843
-0.012091	-0.084565
-0.011866	-0.084284
-0.011645	-0.083999
-0.011425	-0.08371
-0.011208	-0.083417
-0.010994	-0.083121
-0.010781	-0.082821
-0.010572	-0.082517
-0.010364	-0.082211
-0.010159	-0.081901
-0.0099562	-0.081588
-0.0097556	-0.081272
-0.0095573	-0.080952
-0.0093613	-0.08063
-0.0091676	-0.080305
-0.008976	-0.079978
-0.0087867	-0.079647
-0.0085996	-0.079314
-0.0084146	-0.078979
-0.0082318	-0.078641
-0.0080512	-0.078301
-0.0078726	-0.077958
-0.0076962	-0.077614
-0.0075219	-0.077267
-0.0073497	-0.076918
-0.0071795	-0.076568
-0.0070114	-0.076215
-0.0068453	-0.07586
-0.0066812	-0.075504
-0.0065191	-0.075146
-0.006359	-0.074787
-0.0062009	-0.074425
-0.0060447	-0.074063
-0.0058905	-0.073699
-0.0057381	-0.073333
-0.0055877	-0.072967
-0.0054391	-0.072599
-0.0052924	-0.072229
-0.0051476	-0.071859
-0.0050046	-0.071488
-0.0048634	-0.071115
-0.004724	-0.070742
-0.0045865	-0.070368
-0.0044506	-0.069993
-0.0043166	-0.069617
-0.0041843	-0.069241
-0.0040537	-0.068863
-0.0039248	-0.068485
-0.0037976	-0.068107
-0.0036722	-0.067728
-0.0035483	-0.067348
-0.0034261	-0.066969
-0.0033056	-0.066588
-0.0031867	-0.066208
-0.0030694	-0.065827
-0.0029536	-0.065445
-0.0028395	-0.065064
-0.0027269	-0.064683
-0.0026159	-0.064301
-0.0025063	-0.063919
-0.0023984	-0.063537
-0.0022919	-0.063156
-0.0021869	-0.062774
-0.0020833	-0.062392
-0.0019813	-0.062011
-0.0018807	-0.061629
-0.0017815	-0.061248
-0.0016837	-0.060867
-0.0015874	-0.060486
-0.0014924	-0.060106
-0.0013988	-0.059726
-0.0013066	-0.059346
-0.0012157	-0.058967
-0.0011261	-0.058588
-0.0010379	-0.05821
-0.00095102	-0.057832
-0.00086541	-0.057454
-0.00078108	-0.057078
-0.00069803	-0.056701
-0.00061623	-0.056326
-0.00053567	-0.055951
-0.00045635	-0.055576
-0.00037825	-0.055203
-0.00030136	-0.05483
-0.00022565	-0.054458
-0.00015114	-0.054086
-7.7785e-05	-0.053716
-5.5929e-06	-0.053346
6.5455e-05	-0.052977
0.00013537	-0.052609
0.00020416	-0.052242
0.00027185	-0.051876
0.00033844	-0.05151
0.00040394	-0.051146
0.00046837	-0.050783
0.00053173	-0.05042
0.00059405	-0.050059
0.00065533	-0.049698
0.00071558	-0.049339
0.00077481	-0.048981
0.00083304	-0.048624
0.00089027	-0.048268
0.00094652	-0.047913
0.0010018	-0.047559
0.0010561	-0.047207
0.0011095	-0.046855
0.0011619	-0.046505
0.0012134	-0.046156
0.001264	-0.045808
0.0013136	-0.045461
0.0013624	-0.045116
0.0014103	-0.044772
0.0014573	-0.044429
0.0015034	-0.044088
0.0015487	-0.043747
0.0015932	-0.043409
0.0016367	-0.043071
0.0016795	-0.042735
0.0017215	-0.0424
0.0017626	-0.042066
0.0018029	-0.041734
0.0018425	-0.041403
0.0018813	-0.041074
0.0019193	-0.040746
0.0019565	-0.040419
0.001993	-0.040094
0.0020287	-0.03977
0.0020638	-0.039447
0.002098	-0.039126
0.0021316	-0.038807
0.0021645	-0.038489
0.0021966	-0.038172
0.0022281	-0.037857
0.0022589	-0.037543
0.002289	-0.037231
0.0023185	-0.03692
0.0023473	-0.036611
0.0023754	-0.036303
0.0024029	-0.035997
0.0024298	-0.035692
0.002456	-0.035389
0.0024817	-0.035087
0.0025067	-0.034787
0.0025311	-0.034488
0.002555	-0.034191
0.0025782	-0.033895
0.0026009	-0.033601
0.002623	-0.033308
0.0026445	-0.033017
0.0026655	-0.032728
0.0026859	-0.03244
0.0027058	-0.032153
0.0027252	-0.031868
0.002744	-0.031585
0.0027623	-0.031303
0.0027801	-0.031022
0.0027974	-0.030744
0.0028142	-0.030466
0.0028305	-0.030191
0.0028463	-0.029917
0.0028617	-0.029644
0.0028766	-0.029373
0.002891	-0.029104
0.0029049	-0.028836
0.0029184	-0.028569
0.0029314	-0.028304
0.002944	-0.028041
0.0029562	-0.027779
0.0029679	-0.027519
0.0029793	-0.027261
0.0029902	-0.027003
0.0030007	-0.026748
0.0030108	-0.026494
0.0030204	-0.026242
0.0030297	-0.025991
0.0030386	-0.025741
0.0030472	-0.025493
0.0030553	-0.025247
0.0030631	-0.025002
0.0030705	-0.024759
0.0030776	-0.024517
0.0030843	-0.024277
0.0030906	-0.024039
0.0030966	-0.023801
0.0031023	-0.023566
0.0031076	-0.023332
0.0031127	-0.023099
0.0031173	-0.022868
0.0031217	-0.022639
0.0031257	-0.022411
0.0031295	-0.022184
0.0031329	-0.021959
0.0031361	-0.021735
0.0031389	-0.021513
0.0031414	-0.021293
0.0031437	-0.021074
0.0031457	-0.020856
0.0031474	-0.02064
0.0031488	-0.020425
0.00315	-0.020212
0.0031509	-0.02
0.0031515	-0.01979
0.0031519	-0.019581
0.003152	-0.019374
0.0031519	-0.019168
0.0031515	-0.018963
0.0031509	-0.01876
0.0031501	-0.018559
0.003149	-0.018359
0.0031477	-0.01816
0.0031462	-0.017963
0.0031444	-0.017767
0.0031425	-0.017572
0.0031403	-0.017379
0.0031379	-0.017187
0.0031353	-0.016997
0.0031325	-0.016808
0.0031295	-0.016621
0.0031263	-0.016434
0.0031229	-0.01625
0.0031193	-0.016066
0.0031155	-0.015884
0.0031115	-0.015703
0.0031074	-0.015524
0.0031031	-0.015346
0.0030986	-0.01517
0.0030939	-0.014994
0.0030891	-0.01482
0.0030841	-0.014648
0.0030789	-0.014476
0.0030736	-0.014306
0.0030681	-0.014138
0.0030625	-0.01397
0.0030567	-0.013804
0.0030507	-0.013639
0.0030446	-0.013476
0.0030384	-0.013314
0.003032	-0.013153
0.0030255	-0.012993
0.0030188	-0.012835
0.003012	-0.012677
0.0030051	-0.012522
0.0029981	-0.012367
0.0029909	-0.012214
0.0029836	-0.012061
0.0029761	-0.01191
0.0029686	-0.011761
0.0029609	-0.011612
0.0029531	-0.011465
0.0029452	-0.011319
0.0029371	-0.011174
0.002929	-0.01103
0.0029208	-0.010888
0.0029124	-0.010747
0.0029039	-0.010606
0.0028954	-0.010468
0.0028867	-0.01033
0.0028779	-0.010193
0.0028691	-0.010058
0.0028601	-0.0099234
0.002851	-0.0097902
0.0028419	-0.0096582
0.0028326	-0.0095273
0.0028233	-0.0093975
0.0028138	-0.0092689
0.0028043	-0.0091413
0.0027947	-0.0090149
0.002785	-0.0088896
0.0027752	-0.0087653
0.0027654	-0.0086422
0.0027554	-0.0085202
0.0027454	-0.0083992
0.0027353	-0.0082793
0.0027251	-0.0081605
0.0027149	-0.0080427
0.0027045	-0.007926
0.0026941	-0.0078103
0.0026837	-0.0076957
0.0026731	-0.0075821
0.0026625	-0.0074696
0.0026518	-0.007358
0.002641	-0.0072475
0.0026302	-0.0071381
0.0026193	-0.0070296
0.0026084	-0.0069221
0.0025973	-0.0068156
0.0025862	-0.0067102
0.0025751	-0.0066057
0.0025639	-0.0065022
0.0025526	-0.0063996
0.0025413	-0.0062981
0.0025299	-0.0061975
0.0025184	-0.0060978
0.0025069	-0.0059991
0.0024953	-0.0059014
0.0024837	-0.0058046
0.002472	-0.0057087
0.0024603	-0.0056138
0.0024485	-0.0055197
0.0024367	-0.0054266
0.0024248	-0.0053345
0.0024128	-0.0052432
0.0024008	-0.0051528
0.0023888	-0.0050633
0.0023767	-0.0049747
0.0023645	-0.004887
0.0023523	-0.0048002
0.0023401	-0.0047143
0.0023278	-0.0046292
0.0023154	-0.004545
0.0023031	-0.0044616
0.0022906	-0.0043791
0.0022782	-0.0042974
0.0022656	-0.0042166
0.0022531	-0.0041366
0.0022405	-0.0040575
0.0022278	-0.0039791
0.0022151	-0.0039016
0.0022024	-0.0038249
0.0021896	-0.003749
0.0021768	-0.0036739
0.002164	-0.0035996
0.0021511	-0.0035261
0.0021382	-0.0034534
0.0021252	-0.0033814
0.0021122	-0.0033103
0.0020992	-0.0032399
0.0020861	-0.0031702
0.002073	-0.0031013
0.0020599	-0.0030332
0.0020467	-0.0029658
0.0020335	-0.0028992
0.0020203	-0.0028333
0.002007	-0.0027681
0.0019937	-0.0027036
0.0019804	-0.0026399
0.0019671	-0.0025769
0.0019537	-0.0025146
0.0019403	-0.0024529
0.0019269	-0.002392
0.0019135	-0.0023318
0.0019	-0.0022722
0.0018865	-0.0022134
0.001873	-0.0021552
0.0018595	-0.0020976
0.001846	-0.0020407
0.0018324	-0.0019845
0.0018189	-0.001929
0.0018053	-0.001874
0.0017917	-0.0018197
0.0017781	-0.0017661
0.0017645	-0.001713
0.0017508	-0.0016606
0.0017372	-0.0016088
0.0017236	-0.0015576
0.0017099	-0.001507
0.0016963	-0.001457
0.0016827	-0.0014076
0.001669	-0.0013587
0.0016554	-0.0013105
0.0016418	-0.0012628
0.0016281	-0.0012156
0.0016145	-0.0011691
0.0016009	-0.001123
0.0015874	-0.0010775
0.0015738	-0.0010326
0.0015602	-0.00098814
0.0015467	-0.00094423
0.0015332	-0.00090084
0.0015198	-0.00085795
0.0015063	-0.00081557
0.0014929	-0.00077368
0.0014795	-0.00073227
0.0014662	-0.00069134
0.0014529	-0.00065088
0.0014396	-0.00061089
0.0014264	-0.00057136
0.0014133	-0.00053227
0.0014002	-0.00049362
0.0013871	-0.00045541
0.0013741	-0.00041762
0.0013612	-0.00038024
0.0013484	-0.00034328
0.0013356	-0.00030672
0.0013229	-0.00027055
0.0013103	-0.00023476
0.0012977	-0.00019935
0.0012853	-0.0001643
0.0012729	-0.00012961
0.0012607	-9.5275e-05
0.0012485	-6.1277e-05
0.0012365	-2.761e-05
0.0012246	5.7363e-06
0.0012128	3.877e-05
0.0012011	7.15e-05
0.0011895	0.00010394
0.0011781	0.00013609
0.0011668	0.00016797
0.0011557	0.00019959
0.0011447	0.00023095
0.0011339	0.00026208
0.0011232	0.00029297
0.0011127	0.00032363
0.0011024	0.00035409
0.0010923	0.00038435
0.0010824	0.00041441
0.0010726	0.00044431
0.0010631	0.00047403
0.0010538	0.0005036
0.0010447	0.00053303
0.0010359	0.00056232
0.0010272	0.0005915
0.0010189	0.00062058
0.0010108	0.00064955
0.0010029	0.00067845
0.00099534	0.00070728
0.00098805	0.00073606
0.00098105	0.00076479
0.00097436	0.00079349
0.00096797	0.00082218
0.00096191	0.00085087
0.00095619	0.00087957
0.00095081	0.0009083
0.00094578	0.00093708
0.00094111	0.0009659
0.00093683	0.0009948
0.00093293	0.0010238
0.00092944	0.0010529
0.00092636	0.0010821
0.0009237	0.0011114
0.00092148	0.0011409
0.00091971	0.0011706
0.00091841	0.0012004
0.00091758	0.0012304
0.00091725	0.0012607
0.00091742	0.0012912
0.00091812	0.0013219
0.00091935	0.0013529
0.00092113	0.0013842
0.00092347	0.0014158
0.0009264	0.0014477
0.00092993	0.00148
0.00093407	0.0015126


==> immagini/simulazione5/simulazione1_x_tru910.txt <==
1	1
1.0388	1.0264
1.0762	1.052
1.1122	1.0769
1.1469	1.1011
1.1803	1.1245
1.2124	1.1472
1.2431	1.1692
1.2726	1.1905
1.3008	1.211
1.3278	1.2308
1.3536	1.2499
1.3781	1.2683
1.4014	1.286
1.4236	1.303
1.4446	1.3193
1.4644	1.3349
1.4832	1.3498
1.5008	1.364
1.5173	1.3775
1.5328	1.3904
1.5472	1.4026
1.5605	1.4141
1.5729	1.425
1.5842	1.4353
1.5946	1.4449
1.604	1.4539
1.6125	1.4622
1.62	1.47
1.6266	1.4771
1.6324	1.4836
1.6373	1.4896
1.6413	1.4949
1.6445	1.4997
1.6469	1.5039
1.6485	1.5076
1.6494	1.5107
1.6495	1.5133
1.6488	1.5153
1.6474	1.5168
1.6454	1.5178
1.6426	1.5183
1.6392	1.5183
1.6351	1.5178
1.6305	1.5169
1.6252	1.5154
1.6193	1.5135
1.6128	1.5112
1.6058	1.5084
1.5982	1.5051
1.5901	1.5015
1.5815	1.4974
1.5724	1.4929
1.5628	1.4881
1.5528	1.4828
1.5423	1.4772
1.5314	1.4712
1.5201	1.4648
1.5084	1.4581
1.4963	1.4511
1.4838	1.4437
1.471	1.4359
1.4579	1.4279
1.4444	1.4196
1.4306	1.411
1.4165	1.402
1.4022	1.3928
1.3875	1.3834
1.3726	1.3736
1.3575	1.3636
1.3422	1.3534
1.3266	1.3429
1.3108	1.3322
1.2948	1.3213
1.2787	1.3102
1.2623	1.2988
1.2458	1.2873
1.2292	1.2756
1.2124	1.2636
1.1955	1.2516
1.1785	1.2393
1.1614	1.2269
1.1442	1.2143
1.1269	1.2016
1.1096	1.1888
1.0921	1.1758
1.0746	1.1627
1.0571	1.1495
1.0395	1.1362
1.022	1.1228
1.0043	1.1092
0.9867	1.0956
0.96907	1.0819
0.95144	1.0682
0.93382	1.0543
0.91622	1.0404
0.89864	1.0265
0.8811	1.0125
0.8636	0.99841
0.84614	0.98431
0.82874	0.97018
0.81139	0.95602
0.79411	0.94183
0.77691	0.92762
0.75978	0.91341
0.74273	0.89918
0.72577	0.88495
0.7089	0.87072
0.69213	0.8565
0.67547	0.84229
0.65891	0.82809
0.64246	0.81392
0.62613	0.79977
0.60992	0.78564
0.59383	0.77156
0.57788	0.7575
0.56205	0.74349
0.54636	0.72953
0.53081	0.71561
0.5154	0.70174
0.50014	0.68793
0.48502	0.67418
0.47006	0.6605
0.45525	0.64688
0.4406	0.63332
0.42611	0.61985
0.41177	0.60644
0.3976	0.59312
0.3836	0.57987
0.36976	0.56671
0.3561	0.55364
0.3426	0.54066
0.32927	0.52777
0.31612	0.51497
0.30315	0.50227
0.29035	0.48967
0.27773	0.47717
0.26528	0.46477
0.25302	0.45248
0.24094	0.4403
0.22903	0.42822
0.21731	0.41626
0.20577	0.40441
0.19442	0.39267
0.18324	0.38105
0.17225	0.36954
0.16144	0.35815
0.15082	0.34689
0.14038	0.33574
0.13012	0.32472
0.12005	0.31382
0.11016	0.30304
0.10045	0.29239
0.090919	0.28187
0.081574	0.27147
0.07241	0.2612
0.063427	0.25107
0.054625	0.24106
0.046001	0.23118
0.037557	0.22143
0.02929	0.21181
0.0212	0.20232
0.013286	0.19297
0.0055481	0.18375
-0.0020161	0.17466
-0.0094071	0.1657
-0.016626	0.15688
-0.023674	0.14819
-0.030553	0.13963
-0.037263	0.13121
-0.043805	0.12292
-0.050182	0.11477
-0.056395	0.10674
-0.062444	0.098855
-0.068331	0.091099
-0.074059	0.083475
-0.079627	0.075984
-0.085038	0.068625
-0.090293	0.061398
-0.095394	0.054303
-0.10034	0.047338
-0.10514	0.040505
-0.10979	0.033801
-0.11429	0.027227
-0.11864	0.020782
-0.12285	0.014466
-0.12692	0.0082779
-0.13084	0.002217
-0.13463	-0.0037173
-0.13828	-0.0095256
-0.14179	-0.015209
-0.14517	-0.020767
-0.14842	-0.026202
-0.15154	-0.031514
-0.15452	-0.036704
-0.15739	-0.041773
-0.16012	-0.046721
-0.16274	-0.05155
-0.16523	-0.05626
-0.1676	-0.060853
-0.16986	-0.065329
-0.172	-0.069689
-0.17402	-0.073934
-0.17593	-0.078066
-0.17774	-0.082084
-0.17943	-0.085991
-0.18102	-0.089788
-0.1825	-0.093475
-0.18389	-0.097053
-0.18517	-0.10052
-0.18635	-0.10389
-0.18743	-0.10715
-0.18842	-0.1103
-0.18931	-0.11336
-0.19011	-0.11631
-0.19082	-0.11916
-0.19145	-0.12191
-0.19199	-0.12456
-0.19244	-0.12711
-0.19281	-0.12957
-0.19309	-0.13193
-0.1933	-0.1342
-0.19343	-0.13638
-0.19349	-0.13847
-0.19347	-0.14046
-0.19338	-0.14237
-0.19321	-0.14419
-0.19298	-0.14593
-0.19268	-0.14757
-0.19231	-0.14914
-0.19188	-0.15062
-0.19139	-0.15202
-0.19083	-0.15334
-0.19022	-0.15458
-0.18955	-0.15574
-0.18882	-0.15683
-0.18804	-0.15784
-0.1872	-0.15878
-0.18631	-0.15964
-0.18537	-0.16043
-0.18438	-0.16115
-0.18335	-0.1618
-0.18227	-0.16239
-0.18114	-0.1629
-0.17997	-0.16336
-0.17876	-0.16374
-0.17751	-0.16406
-0.17622	-0.16432
-0.17489	-0.16452
-0.17353	-0.16466
-0.17213	-0.16474
-0.1707	-0.16477
-0.16923	-0.16473
-0.16774	-0.16465
-0.16621	-0.1645
-0.16466	-0.16431
-0.16308	-0.16406
-0.16147	-0.16376
-0.15983	-0.16341
-0.15818	-0.16302
-0.15649	-0.16257
-0.15479	-0.16208
-0.15307	-0.16155
-0.15133	-0.16097
-0.14957	-0.16035
-0.14779	-0.15968
-0.14599	-0.15897
-0.14418	-0.15823
-0.14236	-0.15744
-0.14052	-0.15662
-0.13867	-0.15576
-0.1368	-0.15486
-0.13493	-0.15393
-0.13305	-0.15296
-0.13115	-0.15197
-0.12925	-0.15094
-0.12734	-0.14987
-0.12543	-0.14878
-0.12351	-0.14766
-0.12159	-0.14651
-0.11966	-0.14533
-0.11773	-0.14413
-0.11579	-0.1429
-0.11385	-0.14164
-0.11192	-0.14036
-0.10998	-0.13906
-0.10804	-0.13774
-0.10611	-0.13639
-0.10417	-0.13502
-0.10224	-0.13364
-0.10031	-0.13223
-0.098382	-0.13081
-0.09646	-0.12937
-0.094543	-0.12791
-0.09263	-0.12643
-0.090724	-0.12494
-0.088823	-0.12344
-0.08693	-0.12192
-0.085044	-0.12039
-0.083165	-0.11885
-0.081295	-0.11729
-0.079433	-0.11573
-0.077581	-0.11415
-0.075738	-0.11256
-0.073905	-0.11097
-0.072083	-0.10937
-0.070271	-0.10775
-0.06847	-0.10614
-0.066681	-0.10451
-0.064904	-0.10288
-0.063139	-0.10124
-0.061387	-0.0996
-0.059647	-0.097954
-0.057921	-0.096305
-0.056208	-0.094652
-0.054509	-0.092996
-0.052824	-0.091338
-0.051153	-0.089679
-0.049497	-0.088019
-0.047855	-0.086357
-0.046229	-0.084696
-0.044617	-0.083035
-0.043021	-0.081375
-0.041441	-0.079715
-0.039877	-0.078058
-0.038328	-0.076402
-0.036796	-0.07475
-0.03528	-0.0731
-0.03378	-0.071453
-0.032298	-0.06981
-0.030831	-0.068171
-0.029382	-0.066537
-0.02795	-0.064907
-0.026534	-0.063283
-0.025136	-0.061664
-0.023756	-0.060051
-0.022392	-0.058444
-0.021046	-0.056844
-0.019718	-0.05525
-0.018407	-0.053664
-0.017113	-0.052085
-0.015838	-0.050514
-0.01458	-0.048951
-0.013339	-0.047397
-0.012117	-0.04585
-0.010912	-0.044313
-0.0097248	-0.042785
-0.0085556	-0.041266
-0.0074041	-0.039757
-0.0062705	-0.038257
-0.0051545	-0.036768
-0.0040563	-0.035288
-0.0029759	-0.033819
-0.0019131	-0.032361
-0.00086801	-0.030913
0.00015948	-0.029477
0.0011694	-0.028052
0.0021618	-0.026638
0.0031367	-0.025235
0.0040942	-0.023844
0.0050343	-0.022465
0.0059572	-0.021098
0.0068628	-0.019743
0.0077514	-0.018401
0.0086228	-0.01707
0.0094773	-0.015752
0.010315	-0.014447
0.011136	-0.013155
0.01194	-0.011875
0.012727	-0.010608
0.013498	-0.0093544
0.014253	-0.0081137
0.014991	-0.0068862
0.015713	-0.0056719
0.016419	-0.0044709
0.017109	-0.0032833
0.017783	-0.0021092
0.018441	-0.00094859
0.019084	0.00019846
0.019711	0.0013319
0.020323	0.0024517
0.02092	0.0035578
0.021502	0.0046502
0.022068	0.0057289
0.02262	0.0067937
0.023157	0.0078448
0.02368	0.0088821
0.024188	0.0099055
0.024682	0.010915
0.025162	0.011911
0.025627	0.012893
0.026079	0.013861
0.026517	0.014815
0.026942	0.015756
0.027353	0.016682
0.027751	0.017595
0.028136	0.018494
0.028508	0.019379
0.028867	0.020251
0.029213	0.021109
0.029547	0.021953
0.029869	0.022783
0.030178	0.0236
0.030476	0.024404
0.030761	0.025194
0.031035	0.02597
0.031297	0.026733
0.031548	0.027483
0.031787	0.028219
0.032016	0.028942
0.032233	0.029652
0.03244	0.030349
0.032636	0.031033
0.032821	0.031703
0.032996	0.032361
0.033161	0.033006
0.033316	0.033638
0.033461	0.034257
0.033597	0.034864
0.033722	0.035458
0.033839	0.036039
0.033946	0.036609
0.034044	0.037165
0.034133	0.03771
0.034213	0.038242
0.034284	0.038763
0.034347	0.039271
0.034402	0.039767
0.034449	0.040252
0.034487	0.040724
0.034518	0.041185
0.03454	0.041635
0.034555	0.042073
0.034563	0.0425
0.034563	0.042915
0.034556	0.043319
0.034542	0.043713
0.034521	0.044095
0.034494	0.044466
0.034459	0.044826
0.034418	0.045176
0.034371	0.045516
0.034318	0.045844
0.034258	0.046163
0.034193	0.046471
0.034121	0.046769
0.034044	0.047056
0.033962	0.047334
0.033873	0.047602
0.03378	0.04786
0.033681	0.048109
0.033578	0.048348
0.033469	0.048578
0.033356	0.048798
0.033237	0.049009
0.033115	0.049211
0.032987	0.049404
0.032856	0.049588
0.03272	0.049763
0.03258	0.049929
0.032436	0.050087
0.032288	0.050236
0.032136	0.050377
0.031981	0.05051
0.031822	0.050634
0.03166	0.050751
0.031494	0.050859
0.031325	0.05096
0.031153	0.051053
0.030978	0.051138
0.0308	0.051215
0.030619	0.051286
0.030435	0.051348
0.030249	0.051404
0.03006	0.051453
0.029868	0.051494
0.029674	0.051529
0.029478	0.051556
0.02928	0.051577
0.02908	0.051592
0.028877	0.0516
0.028673	0.051601
0.028467	0.051596
0.028259	0.051585
0.028049	0.051568
0.027838	0.051545
0.027625	0.051516
0.02741	0.051481
0.027195	0.05144
0.026978	0.051394
0.02676	0.051342
0.02654	0.051285
0.02632	0.051222
0.026099	0.051154
0.025876	0.051081
0.025653	0.051003
0.025429	0.05092
0.025204	0.050832
0.024979	0.05074
0.024753	0.050642
0.024526	0.05054
0.024299	0.050434
0.024071	0.050323
0.023844	0.050208
0.023615	0.050088
0.023387	0.049964
0.023158	0.049836
0.022929	0.049705
0.0227	0.049569
0.022471	0.049429
0.022242	0.049286
0.022013	0.049139
0.021785	0.048988
0.021556	0.048834
0.021328	0.048676
0.021099	0.048515
0.020871	0.048351
0.020644	0.048184
0.020416	0.048013
0.02019	0.04784
0.019963	0.047663
0.019737	0.047484
0.019512	0.047301
0.019287	0.047116
0.019063	0.046929
0.01884	0.046738
0.018617	0.046545
0.018395	0.04635
0.018173	0.046152
0.017953	0.045952
0.017733	0.04575
0.017514	0.045545
0.017296	0.045338
0.017078	0.045129
0.016862	0.044919
0.016647	0.044706
0.016432	0.044491
0.016219	0.044275
0.016007	0.044056
0.015795	0.043836
0.015585	0.043615
0.015376	0.043391
0.015168	0.043167
0.014961	0.04294
0.014755	0.042713
0.014551	0.042484
0.014347	0.042253
0.014145	0.042022
0.013944	0.041789
0.013745	0.041555
0.013546	0.04132
0.013349	0.041084
0.013153	0.040846
0.012959	0.040608
0.012765	0.040369
0.012574	0.040129
0.012383	0.039889
0.012194	0.039647
0.012006	0.039405
0.01182	0.039162
0.011635	0.038919
0.011451	0.038675
0.011269	0.03843
0.011088	0.038185
0.010908	0.03794
0.01073	0.037694
0.010554	0.037447
0.010379	0.037201
0.010205	0.036954
0.010033	0.036707
0.0098621	0.036459
0.0096928	0.036211
0.009525	0.035964
0.0093587	0.035716
0.0091938	0.035468
0.0090305	0.03522
0.0088685	0.034972
0.0087081	0.034724
0.0085492	0.034476
0.0083917	0.034228
0.0082358	0.03398
0.0080813	0.033732
0.0079283	0.033485
0.0077768	0.033238
0.0076268	0.032991
0.0074782	0.032744
0.0073312	0.032497
0.0071856	0.032251
0.0070415	0.032006
0.0068989	0.03176
0.0067578	0.031515
0.0066181	0.031271
0.0064799	0.031026
0.0063432	0.030783
0.0062079	0.03054
0.0060741	0.030297
0.0059418	0.030055
0.0058109	0.029813
0.0056815	0.029572
0.0055535	0.029332
0.0054269	0.029092
0.0053018	0.028853
0.0051781	0.028615
0.0050558	0.028377
0.004935	0.02814
0.0048155	0.027904
0.0046975	0.027668
0.0045808	0.027433
0.0044656	0.027199
0.0043517	0.026966
0.0042392	0.026734
0.0041281	0.026502
0.0040183	0.026271
0.0039099	0.026041
0.0038029	0.025812
0.0036972	0.025584
0.0035928	0.025357
0.0034898	0.025131
0.0033881	0.024905
0.0032877	0.024681
0.0031886	0.024457
0.0030907	0.024235
0.0029942	0.024013
0.002899	0.023793
0.002805	0.023573
0.0027123	0.023354
0.0026208	0.023137
0.0025306	0.02292
0.0024416	0.022705
0.0023539	0.02249
0.0022673	0.022277
0.002182	0.022064
0.0020979	0.021853
0.0020149	0.021643
0.0019332	0.021433
0.0018526	0.021225
0.0017732	0.021018
0.0016949	0.020812
0.0016178	0.020608
0.0015418	0.020404
0.0014669	0.020201
0.0013931	0.02
0.0013205	0.0198
0.0012489	0.019601
0.0011785	0.019403
0.0011091	0.019206
0.0010408	0.01901
0.00097351	0.018816
0.0009073	0.018622
0.00084213	0.01843
0.00077799	0.018239
0.00071487	0.018049
0.00065276	0.01786
0.00059165	0.017673
0.00053153	0.017486
0.00047239	0.017301
0.00041423	0.017117
0.00035703	0.016934
0.00030079	0.016753
0.00024549	0.016572
0.00019112	0.016393
0.00013768	0.016215
8.5155e-05	0.016038
3.3537e-05	0.015862
-1.7184e-05	0.015688
-6.7016e-05	0.015514
-0.00011597	0.015342
-0.00016405	0.015171
-0.00021128	0.015002
-0.00025765	0.014833
-0.00030318	0.014666
-0.00034788	0.0145
-0.00039175	0.014335
-0.00043481	0.014171
-0.00047706	0.014008
-0.00051852	0.013847
-0.00055918	0.013687
-0.00059907	0.013528
-0.00063819	0.01337
-0.00067654	0.013213
-0.00071414	0.013058
-0.000751	0.012903
-0.00078712	0.01275
-0.00082252	0.012598
-0.00085719	0.012447
-0.00089115	0.012298
-0.00092442	0.012149
-0.00095698	0.012002
-0.00098887	0.011856
-0.0010201	0.011711
-0.0010506	0.011567
-0.0010805	0.011424
-0.0011097	0.011283
-0.0011383	0.011143
-0.0011662	0.011003
-0.0011935	0.010865
-0.0012202	0.010728
-0.0012463	0.010592
-0.0012717	0.010458
-0.0012966	0.010324
-0.0013209	0.010192
-0.0013445	0.01006
-0.0013677	0.0099303
-0.0013902	0.0098012
-0.0014122	0.0096732
-0.0014336	0.0095463
-0.0014545	0.0094205
-0.0014748	0.0092958
-0.0014946	0.0091722
-0.0015139	0.0090497
-0.0015326	0.0089283
-0.0015508	0.008808
-0.0015686	0.0086887
-0.0015858	0.0085705
-0.0016025	0.0084534
-0.0016188	0.0083373
-0.0016345	0.0082223
-0.0016498	0.0081083
-0.0016646	0.0079954
-0.001679	0.0078835
-0.0016929	0.0077727
-0.0017063	0.0076629
-0.0017193	0.0075541
-0.0017319	0.0074464
-0.001744	0.0073396
-0.0017557	0.0072339
-0.001767	0.0071292
-0.0017779	0.0070255
-0.0017883	0.0069228
-0.0017984	0.0068211
-0.001808	0.0067204
-0.0018173	0.0066206
-0.0018262	0.0065219
-0.0018346	0.0064241
-0.0018428	0.0063273
-0.0018505	0.0062314
-0.0018579	0.0061365
-0.0018649	0.0060426
-0.0018715	0.0059496
-0.0018778	0.0058576
-0.0018838	0.0057665
-0.0018894	0.0056763
-0.0018946	0.0055871
-0.0018996	0.0054987
-0.0019042	0.0054113
-0.0019084	0.0053249
-0.0019124	0.0052393
-0.001916	0.0051546
-0.0019194	0.0050708
-0.0019224	0.0049879
-0.0019251	0.0049059
-0.0019275	0.0048248
-0.0019297	0.0047446
-0.0019315	0.0046652
-0.001933	0.0045867
-0.0019343	0.0045091
-0.0019353	0.0044323
-0.001936	0.0043563
-0.0019364	0.0042813
-0.0019366	0.004207
-0.0019365	0.0041336
-0.0019362	0.004061
-0.0019355	0.0039893
-0.0019347	0.0039183
-0.0019336	0.0038482
-0.0019322	0.0037789
-0.0019306	0.0037104
-0.0019287	0.0036426
-0.0019267	0.0035757
-0.0019243	0.0035096
-0.0019218	0.0034442
-0.001919	0.0033797
-0.001916	0.0033159
-0.0019128	0.0032528
-0.0019094	0.0031906
-0.0019057	0.0031291
-0.0019018	0.0030683
-0.0018978	0.0030083
-0.0018935	0.002949
-0.001889	0.0028905
-0.0018843	0.0028327
-0.0018794	0.0027756
-0.0018743	0.0027193
-0.001869	0.0026636
-0.0018636	0.0026087
-0.0018579	0.0025545
-0.0018521	0.002501
-0.0018461	0.0024481
-0.0018399	0.002396
-0.0018335	0.0023446
-0.0018269	0.0022938
-0.0018202	0.0022437
-0.0018133	0.0021943
-0.0018062	0.0021455
-0.001799	0.0020975
-0.0017916	0.00205
-0.001784	0.0020032
-0.0017763	0.0019571
-0.0017684	0.0019116
-0.0017604	0.0018667
-0.0017522	0.0018225
-0.0017438	0.0017789
-0.0017353	0.0017359
-0.0017267	0.0016936
-0.0017179	0.0016518
-0.001709	0.0016107
-0.0016999	0.0015701
-0.0016907	0.0015302
-0.0016814	0.0014908
-0.0016719	0.001452
-0.0016623	0.0014138
-0.0016525	0.0013762
-0.0016426	0.0013392
-0.0016326	0.0013027
-0.0016225	0.0012668
-0.0016123	0.0012314
-0.0016019	0.0011966
-0.0015914	0.0011623
-0.0015808	0.0011286
-0.0015701	0.0010954
-0.0015592	0.0010628
-0.0015483	0.0010307
-0.0015372	0.00099905
-0.001526	0.00096796
-0.0015147	0.00093739
-0.0015034	0.00090732
-0.0014919	0.00087775
-0.0014803	0.00084868
-0.0014686	0.00082011
-0.0014568	0.00079202
-0.0014449	0.00076442
-0.0014329	0.00073729
-0.0014208	0.00071063
-0.0014087	0.00068444
-0.0013964	0.00065872
-0.0013841	0.00063345
-0.0013717	0.00060863
-0.0013591	0.00058426
-0.0013465	0.00056034
-0.0013339	0.00053685
-0.0013211	0.00051379
-0.0013083	0.00049117
-0.0012954	0.00046896
-0.0012824	0.00044717
-0.0012694	0.00042579
-0.0012563	0.00040482
-0.0012431	0.00038426
-0.0012299	0.00036408
-0.0012165	0.00034431
-0.0012032	0.00032491
-0.0011898	0.0003059
-0.0011763	0.00028727
-0.0011627	0.000269
-0.0011492	0.0002511
-0.0011355	0.00023357
-0.0011218	0.00021639
-0.0011081	0.00019955
-0.0010943	0.00018307
-0.0010805	0.00016692
-0.0010667	0.00015111
-0.0010528	0.00013562
-0.0010389	0.00012046
-0.0010249	0.00010562
-0.0010109	9.1094e-05
-0.00099691	7.6874e-05
-0.00098287	6.2955e-05
-0.00096881	4.9333e-05
-0.00095473	3.6003e-05
-0.00094063	2.2959e-05
-0.00092652	1.0195e-05
-0.00091239	-2.2943e-06
-0.00089825	-1.4514e-05
-0.00088411	-2.647e-05
-0.00086997	-3.8167e-05
-0.00085582	-4.9612e-05
-0.00084167	-6.081e-05
-0.00082752	-7.1766e-05
-0.00081339	-8.2486e-05
-0.00079926	-9.2977e-05
-0.00078514	-0.00010324
-0.00077104	-0.00011329
-0.00075696	-0.00012312
-0.0007429	-0.00013275
-0.00072887	-0.00014218
-0.00071486	-0.00015141
-0.00070088	-0.00016045
-0.00068694	-0.00016931
-0.00067304	-0.00017798
-0.00065917	-0.00018649
-0.00064535	-0.00019483
-0.00063158	-0.00020301
-0.00061785	-0.00021104
-0.00060419	-0.00021892
-0.00059058	-0.00022665
-0.00057703	-0.00023425
-0.00056354	-0.00024172
-0.00055012	-0.00024907
-0.00053678	-0.0002563
-0.00052351	-0.00026341
-0.00051033	-0.00027042
-0.00049722	-0.00027733
-0.00048421	-0.00028415
-0.00047128	-0.00029088
-0.00045845	-0.00029753
-0.00044573	-0.00030411
-0.0004331	-0.00031062
-0.00042059	-0.00031706
-0.00040818	-0.00032345
-0.00039589	-0.00032979
-0.00038373	-0.00033609
-0.00037168	-0.00034235
-0.00035977	-0.00034858
-0.00034799	-0.00035478
-0.00033635	-0.00036097
-0.00032486	-0.00036714
-0.0003135	-0.00037332
-0.00030231	-0.00037949
-0.00029126	-0.00038567
-0.00028038	-0.00039186
-0.00026967	-0.00039808
-0.00025912	-0.00040432
-0.00024876	-0.0004106
-0.00023857	-0.00041691
-0.00022857	-0.00042328
-0.00021876	-0.00042969
-0.00020915	-0.00043616
-0.00019973	-0.0004427
-0.00019053	-0.00044931
-0.00018153	-0.000456
-0.00017275	-0.00046278
-0.00016419	-0.00046964
-0.00015587	-0.00047661
-0.00014777	-0.00048367
-0.00013991	-0.00049085
-0.00013229	-0.00049814
-0.00012493	-0.00050556
-0.00011781	-0.00051311
-0.00011096	-0.00052079
-0.00010437	-0.00052861
-9.8054e-05	-0.00053658
-9.2013e-05	-0.0005447
-8.6254e-05	-0.00055298
-8.0782e-05	-0.00056143
-7.5604e-05	-0.00057005
-7.0725e-05	-0.00057885
-6.615e-05	-0.00058783
-6.1887e-05	-0.000597
-5.7939e-05	-0.00060637
-5.4314e-05	-0.00061593
-5.1017e-05	-0.00062571
-4.8054e-05	-0.0006357
-4.5431e-05	-0.0006459
-4.3153e-05	-0.00065633
-4.1227e-05	-0.00066699
-3.9658e-05	-0.00067788
-3.8453e-05	-0.00068901
-3.7618e-05	-0.00070038
-3.7157e-05	-0.00071201
-3.7078e-05	-0.00072389
-3.7385e-05	-0.00073603
-3.8086e-05	-0.00074843
-3.9186e-05	-0.0007611
-4.069e-05	-0.00077405
-4.2606e-05	-0.00078727
-4.4938e-05	-0.00080078
-4.7692e-05	-0.00081458
-5.0875e-05	-0.00082866
-5.4493e-05	-0.00084304
-5.855e-05	-0.00085772
-6.3054e-05	-0.00087269
-6.8009e-05	-0.00088798
-7.3422e-05	-0.00090357
-7.9298e-05	-0.00091948
-8.5644e-05	-0.0009357
-9.2464e-05	-0.00095224
-9.9764e-05	-0.0009691
-0.00010755	-0.00098628
-0.00011583	-0.0010038
-0.0001246	-0.0010216
-0.00013388	-0.0010398
-0.00014366	-0.0010583
-0.00015396	-0.0010771
-0.00016478	-0.0010963
-0.00017612	-0.0011158
-0.00018799	-0.0011356
-0.00020039	-0.0011558
-0.00021334	-0.0011763
-0.00022682	-0.0011971
-0.00024086	-0.0012183
-0.00025545	-0.0012398
-0.00027059	-0.0012617
-0.0002863	-0.0012838
-0.00030258	-0.0013064
-0.00031943	-0.0013292
-0.00033686	-0.0013524
-0.00035487	-0.0013759
-0.00037346	-0.0013997
-0.00039264	-0.0014239
-0.00041241	-0.0014483
-0.00043278	-0.0014731
-0.00045375	-0.0014982


==> immagini/simulazione5/simulazione1_x_unc12.txt <==
1	1
0.98446	1.001
0.96899	1.0017
0.96452	0.9635
0.96026	0.92578
0.94997	0.91799
0.94005	0.91044
0.93869	0.88799
0.93755	0.86587
0.92732	0.84638
0.91731	0.8268
0.93331	0.82262
0.94734	0.81878
0.93794	0.81367
0.92849	0.80852
0.93139	0.79628
0.93401	0.78416
0.92177	0.77166
0.90957	0.75915
0.89901	0.74702
0.88847	0.73489
0.87772	0.72447
0.86702	0.71404
0.84991	0.70733
0.83293	0.7006
0.81822	0.69417
0.80363	0.68773
0.78742	0.68181
0.77136	0.67588
0.7539	0.67067
0.73659	0.66545
0.71894	0.66054
0.70144	0.65563
0.6838	0.65095
0.6663	0.64628
0.64865	0.64185
0.63113	0.63744
0.61339	0.63331
0.59578	0.62919
0.57787	0.6254
0.56008	0.62162
0.54191	0.6182
0.52386	0.6148
0.50539	0.61176
0.48703	0.60874
0.46825	0.60606
0.44959	0.6034
0.43055	0.60103
0.41163	0.59868
0.39232	0.59651
0.37313	0.59435
0.35357	0.59221
0.33414	0.59009
0.31442	0.58787
0.29483	0.58566
0.27508	0.58329
0.25547	0.58094
0.23581	0.57844
0.21629	0.57596
0.1968	0.57338
0.17745	0.57082
0.15819	0.56823
0.13908	0.56565
0.12009	0.5631
0.10125	0.56057
0.082563	0.55809
0.06402	0.55564
0.04566	0.55325
0.027441	0.55088
0.0094306	0.54858
-0.0084406	0.54631
-0.02608	0.54409
-0.043583	0.5419
-0.060836	0.53976
-0.077956	0.53764
-0.094816	0.53557
-0.11155	0.53352
-0.12802	0.5315
-0.14437	0.52951
-0.16047	0.52756
-0.17645	0.52562
-0.19221	0.52372
-0.20785	0.52184
-0.22327	0.52
-0.23859	0.51818
-0.2537	0.5164
-0.26871	0.51464
-0.28351	0.51292
-0.29821	0.51121
-0.3127	0.50955
-0.32709	0.5079
-0.34125	0.50629
-0.35531	0.50469
-0.36914	0.50314
-0.38287	0.5016
-0.39634	0.50009
-0.40972	0.49859
-0.42283	0.49713
-0.43585	0.49568
-0.44859	0.49425
-0.46124	0.49284
-0.47359	0.49144
-0.48586	0.49005
-0.49781	0.48868
-0.50969	0.48732
-0.52123	0.48596
-0.53269	0.48461
-0.5438	0.48327
-0.55484	0.48193
-0.56552	0.48059
-0.57612	0.47925
-0.58633	0.4779
-0.59648	0.47655
-0.60621	0.47519
-0.61589	0.47383
-0.62514	0.47244
-0.63434	0.47105
-0.64308	0.46962
-0.65179	0.4682
-0.66002	0.46671
-0.66822	0.46524
-0.67593	0.46369
-0.68361	0.46214
-0.69081	0.4605
-0.69798	0.45887
-0.70466	0.45713
-0.71134	0.4554
-0.71752	0.45353
-0.72371	0.45168
-0.72943	0.44969
-0.73516	0.44771
-0.74043	0.44558
-0.74573	0.44348
-0.7506	0.44124
-0.7555	0.43903
-0.75998	0.43671
-0.76451	0.43442
-0.76863	0.43207
-0.7728	0.42976
-0.77658	0.42743
-0.7804	0.42514
-0.78383	0.42289
-0.78731	0.42067
-0.7904	0.41851
-0.79354	0.41638
-0.7963	0.41433
-0.79912	0.4123
-0.80158	0.41033
-0.8041	0.40839
-0.80631	0.40648
-0.80857	0.40459
-0.81058	0.40271
-0.81264	0.40086
-0.81448	0.39899
-0.81637	0.39714
-0.81809	0.39527
-0.81985	0.39341
-0.82146	0.39153
-0.82311	0.38965
-0.82463	0.38774
-0.82619	0.38584
-0.82762	0.38391
-0.82909	0.38198
-0.83044	0.38001
-0.83183	0.37806
-0.83309	0.37606
-0.83439	0.37407
-0.83556	0.37205
-0.83677	0.37004
-0.83786	0.36799
-0.83896	0.36595
-0.83996	0.36388
-0.84097	0.36182
-0.84188	0.35974
-0.84279	0.35766
-0.84361	0.35556
-0.84443	0.35347
-0.84515	0.35137
-0.84588	0.34927
-0.84651	0.34716
-0.84715	0.34505
-0.8477	0.34294
-0.84824	0.34083
-0.8487	0.33872
-0.84916	0.33661
-0.84954	0.33451
-0.8499	0.3324
-0.8502	0.3303
-0.85048	0.3282
-0.85069	0.32611
-0.85089	0.32401
-0.85102	0.32193
-0.85113	0.31984
-0.85118	0.31776
-0.8512	0.31568
-0.85117	0.31361
-0.8511	0.31154
-0.85099	0.30947
-0.85083	0.30741
-0.85063	0.30535
-0.85039	0.30329
-0.85009	0.30123
-0.84976	0.29917
-0.84937	0.29712
-0.84894	0.29507
-0.84846	0.29302
-0.84793	0.29096
-0.84735	0.28891
-0.84673	0.28685
-0.84605	0.2848
-0.84532	0.28273
-0.84453	0.28067
-0.8437	0.27861
-0.84281	0.27654
-0.84186	0.27446
-0.84087	0.27238
-0.83981	0.27029
-0.8387	0.2682
-0.83754	0.2661
-0.83631	0.264
-0.83503	0.26189
-0.83369	0.25977
-0.8323	0.25764
-0.83084	0.25551
-0.82933	0.25336
-0.82776	0.25121
-0.82613	0.24905
-0.82444	0.24689
-0.82269	0.24471
-0.82088	0.24253
-0.81901	0.24033
-0.81709	0.23813
-0.8151	0.23592
-0.81306	0.23371
-0.81096	0.23149
-0.8088	0.22926
-0.80658	0.22702
-0.80431	0.22479
-0.80198	0.22254
-0.79959	0.22029
-0.79715	0.21804
-0.79465	0.21579
-0.7921	0.21353
-0.7895	0.21127
-0.78684	0.20901
-0.78413	0.20676
-0.78137	0.2045
-0.77856	0.20225
-0.7757	0.19999
-0.77279	0.19775
-0.76983	0.1955
-0.76683	0.19326
-0.76378	0.19103
-0.76069	0.1888
-0.75754	0.18658
-0.75436	0.18437
-0.75112	0.18216
-0.74786	0.17997
-0.74454	0.17777
-0.74119	0.1756
-0.73778	0.17342
-0.73435	0.17126
-0.73087	0.1691
-0.72736	0.16697
-0.7238	0.16482
-0.72022	0.1627
-0.71658	0.16058
-0.71292	0.15848
-0.70922	0.15637
-0.70549	0.15429
-0.70172	0.1522
-0.69792	0.15014
-0.69408	0.14807
-0.69022	0.14602
-0.68631	0.14397
-0.68239	0.14194
-0.67842	0.1399
-0.67443	0.13789
-0.67041	0.13587
-0.66637	0.13387
-0.66229	0.13187
-0.65819	0.12988
-0.65405	0.12789
-0.6499	0.12593
-0.64572	0.12395
-0.64152	0.122
-0.63728	0.12004
-0.63304	0.1181
-0.62876	0.11616
-0.62447	0.11424
-0.62015	0.11231
-0.61582	0.1104
-0.61146	0.10849
-0.60709	0.10659
-0.6027	0.1047
-0.59829	0.10282
-0.59387	0.10094
-0.58943	0.099068
-0.58498	0.097202
-0.58051	0.095349
-0.57603	0.093499
-0.57154	0.091661
-0.56703	0.089826
-0.56252	0.088003
-0.55799	0.086184
-0.55345	0.084377
-0.54891	0.082575
-0.54436	0.080784
-0.5398	0.078998
-0.53523	0.077223
-0.53066	0.075454
-0.52609	0.073696
-0.52151	0.071945
-0.51692	0.070205
-0.51234	0.068471
-0.50775	0.066749
-0.50316	0.065033
-0.49857	0.063329
-0.49398	0.061633
-0.48939	0.059948
-0.4848	0.058271
-0.48021	0.056606
-0.47563	0.054948
-0.47105	0.053303
-0.46647	0.051666
-0.4619	0.050041
-0.45734	0.048425
-0.45278	0.046821
-0.44822	0.045227
-0.44368	0.043645
-0.43914	0.042072
-0.43461	0.040512
-0.43009	0.038962
-0.42558	0.037424
-0.42108	0.035897
-0.41659	0.034382
-0.41211	0.032878
-0.40764	0.031387
-0.40318	0.029907
-0.39874	0.028439
-0.39431	0.026983
-0.3899	0.02554
-0.3855	0.024109
-0.38111	0.022691
-0.37674	0.021285
-0.37239	0.019891
-0.36805	0.01851
-0.36373	0.017143
-0.35943	0.015788
-0.35514	0.014445
-0.35087	0.013116
-0.34662	0.0118
-0.34239	0.010498
-0.33818	0.009208
-0.33399	0.0079318
-0.32982	0.0066688
-0.32567	0.0054193
-0.32154	0.0041832
-0.31743	0.0029606
-0.31334	0.0017515
-0.30928	0.00055617
-0.30523	-0.00062571
-0.30121	-0.0017938
-0.29721	-0.0029483
-0.29324	-0.0040889
-0.28928	-0.005216
-0.28535	-0.0063291
-0.28145	-0.0074286
-0.27757	-0.0085141
-0.27371	-0.009586
-0.26988	-0.010644
-0.26607	-0.011688
-0.26229	-0.012718
-0.25853	-0.013735
-0.2548	-0.014737
-0.25109	-0.015726
-0.24741	-0.016701
-0.24376	-0.017662
-0.24013	-0.01861
-0.23653	-0.019543
-0.23295	-0.020463
-0.2294	-0.021369
-0.22588	-0.022262
-0.22238	-0.02314
-0.21891	-0.024005
-0.21547	-0.024857
-0.21206	-0.025695
-0.20867	-0.026519
-0.20531	-0.02733
-0.20198	-0.028128
-0.19867	-0.028911
-0.1954	-0.029682
-0.19215	-0.03044
-0.18893	-0.031184
-0.18573	-0.031915
-0.18257	-0.032632
-0.17943	-0.033337
-0.17632	-0.034029
-0.17323	-0.034707
-0.17018	-0.035373
-0.16715	-0.036026
-0.16416	-0.036667
-0.16118	-0.037294
-0.15824	-0.037909
-0.15533	-0.038512
-0.15244	-0.039102
-0.14958	-0.039679
-0.14675	-0.040244
-0.14395	-0.040797
-0.14117	-0.041338
-0.13843	-0.041867
-0.13571	-0.042384
-0.13302	-0.042889
-0.13035	-0.043382
-0.12772	-0.043863
-0.12511	-0.044333
-0.12252	-0.044792
-0.11997	-0.045238
-0.11744	-0.045674
-0.11495	-0.046098
-0.11247	-0.046511
-0.11003	-0.046913
-0.10761	-0.047304
-0.10522	-0.047684
-0.10285	-0.048053
-0.10052	-0.048412
-0.098207	-0.048759
-0.095922	-0.049097
-0.093664	-0.049424
-0.091433	-0.049741
-0.089228	-0.050047
-0.087048	-0.050344
-0.084895	-0.05063
-0.082767	-0.050907
-0.080665	-0.051174
-0.078589	-0.051431
-0.076538	-0.051678
-0.074513	-0.051916
-0.072513	-0.052145
-0.070537	-0.052364
-0.068587	-0.052575
-0.066661	-0.052776
-0.06476	-0.052968
-0.062884	-0.053151
-0.061031	-0.053326
-0.059203	-0.053492
-0.057399	-0.053649
-0.055619	-0.053798
-0.053862	-0.053939
-0.052129	-0.054071
-0.05042	-0.054195
-0.048733	-0.054312
-0.04707	-0.05442
-0.04543	-0.05452
-0.043812	-0.054613
-0.042217	-0.054698
-0.040644	-0.054776
-0.039094	-0.054846
-0.037566	-0.054909
-0.036059	-0.054965
-0.034574	-0.055014
-0.033111	-0.055055
-0.03167	-0.05509
-0.030249	-0.055118
-0.02885	-0.05514
-0.027471	-0.055154
-0.026113	-0.055162
-0.024776	-0.055164
-0.023459	-0.05516
-0.022162	-0.055149
-0.020886	-0.055132
-0.019629	-0.05511
-0.018391	-0.055081
-0.017174	-0.055046
-0.015975	-0.055006
-0.014796	-0.05496
-0.013636	-0.054909
-0.012494	-0.054852
-0.011371	-0.05479
-0.010266	-0.054723
-0.0091802	-0.05465
-0.0081119	-0.054573
-0.0070616	-0.05449
-0.006029	-0.054403
-0.005014	-0.05431
-0.0040163	-0.054213
-0.0030359	-0.054112
-0.0020725	-0.054006
-0.0011259	-0.053895
-0.00019598	-0.05378
0.00071739	-0.053661
0.0016145	-0.053538
0.0024954	-0.053411
0.0033603	-0.053279
0.0042094	-0.053144
0.0050429	-0.053005
0.0058608	-0.052862
0.0066635	-0.052715
0.0074511	-0.052565
0.0082237	-0.052411
0.0089814	-0.052254
0.0097246	-0.052093
0.010453	-0.051929
0.011168	-0.051762
0.011868	-0.051591
0.012554	-0.051418
0.013227	-0.051242
0.013886	-0.051062
0.014531	-0.05088
0.015163	-0.050695
0.015782	-0.050508
0.016388	-0.050317
0.016981	-0.050124
0.017561	-0.049929
0.018129	-0.049731
0.018684	-0.049531
0.019228	-0.049328
0.019759	-0.049124
0.020278	-0.048917
0.020785	-0.048707
0.021281	-0.048496
0.021766	-0.048283
0.022239	-0.048068
0.022701	-0.047851
0.023152	-0.047633
0.023592	-0.047412
0.024021	-0.04719
0.02444	-0.046966
0.024848	-0.046741
0.025246	-0.046514
0.025634	-0.046286
0.026011	-0.046056
0.026379	-0.045825
0.026737	-0.045592
0.027086	-0.045359
0.027425	-0.045124
0.027755	-0.044888
0.028075	-0.044651
0.028387	-0.044412
0.028689	-0.044173
0.028983	-0.043933
0.029268	-0.043692
0.029544	-0.04345
0.029812	-0.043208
0.030072	-0.042964
0.030323	-0.04272
0.030566	-0.042475
0.030802	-0.04223
0.031029	-0.041983
0.031249	-0.041737
0.031461	-0.04149
0.031666	-0.041242
0.031864	-0.040994
0.032054	-0.040745
0.032237	-0.040497
0.032413	-0.040247
0.032582	-0.039998
0.032744	-0.039748
0.0329	-0.039499
0.033049	-0.039248
0.033191	-0.038998
0.033327	-0.038748
0.033457	-0.038498
0.033581	-0.038247
0.033698	-0.037997
0.03381	-0.037747
0.033916	-0.037496
0.034016	-0.037246
0.03411	-0.036996
0.034199	-0.036746
0.034282	-0.036496
0.03436	-0.036247
0.034433	-0.035997
0.0345	-0.035748
0.034562	-0.0355
0.03462	-0.035251
0.034672	-0.035003
0.034719	-0.034755
0.034762	-0.034508
0.0348	-0.034261
0.034834	-0.034014
0.034863	-0.033768
0.034887	-0.033523
0.034907	-0.033278
0.034923	-0.033033
0.034935	-0.032789
0.034943	-0.032546
0.034946	-0.032303
0.034946	-0.03206
0.034942	-0.031819
0.034934	-0.031578
0.034922	-0.031337
0.034907	-0.031098
0.034888	-0.030859
0.034866	-0.030621
0.03484	-0.030383
0.03481	-0.030146
0.034778	-0.02991
0.034742	-0.029675
0.034703	-0.029441
0.034661	-0.029207
0.034616	-0.028974
0.034568	-0.028742
0.034517	-0.028511
0.034463	-0.028281
0.034407	-0.028052
0.034347	-0.027823
0.034285	-0.027595
0.034221	-0.027369
0.034154	-0.027143
0.034084	-0.026918
0.034012	-0.026694
0.033937	-0.026471
0.033861	-0.026249
0.033782	-0.026028
0.0337	-0.025808
0.033617	-0.025589
0.033531	-0.025371
0.033444	-0.025154
0.033354	-0.024938
0.033262	-0.024723
0.033169	-0.024509
0.033073	-0.024296
0.032976	-0.024084
0.032877	-0.023873
0.032776	-0.023663
0.032674	-0.023455
0.03257	-0.023247
0.032464	-0.02304
0.032357	-0.022835
0.032248	-0.02263
0.032138	-0.022427
0.032026	-0.022225
0.031913	-0.022024
0.031799	-0.021824
0.031683	-0.021625
0.031566	-0.021427
0.031448	-0.02123
0.031328	-0.021034
0.031207	-0.02084
0.031086	-0.020646
0.030963	-0.020454
0.030839	-0.020263
0.030714	-0.020073
0.030588	-0.019884
0.030461	-0.019696
0.030333	-0.01951
0.030205	-0.019324
0.030075	-0.01914
0.029945	-0.018957
0.029813	-0.018774
0.029681	-0.018593
0.029549	-0.018414
0.029415	-0.018235
0.029281	-0.018057
0.029146	-0.017881
0.029011	-0.017706
0.028875	-0.017531
0.028738	-0.017358
0.028601	-0.017186
0.028463	-0.017016
0.028325	-0.016846
0.028186	-0.016678
0.028047	-0.01651
0.027908	-0.016344
0.027768	-0.016179
0.027627	-0.016015
0.027487	-0.015852
0.027346	-0.01569
0.027204	-0.01553
0.027062	-0.01537
0.026921	-0.015212
0.026778	-0.015054
0.026636	-0.014898
0.026493	-0.014743
0.02635	-0.014589
0.026207	-0.014436
0.026064	-0.014285
0.025921	-0.014134
0.025777	-0.013984
0.025634	-0.013836
0.02549	-0.013689
0.025346	-0.013542
0.025203	-0.013397
0.025059	-0.013253
0.024915	-0.01311
0.024771	-0.012968
0.024627	-0.012827
0.024484	-0.012687
0.02434	-0.012548
0.024196	-0.012411
0.024052	-0.012274
0.023909	-0.012138
0.023765	-0.012004
0.023622	-0.01187
0.023479	-0.011738
0.023335	-0.011606
0.023192	-0.011476
0.02305	-0.011346
0.022907	-0.011218
0.022764	-0.011091
0.022622	-0.010964
0.02248	-0.010839
0.022338	-0.010714
0.022196	-0.010591
0.022055	-0.010469
0.021914	-0.010347
0.021773	-0.010227
0.021632	-0.010107
0.021492	-0.009989
0.021351	-0.0098715
0.021212	-0.009755
0.021072	-0.0096394
0.020933	-0.0095248
0.020794	-0.0094112
0.020655	-0.0092985
0.020517	-0.0091867
0.020379	-0.0090759
0.020241	-0.008966
0.020104	-0.008857
0.019967	-0.0087489
0.019831	-0.0086418
0.019694	-0.0085355
0.019559	-0.0084302
0.019423	-0.0083258
0.019288	-0.0082223
0.019154	-0.0081196
0.01902	-0.0080179
0.018886	-0.007917
0.018752	-0.007817
0.018619	-0.0077178
0.018487	-0.0076196
0.018355	-0.0075222
0.018223	-0.0074256
0.018092	-0.0073299
0.017961	-0.007235
0.017831	-0.007141
0.017701	-0.0070478
0.017572	-0.0069554
0.017443	-0.0068639
0.017314	-0.0067732
0.017186	-0.0066832
0.017059	-0.0065941
0.016932	-0.0065058
0.016805	-0.0064183
0.016679	-0.0063316
0.016554	-0.0062457
0.016429	-0.0061605
0.016304	-0.0060761
0.01618	-0.0059925
0.016057	-0.0059097
0.015933	-0.0058276
0.015811	-0.0057462
0.015689	-0.0056657
0.015567	-0.0055858
0.015446	-0.0055067
0.015326	-0.0054283
0.015206	-0.0053507
0.015087	-0.0052738
0.014968	-0.0051976
0.014849	-0.0051221
0.014731	-0.0050473
0.014614	-0.0049733
0.014497	-0.0048999
0.014381	-0.0048272
0.014265	-0.0047552
0.01415	-0.0046839
0.014036	-0.0046133
0.013921	-0.0045433
0.013808	-0.004474
0.013695	-0.0044054
0.013582	-0.0043374
0.01347	-0.0042701
0.013359	-0.0042034
0.013248	-0.0041374
0.013138	-0.004072
0.013028	-0.0040072
0.012919	-0.0039431
0.01281	-0.0038796
0.012702	-0.0038167
0.012595	-0.0037544
0.012488	-0.0036927
0.012381	-0.0036317
0.012275	-0.0035712
0.01217	-0.0035113
0.012065	-0.003452
0.011961	-0.0033933
0.011857	-0.0033352
0.011754	-0.0032777
0.011651	-0.0032207
0.011549	-0.0031643
0.011448	-0.0031085
0.011347	-0.0030532
0.011246	-0.0029985
0.011146	-0.0029443
0.011047	-0.0028906
0.010948	-0.0028375
0.01085	-0.002785
0.010752	-0.0027329
0.010655	-0.0026814
0.010558	-0.0026304
0.010462	-0.00258
0.010367	-0.00253
0.010272	-0.0024806
0.010177	-0.0024316
0.010084	-0.0023832
0.0099902	-0.0023352
0.0098974	-0.0022878
0.0098051	-0.0022408
0.0097133	-0.0021943
0.0096221	-0.0021483
0.0095314	-0.0021028
0.0094413	-0.0020578
0.0093517	-0.0020132
0.0092626	-0.001969
0.009174	-0.0019254
0.009086	-0.0018822
0.0089985	-0.0018394
0.0089115	-0.0017971
0.008825	-0.0017552
0.0087391	-0.0017138
0.0086537	-0.0016728
0.0085688	-0.0016323
0.0084844	-0.0015921
0.0084006	-0.0015524
0.0083173	-0.0015131
0.0082344	-0.0014743
0.0081521	-0.0014358
0.0080703	-0.0013978
0.007989	-0.0013602
0.0079082	-0.0013229
0.007828	-0.0012861
0.0077482	-0.0012497
0.0076689	-0.0012136
0.0075901	-0.001178
0.0075119	-0.0011427
0.0074341	-0.0011078
0.0073568	-0.0010733
0.00728	-0.0010392
0.0072037	-0.0010054
0.0071279	-0.00097207
0.0070526	-0.00093905
0.0069778	-0.0009064
0.0069035	-0.00087411
0.0068296	-0.00084218
0.0067562	-0.0008106
0.0066834	-0.00077937
0.0066109	-0.00074849
0.006539	-0.00071796
0.0064675	-0.00068777
0.0063965	-0.00065792
0.006326	-0.0006284
0.006256	-0.00059923
0.0061864	-0.00057038
0.0061173	-0.00054186
0.0060486	-0.00051367
0.0059804	-0.0004858
0.0059127	-0.00045825
0.0058454	-0.00043102
0.0057786	-0.00040411
0.0057122	-0.00037751
0.0056463	-0.00035122
0.0055808	-0.00032524
0.0055158	-0.00029957
0.0054513	-0.0002742
0.0053871	-0.00024913
0.0053234	-0.00022436
0.0052602	-0.00019989
0.0051974	-0.00017571
0.005135	-0.00015183
0.0050731	-0.00012823
0.0050116	-0.00010493
0.0049505	-8.1907e-05
0.0048899	-5.9172e-05
0.0048297	-3.672e-05
0.0047699	-1.4549e-05
0.0047106	7.3438e-06
0.0046516	2.8959e-05
0.0045931	5.03e-05
0.004535	7.1367e-05
0.0044774	9.2162e-05
0.0044201	0.00011269
0.0043633	0.00013294
0.0043068	0.00015293
0.0042508	0.00017266
0.0041952	0.00019212
0.00414	0.00021132
0.0040852	0.00023025
0.0040308	0.00024893
0.0039769	0.00026735
0.0039233	0.00028552
0.0038701	0.00030342
0.0038173	0.00032107
0.003765	0.00033847
0.003713	0.00035562
0.0036614	0.00037252
0.0036102	0.00038916
0.0035594	0.00040556
0.003509	0.00042171
0.003459	0.00043761
0.0034094	0.00045327
0.0033601	0.00046868
0.0033113	0.00048384
0.0032628	0.00049876
0.0032148	0.00051344
0.0031671	0.00052787
0.0031198	0.00054207
0.0030729	0.00055602
0.0030264	0.00056973
0.0029802	0.0005832
0.0029345	0.00059643
0.0028891	0.00060942
0.0028441	0.00062217
0.0027995	0.00063468
0.0027552	0.00064695
0.0027114	0.00065899
0.0026679	0.00067078
0.0026248	0.00068234
0.0025821	0.00069366
0.0025397	0.00070474
0.0024978	0.00071558
0.0024562	0.00072618
0.002415	0.00073654
0.0023742	0.00074667
0.0023338	0.00075655
0.0022937	0.0007662
0.0022541	0.00077561
0.0022148	0.00078477
0.0021759	0.0007937
0.0021374	0.00080238
0.0020993	0.00081083
0.0020616	0.00081903
0.0020242	0.00082698
0.0019873	0.0008347
0.0019507	0.00084217
0.0019145	0.00084939
0.0018787	0.00085637
0.0018434	0.0008631
0.0018084	0.00086959
0.0017738	0.00087582
0.0017396	0.00088181
0.0017058	0.00088754
0.0016725	0.00089302
0.0016395	0.00089825
0.001607	0.00090322
0.0015748	0.00090793
0.0015431	0.00091239
0.0015118	0.00091659
0.001481	0.00092052
0.0014505	0.0009242
0.0014205	0.00092761
0.0013909	0.00093075
0.0013618	0.00093362
0.0013331	0.00093623
0.0013049	0.00093856
0.0012771	0.00094062
0.0012497	0.0009424
0.0012228	0.0009439
0.0011964	0.00094512
0.0011705	0.00094606
0.001145	0.00094671
0.00112	0.00094708
0.0010955	0.00094715
0.0010715	0.00094693
0.001048	0.00094642
0.001025	0.0009456
0.0010025	0.00094448
0.00098048	0.00094306
0.00095902	0.00094133
0.00093809	0.00093929
0.0009177	0.00093694
0.00089785	0.00093427
0.00087856	0.00093127
0.00085983	0.00092796
0.00084167	0.00092431
0.00082409	0.00092033
0.0008071	0.00091602
0.00079069	0.00091137
0.0007749	0.00090638
0.00075972	0.00090104
0.00074516	0.00089535
0.00073123	0.00088931
0.00071795	0.00088291
0.00070532	0.00087614
0.00069336	0.00086901
0.00068207	0.00086151
0.00067146	0.00085363
0.00066156	0.00084537
0.00065236	0.00083672
0.00064388	0.00082769
0.00063614	0.00081826
0.00062914	0.00080843
0.00062291	0.00079819
0.00061744	0.00078755
0.00061276	0.00077649
0.00060888	0.00076501
0.0006058	0.00075311
0.00060356	0.00074078
0.00060216	0.00072801
0.00060161	0.00071479
0.00060193	0.00070114


==> immagini/simulazione5/simulazione1_x_unc34.txt <==
1	1
0.98393	1.0082
0.96819	1.0162
0.93888	0.99192
0.91	0.96774
0.90407	0.95057
0.89816	0.93334
0.88366	0.91744
0.86927	0.90165
0.84822	0.86229
0.8276	0.82302
0.83783	0.78774
0.84686	0.7534
0.84161	0.72026
0.83645	0.68745
0.84483	0.65811
0.85308	0.6292
0.8488	0.59949
0.84462	0.57003
0.84257	0.54158
0.84059	0.51341
0.83961	0.48754
0.83872	0.462
0.83433	0.43893
0.83012	0.41623
0.82808	0.39666
0.82621	0.37752
0.82233	0.3592
0.81864	0.34131
0.81429	0.32448
0.81012	0.30806
0.80566	0.29222
0.80136	0.27678
0.79696	0.26181
0.79272	0.24723
0.78846	0.233
0.78433	0.21915
0.78024	0.20557
0.77627	0.19236
0.77236	0.17939
0.76854	0.16678
0.76475	0.15445
0.76104	0.14247
0.75733	0.13084
0.75367	0.11956
0.74999	0.10872
0.74635	0.09821
0.74265	0.08823
0.73897	0.078579
0.73508	0.069541
0.7312	0.060818
0.72691	0.052726
0.72264	0.044932
0.71787	0.037684
0.71311	0.030715
0.70785	0.024158
0.70262	0.017862
0.69699	0.011853
0.69137	0.0060896
0.68548	0.00052164
0.67962	-0.0048144
0.67361	-0.010013
0.66762	-0.014991
0.66159	-0.019865
0.65559	-0.02453
0.64962	-0.029109
0.64367	-0.033487
0.63781	-0.037788
0.63197	-0.041897
0.62625	-0.045931
0.62055	-0.049781
0.61499	-0.053551
0.60944	-0.057145
0.60405	-0.060649
0.59866	-0.063985
0.59343	-0.067214
0.5882	-0.070282
0.58313	-0.073224
0.57805	-0.076011
0.57311	-0.078647
0.56816	-0.081137
0.56334	-0.083452
0.5585	-0.085629
0.55378	-0.08761
0.54903	-0.089461
0.54438	-0.091102
0.53971	-0.09262
0.53513	-0.093917
0.53053	-0.0951
0.52602	-0.096055
0.52148	-0.096905
0.51704	-0.097526
0.51257	-0.09805
0.50822	-0.098345
0.50382	-0.098552
0.49954	-0.098536
0.49521	-0.098438
0.49101	-0.098126
0.48676	-0.09774
0.48264	-0.09715
0.47847	-0.096495
0.47443	-0.095647
0.47034	-0.094741
0.46638	-0.093657
0.46238	-0.09252
0.45851	-0.091221
0.45459	-0.089874
0.45083	-0.08838
0.447	-0.086844
0.44334	-0.085177
0.43962	-0.083472
0.43607	-0.081653
0.43246	-0.0798
0.42902	-0.077851
0.42552	-0.075871
0.4222	-0.073815
0.41882	-0.071732
0.41562	-0.069594
0.41236	-0.067432
0.40927	-0.06524
0.40612	-0.063026
0.40313	-0.060812
0.40008	-0.058577
0.39717	-0.056376
0.39421	-0.054156
0.39137	-0.052009
0.38847	-0.049842
0.38567	-0.047794
0.38281	-0.045724
0.38004	-0.043821
0.37721	-0.041894
0.37445	-0.040183
0.37164	-0.038446
0.36891	-0.036972
0.36612	-0.035468
0.36346	-0.034265
0.36074	-0.03303
0.3582	-0.032119
0.35561	-0.031172
0.35327	-0.030551
0.35088	-0.029889
0.34881	-0.029527
0.34669	-0.029122
0.34495	-0.028963
0.34315	-0.028759
0.34174	-0.028729
0.34027	-0.028655
0.33916	-0.028679
0.33799	-0.028661
0.33712	-0.028673
0.33618	-0.028647
0.33549	-0.0286
0.33472	-0.028518
0.33413	-0.028384
0.33347	-0.028218
0.33293	-0.027984
0.33231	-0.027721
0.33179	-0.027385
0.33119	-0.027024
0.33064	-0.02659
0.33003	-0.026137
0.32946	-0.025616
0.32882	-0.025079
0.32821	-0.024484
0.32753	-0.023875
0.32688	-0.023218
0.32616	-0.022549
0.32547	-0.021843
0.32471	-0.021128
0.32397	-0.020386
0.32317	-0.019636
0.32239	-0.018868
0.32156	-0.018095
0.32074	-0.017313
0.31987	-0.016526
0.31901	-0.015738
0.3181	-0.014947
0.3172	-0.01416
0.31626	-0.013372
0.31533	-0.012592
0.31435	-0.011813
0.31338	-0.011047
0.31237	-0.010282
0.31136	-0.0095336
0.31032	-0.0087869
0.30928	-0.0080585
0.3082	-0.007333
0.30712	-0.0066275
0.30601	-0.0059257
0.3049	-0.0052449
0.30376	-0.0045685
0.30262	-0.0039136
0.30144	-0.0032639
0.30027	-0.002636
0.29906	-0.0020138
0.29785	-0.0014134
0.29661	-0.00081939
0.29537	-0.00024693
0.29411	0.00031851
0.29284	0.00086271
0.29155	0.0013993
0.29025	0.0019151
0.28893	0.0024227
0.2876	0.0029098
0.28626	0.0033883
0.28491	0.0038466
0.28354	0.0042959
0.28216	0.0047253
0.28077	0.0051453
0.27937	0.0055456
0.27796	0.0059363
0.27654	0.0063075
0.27511	0.0066688
0.27367	0.0070108
0.27223	0.0073427
0.27077	0.0076555
0.26931	0.007958
0.26784	0.0082417
0.26636	0.008515
0.26488	0.0087698
0.26339	0.009014
0.2619	0.0092401
0.2604	0.0094556
0.2589	0.0096535
0.2574	0.0098407
0.25589	0.010011
0.25438	0.010171
0.25287	0.010314
0.25136	0.010447
0.24985	0.010564
0.24833	0.010671
0.24682	0.010764
0.24531	0.010846
0.2438	0.010915
0.24229	0.010974
0.24078	0.011022
0.23928	0.011059
0.23778	0.011086
0.23629	0.011104
0.2348	0.011113
0.23332	0.011112
0.23184	0.011105
0.23037	0.011089
0.22891	0.011068
0.22745	0.011037
0.226	0.011005
0.22456	0.010962
0.22313	0.010919
0.22171	0.010866
0.2203	0.010816
0.21889	0.010755
0.2175	0.010697
0.21611	0.01063
0.21474	0.010567
0.21337	0.010494
0.21202	0.010428
0.21068	0.01035
0.20935	0.01028
0.20802	0.010199
0.20671	0.010126
0.20541	0.010042
0.20412	0.0099659
0.20284	0.0098789
0.20157	0.0098001
0.2003	0.0097102
0.19905	0.0096283
0.19781	0.0095354
0.19658	0.0094502
0.19536	0.0093539
0.19414	0.009265
0.19294	0.0091649
0.19175	0.0090718
0.19056	0.0089677
0.18938	0.0088699
0.18821	0.0087612
0.18705	0.0086583
0.1859	0.0085446
0.18476	0.008436
0.18362	0.0083169
0.18249	0.0082024
0.18137	0.0080775
0.18026	0.0079566
0.17916	0.0078256
0.17806	0.0076981
0.17698	0.0075607
0.17589	0.0074262
0.17482	0.0072822
0.17375	0.0071407
0.17269	0.00699
0.17164	0.0068412
0.1706	0.0066837
0.16956	0.0065277
0.16853	0.0063632
0.1675	0.0062
0.16649	0.0060286
0.16548	0.0058582
0.16447	0.0056801
0.16348	0.0055026
0.16248	0.0053178
0.1615	0.0051334
0.16052	0.0049422
0.15955	0.0047511
0.15859	0.0045535
0.15763	0.004356
0.15668	0.0041524
0.15573	0.0039487
0.15479	0.0037393
0.15386	0.0035298
0.15293	0.0033151
0.15201	0.0031
0.15109	0.0028802
0.15018	0.0026601
0.14928	0.0024356
0.14838	0.0022107
0.14749	0.0019819
0.14661	0.0017528
0.14573	0.0015201
0.14485	0.0012871
0.14398	0.0010509
0.14312	0.00081448
0.14226	0.00057529
0.14141	0.00033588
0.14057	9.41e-05
0.13973	-0.00014782
0.13889	-0.00039175
0.13806	-0.00063573
0.13724	-0.00088136
0.13642	-0.0011269
0.13561	-0.0013738
0.1348	-0.0016205
0.13399	-0.0018682
0.1332	-0.0021156
0.1324	-0.0023636
0.13162	-0.0026112
0.13083	-0.0028592
0.13006	-0.0031066
0.12928	-0.0033541
0.12851	-0.0036009
0.12775	-0.0038474
0.12699	-0.0040931
0.12624	-0.0043383
0.12549	-0.0045826
0.12475	-0.0048261
0.12401	-0.0050685
0.12327	-0.0053099
0.12254	-0.00555
0.12182	-0.0057889
0.12109	-0.0060265
0.12038	-0.0062626
0.11966	-0.0064971
0.11895	-0.0067301
0.11825	-0.0069613
0.11755	-0.0071908
0.11685	-0.0074184
0.11616	-0.0076441
0.11547	-0.0078678
0.11479	-0.0080894
0.1141	-0.0083089
0.11343	-0.0085261
0.11275	-0.0087412
0.11208	-0.0089538
0.11142	-0.0091642
0.11076	-0.0093719
0.1101	-0.0095773
0.10944	-0.0097799
0.10879	-0.0099802
0.10814	-0.010178
0.1075	-0.010372
0.10686	-0.010564
0.10622	-0.010754
0.10559	-0.01094
0.10495	-0.011123
0.10433	-0.011304
0.1037	-0.011482
0.10308	-0.011656
0.10246	-0.011828
0.10185	-0.011996
0.10123	-0.012162
0.10062	-0.012324
0.10002	-0.012484
0.099412	-0.01264
0.09881	-0.012793
0.098212	-0.012942
0.097616	-0.013089
0.097023	-0.013232
0.096433	-0.013372
0.095845	-0.013509
0.09526	-0.013643
0.094678	-0.013773
0.094098	-0.0139
0.093521	-0.014024
0.092946	-0.014145
0.092373	-0.014262
0.091803	-0.014376
0.091235	-0.014486
0.09067	-0.014594
0.090107	-0.014698
0.089546	-0.014799
0.088988	-0.014896
0.088432	-0.014991
0.087878	-0.015082
0.087326	-0.01517
0.086776	-0.015254
0.086228	-0.015335
0.085683	-0.015413
0.08514	-0.015489
0.084598	-0.01556
0.084059	-0.015629
0.083522	-0.015694
0.082987	-0.015756
0.082453	-0.015816
0.081922	-0.015872
0.081393	-0.015925
0.080865	-0.015975
0.080339	-0.016021
0.079816	-0.016065
0.079294	-0.016106
0.078774	-0.016144
0.078256	-0.016179
0.077739	-0.016211
0.077225	-0.01624
0.076712	-0.016266
0.076201	-0.01629
0.075691	-0.01631
0.075184	-0.016328
0.074678	-0.016343
0.074174	-0.016355
0.073671	-0.016365
0.073171	-0.016372
0.072671	-0.016376
0.072174	-0.016378
0.071678	-0.016377
0.071184	-0.016374
0.070692	-0.016368
0.070201	-0.016359
0.069712	-0.016349
0.069224	-0.016335
0.068738	-0.01632
0.068254	-0.016301
0.067771	-0.016281
0.06729	-0.016258
0.06681	-0.016234
0.066333	-0.016206
0.065856	-0.016177
0.065381	-0.016146
0.064908	-0.016112
0.064436	-0.016076
0.063966	-0.016039
0.063498	-0.015999
0.063031	-0.015957
0.062565	-0.015914
0.062101	-0.015868
0.061639	-0.015821
0.061178	-0.015772
0.060719	-0.015721
0.060262	-0.015668
0.059806	-0.015613
0.059351	-0.015557
0.058898	-0.015499
0.058447	-0.015439
0.057997	-0.015378
0.057548	-0.015315
0.057102	-0.015251
0.056657	-0.015185
0.056213	-0.015118
0.055771	-0.01505
0.055331	-0.014979
0.054892	-0.014908
0.054454	-0.014835
0.054018	-0.014761
0.053584	-0.014686
0.053152	-0.01461
0.052721	-0.014532
0.052291	-0.014453
0.051864	-0.014373
0.051437	-0.014292
0.051013	-0.01421
0.05059	-0.014126
0.050168	-0.014042
0.049748	-0.013957
0.04933	-0.013871
0.048914	-0.013784
0.048499	-0.013696
0.048085	-0.013607
0.047674	-0.013517
0.047264	-0.013427
0.046855	-0.013336
0.046449	-0.013244
0.046044	-0.013151
0.04564	-0.013058
0.045238	-0.012964
0.044838	-0.012869
0.04444	-0.012774
0.044043	-0.012678
0.043648	-0.012582
0.043255	-0.012485
0.042863	-0.012388
0.042473	-0.01229
0.042085	-0.012192
0.041698	-0.012093
0.041313	-0.011994
0.04093	-0.011894
0.040549	-0.011795
0.040169	-0.011695
0.039791	-0.011594
0.039415	-0.011494
0.039041	-0.011393
0.038668	-0.011292
0.038297	-0.01119
0.037928	-0.011089
0.037561	-0.010987
0.037195	-0.010885
0.036831	-0.010784
0.036469	-0.010682
0.036109	-0.01058
0.03575	-0.010477
0.035393	-0.010375
0.035038	-0.010273
0.034685	-0.010171
0.034334	-0.010069
0.033984	-0.0099667
0.033637	-0.0098646
0.033291	-0.0097626
0.032947	-0.0096608
0.032605	-0.009559
0.032264	-0.0094574
0.031925	-0.0093559
0.031589	-0.0092546
0.031254	-0.0091534
0.030921	-0.0090525
0.030589	-0.0089517
0.03026	-0.0088512
0.029933	-0.0087509
0.029607	-0.0086508
0.029283	-0.0085511
0.028961	-0.0084516
0.028641	-0.0083524
0.028323	-0.0082535
0.028006	-0.0081549
0.027692	-0.0080567
0.027379	-0.0079587
0.027068	-0.0078612
0.026759	-0.007764
0.026452	-0.0076672
0.026147	-0.0075708
0.025844	-0.0074748
0.025542	-0.0073792
0.025243	-0.007284
0.024945	-0.0071893
0.024649	-0.007095
0.024355	-0.0070011
0.024063	-0.0069077
0.023773	-0.0068148
0.023485	-0.0067223
0.023199	-0.0066304
0.022914	-0.0065389
0.022632	-0.0064479
0.022351	-0.0063575
0.022072	-0.0062675
0.021795	-0.0061781
0.02152	-0.0060892
0.021247	-0.0060009
0.020975	-0.0059131
0.020706	-0.0058258
0.020438	-0.0057392
0.020173	-0.005653
0.019909	-0.0055675
0.019647	-0.0054825
0.019387	-0.0053981
0.019128	-0.0053142
0.018872	-0.005231
0.018618	-0.0051483
0.018365	-0.0050663
0.018114	-0.0049849
0.017865	-0.004904
0.017618	-0.0048238
0.017373	-0.0047442
0.017129	-0.0046651
0.016888	-0.0045868
0.016648	-0.004509
0.01641	-0.0044319
0.016174	-0.0043553
0.01594	-0.0042795
0.015708	-0.0042042
0.015477	-0.0041296
0.015249	-0.0040556
0.015022	-0.0039822
0.014797	-0.0039095
0.014574	-0.0038375
0.014352	-0.003766
0.014132	-0.0036953
0.013915	-0.0036251
0.013699	-0.0035556
0.013484	-0.0034868
0.013272	-0.0034186
0.013061	-0.003351
0.012852	-0.0032841
0.012645	-0.0032178
0.01244	-0.0031522
0.012236	-0.0030872
0.012034	-0.0030229
0.011834	-0.0029592
0.011636	-0.0028961
0.011439	-0.0028337
0.011244	-0.002772
0.011051	-0.0027108
0.010859	-0.0026503
0.010669	-0.0025905
0.010481	-0.0025313
0.010295	-0.0024727
0.01011	-0.0024148
0.0099273	-0.0023575
0.009746	-0.0023008
0.0095664	-0.0022448
0.0093884	-0.0021894
0.0092121	-0.0021346
0.0090374	-0.0020805
0.0088644	-0.0020269
0.0086931	-0.001974
0.0085233	-0.0019217
0.0083552	-0.00187
0.0081887	-0.001819
0.0080239	-0.0017685
0.0078606	-0.0017186
0.0076989	-0.0016694
0.0075389	-0.0016207
0.0073804	-0.0015727
0.0072235	-0.0015252
0.0070681	-0.0014784
0.0069143	-0.0014321
0.0067621	-0.0013864
0.0066114	-0.0013413
0.0064623	-0.0012968
0.0063146	-0.0012529
0.0061685	-0.0012095
0.006024	-0.0011667
0.0058809	-0.0011245
0.0057393	-0.0010828
0.0055992	-0.0010417
0.0054606	-0.0010011
0.0053235	-0.00096114
0.0051878	-0.0009217
0.0050536	-0.00088279
0.0049208	-0.00084443
0.0047895	-0.00080661
0.0046596	-0.00076932
0.0045311	-0.00073256
0.0044041	-0.00069633
0.0042785	-0.00066062
0.0041542	-0.00062543
0.0040314	-0.00059075
0.0039099	-0.00055659
0.0037898	-0.00052293
0.0036711	-0.00048977
0.0035537	-0.00045711
0.0034377	-0.00042495
0.003323	-0.00039328
0.0032096	-0.00036209
0.0030976	-0.00033139
0.0029869	-0.00030116
0.0028774	-0.00027141
0.0027693	-0.00024212
0.0026625	-0.0002133
0.0025569	-0.00018495
0.0024526	-0.00015705
0.0023496	-0.0001296
0.0022478	-0.0001026
0.0021473	-7.6046e-05
0.002048	-4.9929e-05
0.0019499	-2.4251e-05
0.0018531	9.9815e-07
0.0017574	2.5818e-05
0.001663	5.0217e-05
0.0015697	7.4196e-05
0.0014777	9.7762e-05
0.0013868	0.00012092
0.001297	0.00014367
0.0012085	0.00016601
0.001121	0.00018797
0.0010347	0.00020952
0.00094956	0.00023069
0.00086551	0.00025148
0.00078257	0.00027188
0.00070074	0.00029191
0.00062	0.00031157
0.00054035	0.00033085
0.00046177	0.00034978
0.00038426	0.00036835
0.00030781	0.00038656
0.00023241	0.00040442
0.00015805	0.00042193
8.4727e-05	0.00043911
1.2428e-05	0.00045594
-5.8858e-05	0.00047244
-0.00012913	0.00048861
-0.00019841	0.00050445
-0.0002667	0.00051997
-0.00033401	0.00053518
-0.00040034	0.00055007
-0.00046571	0.00056465
-0.00053012	0.00057892
-0.00059359	0.00059289
-0.00065611	0.00060657
-0.00071771	0.00061995
-0.00077838	0.00063304
-0.00083814	0.00064585
-0.00089699	0.00065837
-0.00095495	0.00067062
-0.001012	0.00068259
-0.0010682	0.00069429
-0.0011235	0.00070573
-0.001178	0.0007169
-0.0012316	0.00072781
-0.0012843	0.00073847
-0.0013362	0.00074887
-0.0013873	0.00075903
-0.0014375	0.00076895
-0.0014869	0.00077862
-0.0015356	0.00078805
-0.0015834	0.00079726
-0.0016304	0.00080623
-0.0016767	0.00081498
-0.0017221	0.0008235
-0.0017668	0.00083181
-0.0018108	0.0008399
-0.001854	0.00084777
-0.0018964	0.00085544
-0.0019381	0.0008629
-0.0019791	0.00087017
-0.0020193	0.00087723
-0.0020588	0.00088409
-0.0020977	0.00089077
-0.0021358	0.00089725
-0.0021732	0.00090355
-0.00221	0.00090967
-0.002246	0.00091561
-0.0022814	0.00092137
-0.0023162	0.00092696
-0.0023502	0.00093238
-0.0023837	0.00093763
-0.0024164	0.00094272
-0.0024486	0.00094765
-0.0024801	0.00095242
-0.002511	0.00095704
-0.0025413	0.0009615
-0.0025709	0.00096581
-0.0026	0.00096998
-0.0026285	0.000974
-0.0026564	0.00097789
-0.0026837	0.00098163
-0.0027104	0.00098524
-0.0027366	0.00098872
-0.0027622	0.00099207
-0.0027873	0.00099529
-0.0028118	0.00099839
-0.0028357	0.0010014
-0.0028592	0.0010042
-0.0028821	0.001007
-0.0029044	0.0010096
-0.0029263	0.0010121
-0.0029476	0.0010145
-0.0029685	0.0010168
-0.0029888	0.001019
-0.0030087	0.0010211
-0.0030281	0.001023
-0.003047	0.0010249
-0.0030654	0.0010267
-0.0030833	0.0010284
-0.0031008	0.00103
-0.0031178	0.0010316
-0.0031344	0.001033
-0.0031505	0.0010343
-0.0031662	0.0010356
-0.0031815	0.0010368
-0.0031963	0.0010379
-0.0032107	0.0010389
-0.0032247	0.0010399
-0.0032383	0.0010408
-0.0032515	0.0010416
-0.0032642	0.0010423
-0.0032766	0.001043
-0.0032886	0.0010436
-0.0033002	0.0010441
-0.0033114	0.0010446
-0.0033222	0.001045
-0.0033327	0.0010454
-0.0033428	0.0010457
-0.0033525	0.001046
-0.0033619	0.0010461
-0.0033709	0.0010463
-0.0033796	0.0010464
-0.0033879	0.0010464
-0.0033959	0.0010464
-0.0034036	0.0010464
-0.0034109	0.0010463
-0.0034179	0.0010461
-0.0034246	0.0010459
-0.0034309	0.0010457
-0.003437	0.0010455
-0.0034427	0.0010452
-0.0034482	0.0010448
-0.0034533	0.0010444
-0.0034582	0.001044
-0.0034627	0.0010436
-0.003467	0.0010431
-0.003471	0.0010426
-0.0034747	0.001042
-0.0034781	0.0010415
-0.0034813	0.0010409
-0.0034841	0.0010402
-0.0034868	0.0010396
-0.0034891	0.0010389
-0.0034912	0.0010382
-0.0034931	0.0010375
-0.0034947	0.0010367
-0.003496	0.0010359
-0.0034971	0.0010351
-0.003498	0.0010343
-0.0034986	0.0010335
-0.003499	0.0010326
-0.0034991	0.0010318
-0.0034991	0.0010309
-0.0034988	0.0010299
-0.0034982	0.001029
-0.0034975	0.0010281
-0.0034965	0.0010271
-0.0034954	0.0010261
-0.003494	0.0010251
-0.0034924	0.0010241
-0.0034906	0.0010231
-0.0034886	0.0010221
-0.0034864	0.001021
-0.003484	0.00102
-0.0034814	0.0010189
-0.0034786	0.0010178
-0.0034756	0.0010167
-0.0034724	0.0010156
-0.003469	0.0010145
-0.0034655	0.0010134
-0.0034618	0.0010122
-0.0034579	0.0010111
-0.0034538	0.0010099
-0.0034495	0.0010087
-0.0034451	0.0010076
-0.0034404	0.0010064
-0.0034357	0.0010052
-0.0034307	0.001004
-0.0034256	0.0010027
-0.0034203	0.0010015
-0.0034149	0.0010003
-0.0034092	0.00099903
-0.0034035	0.00099778
-0.0033975	0.00099651
-0.0033914	0.00099524
-0.0033852	0.00099396
-0.0033788	0.00099266
-0.0033722	0.00099136
-0.0033655	0.00099005
-0.0033587	0.00098873
-0.0033516	0.0009874
-0.0033445	0.00098606
-0.0033372	0.00098471
-0.0033297	0.00098335
-0.0033221	0.00098199
-0.0033144	0.00098061
-0.0033065	0.00097922
-0.0032984	0.00097782
-0.0032902	0.00097641
-0.0032819	0.00097499
-0.0032734	0.00097356
-0.0032648	0.00097211
-0.0032561	0.00097066
-0.0032472	0.0009692
-0.0032382	0.00096772
-0.003229	0.00096623
-0.0032197	0.00096473
-0.0032102	0.00096322
-0.0032007	0.00096169
-0.0031909	0.00096015
-0.0031811	0.0009586
-0.0031711	0.00095704
-0.0031609	0.00095546
-0.0031506	0.00095387
-0.0031402	0.00095227
-0.0031297	0.00095065
-0.003119	0.00094902
-0.0031082	0.00094738
-0.0030972	0.00094572
-0.0030861	0.00094405
-0.0030748	0.00094236
-0.0030635	0.00094066
-0.0030519	0.00093894
-0.0030403	0.00093721
-0.0030285	0.00093547
-0.0030165	0.00093371
-0.0030045	0.00093193
-0.0029922	0.00093014
-0.0029799	0.00092834
-0.0029674	0.00092652
-0.0029547	0.00092469
-0.0029419	0.00092284
-0.002929	0.00092098
-0.0029159	0.0009191
-0.0029026	0.00091721
-0.0028893	0.00091531
-0.0028757	0.00091339
-0.002862	0.00091146
-0.0028482	0.00090952
-0.0028342	0.00090756
-0.0028201	0.00090559
-0.0028058	0.00090361
-0.0027914	0.00090162
-0.0027768	0.00089962
-0.002762	0.00089761
-0.0027471	0.00089559
-0.0027321	0.00089356
-0.0027168	0.00089152
-0.0027014	0.00088947
-0.0026859	0.00088742
-0.0026702	0.00088537
-0.0026543	0.0008833
-0.0026383	0.00088124
-0.002622	0.00087917
-0.0026057	0.0008771
-0.0025891	0.00087503
-0.0025724	0.00087297
-0.0025555	0.0008709
-0.0025384	0.00086884
-0.0025212	0.00086679
-0.0025037	0.00086474
-0.0024861	0.00086271
-0.0024684	0.00086068
-0.0024504	0.00085867
-0.0024322	0.00085667
-0.0024139	0.00085469
-0.0023954	0.00085273
-0.0023767	0.00085079
-0.0023578	0.00084887
-0.0023387	0.00084698
-0.0023194	0.00084512
-0.0022999	0.00084329
-0.0022802	0.00084149
-0.0022604	0.00083974
-0.0022403	0.00083802
-0.00222	0.00083635
-0.0021996	0.00083472
-0.0021789	0.00083315
-0.002158	0.00083162
-0.0021369	0.00083016
-0.0021156	0.00082876
-0.0020941	0.00082742
-0.0020724	0.00082616
-0.0020505	0.00082496
-0.0020284	0.00082385
-0.0020061	0.00082282
-0.0019835	0.00082187
-0.0019607	0.00082102
-0.0019378	0.00082027
-0.0019146	0.00081962
-0.0018911	0.00081908
-0.0018675	0.00081865
-0.0018437	0.00081834
-0.0018196	0.00081815
-0.0017953	0.0008181
-0.0017708	0.00081819
-0.001746	0.00081842
-0.0017211	0.0008188
-0.0016959	0.00081933
-0.0016705	0.00082004
-0.0016449	0.00082091
-0.001619	0.00082197
-0.0015929	0.00082321
-0.0015666	0.00082464
-0.0015401	0.00082628
-0.0015134	0.00082813
-0.0014864	0.0008302
-0.0014592	0.0008325
-0.0014318	0.00083504
-0.0014042	0.00083782
-0.0013764	0.00084086
-0.0013483	0.00084417
-0.0013201	0.00084775
-0.0012916	0.00085162
-0.0012629	0.00085578
-0.0012339	0.00086026
-0.0012048	0.00086505
-0.0011755	0.00087017
-0.0011459	0.00087563
-0.0011162	0.00088145
-0.0010862	0.00088763
-0.0010561	0.00089418
-0.0010257	0.00090113
-0.00099521	0.00090848
-0.00096448	0.00091625
-0.00093357	0.00092444
-0.00090247	0.00093308
-0.00087119	0.00094218
-0.00083974	0.00095174
-0.00080811	0.0009618
-0.00077632	0.00097235
-0.00074436	0.00098342


==> immagini/simulazione5/simulazione1_x_unc56.txt <==
1	1
0.99335	0.989
0.98684	0.97763
0.99045	0.96375
0.99411	0.94982
0.98295	0.94828
0.97185	0.94704
0.97356	0.94182
0.97526	0.93678
0.95939	0.90681
0.94441	0.87689
0.9385	0.84445
0.93229	0.81366
0.91483	0.78756
0.89811	0.76183
0.89318	0.7235
0.88899	0.68548
0.87738	0.65461
0.86661	0.62388
0.85762	0.59213
0.84944	0.56056
0.84201	0.52906
0.83538	0.49773
0.82529	0.471
0.81601	0.44442
0.80977	0.41739
0.80428	0.3905
0.79861	0.36543
0.79363	0.34053
0.78849	0.31703
0.78401	0.29372
0.77985	0.27116
0.7763	0.2488
0.77314	0.22701
0.77054	0.20543
0.7682	0.18436
0.76639	0.16353
0.76472	0.14322
0.76354	0.12316
0.76239	0.10367
0.76169	0.08446
0.76095	0.065921
0.76063	0.047673
0.76025	0.030183
0.76026	0.012999
0.76024	-0.0033874
0.76057	-0.019458
0.76093	-0.03472
0.76161	-0.049661
0.76239	-0.063786
0.76346	-0.077591
0.7647	-0.090623
0.7662	-0.10334
0.76791	-0.11541
0.76985	-0.12718
0.77201	-0.13843
0.77438	-0.1494
0.77694	-0.15997
0.77968	-0.17026
0.78257	-0.18023
0.78562	-0.18994
0.78877	-0.19936
0.79207	-0.20852
0.79543	-0.21743
0.7989	-0.22608
0.80243	-0.23449
0.80605	-0.24265
0.80971	-0.25059
0.81346	-0.25828
0.81724	-0.26577
0.82109	-0.27299
0.82498	-0.28005
0.82893	-0.28684
0.83294	-0.29347
0.83698	-0.29985
0.84108	-0.30607
0.84521	-0.31204
0.84941	-0.31785
0.85362	-0.32341
0.85789	-0.32881
0.86216	-0.33396
0.86648	-0.33893
0.87079	-0.34365
0.87515	-0.34819
0.87949	-0.35248
0.88386	-0.35658
0.8882	-0.36044
0.89257	-0.3641
0.89689	-0.36752
0.90125	-0.37076
0.90555	-0.37377
0.90989	-0.3766
0.91415	-0.37921
0.91846	-0.38165
0.92269	-0.38388
0.92696	-0.38595
0.93113	-0.38782
0.93535	-0.38955
0.93947	-0.39108
0.94363	-0.39248
0.94768	-0.39369
0.95178	-0.39479
0.95575	-0.3957
0.95977	-0.39652
0.96366	-0.39716
0.9676	-0.39773
0.97141	-0.39813
0.97527	-0.39848
0.97898	-0.39865
0.98275	-0.39881
0.98637	-0.39879
0.99006	-0.39878
0.99358	-0.39861
0.99718	-0.39846
1.0006	-0.39815
1.0041	-0.3979
1.0075	-0.39749
1.0109	-0.39715
1.0141	-0.39667
1.0174	-0.39628
1.0206	-0.39574
1.0238	-0.39533
1.0269	-0.39477
1.03	-0.39435
1.033	-0.39378
1.036	-0.39338
1.0389	-0.39283
1.0418	-0.39245
1.0445	-0.39192
1.0472	-0.39158
1.0498	-0.39109
1.0524	-0.3908
1.0547	-0.39035
1.0571	-0.39011
1.0592	-0.3897
1.0613	-0.38952
1.0631	-0.38917
1.0649	-0.38905
1.0664	-0.38876
1.0679	-0.3887
1.0691	-0.38847
1.0702	-0.38848
1.0711	-0.38831
1.0719	-0.38836
1.0725	-0.38824
1.073	-0.38833
1.0734	-0.38824
1.0736	-0.38831
1.0737	-0.38822
1.0738	-0.38825
1.0737	-0.38811
1.0736	-0.38805
1.0733	-0.38783
1.073	-0.38765
1.0725	-0.38732
1.072	-0.387
1.0714	-0.38653
1.0707	-0.38605
1.0699	-0.38543
1.069	-0.38479
1.068	-0.38401
1.0669	-0.38321
1.0657	-0.38228
1.0645	-0.38131
1.0631	-0.38023
1.0616	-0.37911
1.06	-0.37788
1.0584	-0.37661
1.0566	-0.37523
1.0547	-0.37382
1.0527	-0.3723
1.0506	-0.37075
1.0484	-0.3691
1.0462	-0.36741
1.0438	-0.36563
1.0413	-0.36381
1.0387	-0.3619
1.036	-0.35995
1.0332	-0.35792
1.0302	-0.35584
1.0272	-0.35369
1.0241	-0.35149
1.0208	-0.34921
1.0175	-0.34689
1.014	-0.34449
1.0105	-0.34205
1.0068	-0.33954
1.0031	-0.33698
0.99918	-0.33435
0.99522	-0.33168
0.99114	-0.32894
0.98697	-0.32615
0.9827	-0.32331
0.97833	-0.32041
0.97387	-0.31746
0.96932	-0.31446
0.96467	-0.31141
0.95993	-0.30831
0.95511	-0.30516
0.9502	-0.30196
0.94521	-0.29872
0.94013	-0.29543
0.93498	-0.2921
0.92974	-0.28873
0.92444	-0.28532
0.91906	-0.28186
0.91361	-0.27837
0.90809	-0.27485
0.90252	-0.27129
0.89687	-0.26769
0.89117	-0.26407
0.8854	-0.26041
0.87959	-0.25672
0.87372	-0.25301
0.8678	-0.24927
0.86182	-0.24551
0.85581	-0.24173
0.84975	-0.23792
0.84365	-0.23409
0.83751	-0.23025
0.83134	-0.22639
0.82512	-0.22252
0.81888	-0.21863
0.81261	-0.21473
0.80631	-0.21082
0.79998	-0.2069
0.79363	-0.20297
0.78726	-0.19903
0.78087	-0.19509
0.77445	-0.19115
0.76803	-0.1872
0.76158	-0.18325
0.75513	-0.1793
0.74866	-0.17535
0.74218	-0.1714
0.7357	-0.16746
0.7292	-0.16351
0.7227	-0.15957
0.7162	-0.15564
0.7097	-0.15171
0.70319	-0.14779
0.69668	-0.14387
0.69017	-0.13997
0.68367	-0.13606
0.67716	-0.13217
0.67066	-0.12829
0.66417	-0.12442
0.65768	-0.12056
0.65119	-0.11671
0.64472	-0.11287
0.63825	-0.10904
0.63179	-0.10522
0.62534	-0.10142
0.6189	-0.097628
0.61248	-0.093855
0.60606	-0.090089
0.59966	-0.086345
0.59327	-0.082608
0.5869	-0.078895
0.58054	-0.07519
0.5742	-0.071511
0.56788	-0.06784
0.56158	-0.064196
0.55529	-0.060561
0.54903	-0.056955
0.54278	-0.05336
0.53656	-0.049794
0.53036	-0.04624
0.52418	-0.042716
0.51803	-0.039206
0.5119	-0.035728
0.5058	-0.032265
0.49973	-0.028834
0.49367	-0.025419
0.48766	-0.022038
0.48166	-0.018675
0.4757	-0.015346
0.46977	-0.012036
0.46387	-0.0087612
0.45799	-0.0055072
0.45216	-0.0022887
0.44635	0.00090769
0.44058	0.004068
0.43484	0.0072048
0.42913	0.010305
0.42346	0.013381
0.41783	0.016419
0.41223	0.019432
0.40667	0.022407
0.40114	0.025355
0.39566	0.028265
0.39021	0.031148
0.38479	0.033992
0.37942	0.036808
0.37409	0.039585
0.36879	0.042333
0.36354	0.045042
0.35832	0.047721
0.35314	0.050361
0.34801	0.052971
0.34292	0.055541
0.33786	0.05808
0.33285	0.06058
0.32788	0.063048
0.32295	0.065477
0.31806	0.067874
0.31322	0.070232
0.30842	0.072557
0.30366	0.074844
0.29894	0.077098
0.29427	0.079313
0.28963	0.081494
0.28505	0.083637
0.2805	0.085747
0.276	0.087819
0.27153	0.089857
0.26712	0.091857
0.26274	0.093823
0.25841	0.095752
0.25412	0.097648
0.24988	0.099506
0.24568	0.10133
0.24152	0.10312
0.2374	0.10487
0.23333	0.10659
0.2293	0.10827
0.22531	0.10992
0.22137	0.11153
0.21747	0.11311
0.21361	0.11466
0.20979	0.11617
0.20601	0.11765
0.20228	0.11909
0.19859	0.1205
0.19494	0.12188
0.19133	0.12322
0.18777	0.12453
0.18424	0.12581
0.18076	0.12706
0.17732	0.12827
0.17392	0.12945
0.17056	0.1306
0.16724	0.13172
0.16396	0.13281
0.16072	0.13387
0.15752	0.13489
0.15436	0.13589
0.15124	0.13685
0.14816	0.13779
0.14511	0.13869
0.14211	0.13957
0.13915	0.14042
0.13622	0.14123
0.13333	0.14202
0.13048	0.14278
0.12766	0.14352
0.12489	0.14422
0.12215	0.1449
0.11944	0.14555
0.11678	0.14618
0.11415	0.14677
0.11155	0.14735
0.10899	0.14789
0.10647	0.14841
0.10398	0.14891
0.10153	0.14938
0.099105	0.14982
0.09672	0.15024
0.094368	0.15064
0.09205	0.15101
0.089765	0.15136
0.087513	0.15169
0.085294	0.15199
0.083108	0.15227
0.080953	0.15253
0.07883	0.15276
0.076739	0.15298
0.074679	0.15317
0.07265	0.15334
0.070652	0.15349
0.068684	0.15362
0.066746	0.15373
0.064837	0.15382
0.062958	0.15389
0.061109	0.15394
0.059288	0.15397
0.057495	0.15399
0.055731	0.15398
0.053995	0.15396
0.052287	0.15392
0.050606	0.15386
0.048952	0.15378
0.047324	0.15369
0.045724	0.15358
0.044149	0.15345
0.0426	0.15331
0.041077	0.15315
0.039579	0.15297
0.038107	0.15278
0.036659	0.15258
0.035235	0.15236
0.033836	0.15212
0.03246	0.15187
0.031108	0.15161
0.029779	0.15134
0.028474	0.15105
0.027191	0.15074
0.025931	0.15043
0.024692	0.1501
0.023476	0.14976
0.022281	0.1494
0.021108	0.14904
0.019956	0.14866
0.018825	0.14827
0.017714	0.14787
0.016624	0.14746
0.015553	0.14704
0.014503	0.1466
0.013472	0.14616
0.01246	0.14571
0.011467	0.14524
0.010493	0.14477
0.009538	0.14429
0.0086009	0.1438
0.0076817	0.1433
0.0067803	0.14279
0.0058964	0.14227
0.0050299	0.14175
0.0041804	0.14121
0.0033477	0.14067
0.0025316	0.14012
0.0017318	0.13957
0.00094812	0.139
0.00018039	0.13843
-0.00057178	0.13786
-0.0013084	0.13727
-0.0020299	0.13668
-0.0027364	0.13608
-0.0034282	0.13548
-0.0041053	0.13487
-0.0047682	0.13426
-0.0054168	0.13364
-0.0060517	0.13301
-0.0066727	0.13238
-0.0072803	0.13174
-0.0078746	0.1311
-0.0084558	0.13046
-0.0090241	0.12981
-0.0095797	0.12915
-0.010123	0.12849
-0.010654	0.12783
-0.011172	0.12716
-0.011679	0.12649
-0.012174	0.12582
-0.012657	0.12514
-0.013129	0.12446
-0.01359	0.12378
-0.01404	0.12309
-0.014479	0.1224
-0.014907	0.12171
-0.015325	0.12102
-0.015733	0.12032
-0.01613	0.11962
-0.016517	0.11892
-0.016895	0.11822
-0.017263	0.11751
-0.017621	0.11681
-0.01797	0.1161
-0.01831	0.11539
-0.018641	0.11468
-0.018963	0.11396
-0.019276	0.11325
-0.01958	0.11254
-0.019877	0.11182
-0.020165	0.1111
-0.020444	0.11039
-0.020716	0.10967
-0.02098	0.10895
-0.021236	0.10823
-0.021484	0.10751
-0.021725	0.10679
-0.021959	0.10608
-0.022186	0.10536
-0.022405	0.10464
-0.022618	0.10392
-0.022823	0.1032
-0.023022	0.10248
-0.023215	0.10176
-0.0234	0.10105
-0.02358	0.10033
-0.023753	0.099616
-0.023921	0.098901
-0.024082	0.098187
-0.024237	0.097474
-0.024387	0.096763
-0.024531	0.096052
-0.024669	0.095342
-0.024802	0.094634
-0.024929	0.093927
-0.025052	0.093221
-0.025169	0.092517
-0.025281	0.091814
-0.025388	0.091113
-0.02549	0.090414
-0.025587	0.089716
-0.02568	0.08902
-0.025768	0.088326
-0.025852	0.087634
-0.025931	0.086944
-0.026006	0.086255
-0.026077	0.085569
-0.026143	0.084885
-0.026205	0.084203
-0.026264	0.083523
-0.026318	0.082845
-0.026369	0.08217
-0.026416	0.081497
-0.026459	0.080827
-0.026499	0.080158
-0.026535	0.079493
-0.026568	0.07883
-0.026597	0.078169
-0.026623	0.077511
-0.026646	0.076855
-0.026665	0.076202
-0.026681	0.075552
-0.026695	0.074905
-0.026705	0.07426
-0.026713	0.073618
-0.026717	0.072979
-0.026719	0.072343
-0.026718	0.071709
-0.026714	0.071079
-0.026708	0.070451
-0.026699	0.069827
-0.026688	0.069205
-0.026674	0.068586
-0.026658	0.067971
-0.02664	0.067358
-0.026619	0.066749
-0.026596	0.066142
-0.02657	0.065539
-0.026543	0.064939
-0.026514	0.064341
-0.026482	0.063748
-0.026449	0.063157
-0.026413	0.062569
-0.026376	0.061985
-0.026336	0.061404
-0.026295	0.060826
-0.026253	0.060251
-0.026208	0.059679
-0.026162	0.059111
-0.026114	0.058546
-0.026064	0.057985
-0.026013	0.057426
-0.02596	0.056871
-0.025906	0.05632
-0.025851	0.055771
-0.025794	0.055226
-0.025735	0.054684
-0.025675	0.054146
-0.025614	0.053611
-0.025552	0.053079
-0.025488	0.052551
-0.025423	0.052025
-0.025357	0.051504
-0.02529	0.050985
-0.025221	0.05047
-0.025152	0.049959
-0.025081	0.04945
-0.02501	0.048945
-0.024937	0.048444
-0.024863	0.047946
-0.024789	0.047451
-0.024713	0.046959
-0.024637	0.046471
-0.02456	0.045986
-0.024481	0.045505
-0.024402	0.045026
-0.024323	0.044552
-0.024242	0.04408
-0.024161	0.043612
-0.024078	0.043147
-0.023996	0.042686
-0.023912	0.042227
-0.023828	0.041773
-0.023743	0.041321
-0.023657	0.040873
-0.023571	0.040428
-0.023484	0.039986
-0.023397	0.039547
-0.023309	0.039112
-0.023221	0.03868
-0.023132	0.038251
-0.023042	0.037826
-0.022952	0.037404
-0.022862	0.036985
-0.022771	0.036569
-0.02268	0.036156
-0.022588	0.035747
-0.022496	0.035341
-0.022403	0.034938
-0.02231	0.034538
-0.022217	0.034141
-0.022124	0.033747
-0.02203	0.033357
-0.021935	0.032969
-0.021841	0.032585
-0.021746	0.032204
-0.021651	0.031826
-0.021555	0.031451
-0.02146	0.031079
-0.021364	0.03071
-0.021267	0.030344
-0.021171	0.029981
-0.021074	0.029621
-0.020978	0.029264
-0.020881	0.02891
-0.020784	0.028559
-0.020686	0.028211
-0.020589	0.027866
-0.020491	0.027524
-0.020393	0.027185
-0.020295	0.026849
-0.020197	0.026515
-0.020099	0.026185
-0.020001	0.025857
-0.019903	0.025532
-0.019805	0.02521
-0.019706	0.024891
-0.019608	0.024575
-0.019509	0.024261
-0.01941	0.02395
-0.019312	0.023642
-0.019213	0.023337
-0.019114	0.023034
-0.019016	0.022734
-0.018917	0.022437
-0.018818	0.022142
-0.01872	0.021851
-0.018621	0.021561
-0.018522	0.021275
-0.018424	0.020991
-0.018325	0.020709
-0.018226	0.020431
-0.018128	0.020155
-0.018029	0.019881
-0.017931	0.01961
-0.017833	0.019341
-0.017734	0.019075
-0.017636	0.018812
-0.017538	0.018551
-0.01744	0.018292
-0.017342	0.018036
-0.017244	0.017783
-0.017146	0.017531
-0.017049	0.017283
-0.016951	0.017036
-0.016854	0.016792
-0.016756	0.01655
-0.016659	0.016311
-0.016562	0.016074
-0.016465	0.015839
-0.016368	0.015607
-0.016272	0.015377
-0.016175	0.015149
-0.016079	0.014924
-0.015983	0.014701
-0.015887	0.01448
-0.015791	0.014261
-0.015695	0.014044
-0.0156	0.01383
-0.015504	0.013617
-0.015409	0.013407
-0.015314	0.013199
-0.015219	0.012994
-0.015125	0.01279
-0.01503	0.012588
-0.014936	0.012389
-0.014842	0.012191
-0.014748	0.011996
-0.014655	0.011802
-0.014561	0.011611
-0.014468	0.011422
-0.014375	0.011234
-0.014282	0.011049
-0.01419	0.010866
-0.014098	0.010684
-0.014005	0.010505
-0.013914	0.010327
-0.013822	0.010152
-0.013731	0.0099779
-0.013639	0.009806
-0.013548	0.0096361
-0.013458	0.0094679
-0.013367	0.0093017
-0.013277	0.0091372
-0.013187	0.0089746
-0.013098	0.0088137
-0.013008	0.0086547
-0.012919	0.0084974
-0.01283	0.0083419
-0.012741	0.0081881
-0.012653	0.0080361
-0.012565	0.0078858
-0.012477	0.0077372
-0.012389	0.0075903
-0.012302	0.0074451
-0.012215	0.0073015
-0.012128	0.0071597
-0.012041	0.0070194
-0.011955	0.0068808
-0.011869	0.0067438
-0.011784	0.0066084
-0.011698	0.0064746
-0.011613	0.0063424
-0.011528	0.0062117
-0.011444	0.0060826
-0.011359	0.0059551
-0.011275	0.005829
-0.011192	0.0057045
-0.011108	0.0055815
-0.011025	0.00546
-0.010942	0.00534
-0.01086	0.0052214
-0.010778	0.0051043
-0.010696	0.0049886
-0.010614	0.0048744
-0.010533	0.0047616
-0.010452	0.0046502
-0.010371	0.0045402
-0.010291	0.0044316
-0.010211	0.0043244
-0.010131	0.0042185
-0.010052	0.004114
-0.0099724	0.0040108
-0.0098936	0.0039089
-0.0098151	0.0038084
-0.0097369	0.0037092
-0.009659	0.0036112
-0.0095814	0.0035146
-0.0095041	0.0034192
-0.0094272	0.0033251
-0.0093505	0.0032322
-0.0092742	0.0031406
-0.0091982	0.0030502
-0.0091226	0.002961
-0.0090472	0.0028731
-0.0089722	0.0027863
-0.0088975	0.0027007
-0.0088231	0.0026163
-0.0087491	0.0025331
-0.0086753	0.002451
-0.0086019	0.00237
-0.0085289	0.0022902
-0.0084561	0.0022115
-0.0083837	0.002134
-0.0083116	0.0020575
-0.0082398	0.0019821
-0.0081684	0.0019079
-0.0080973	0.0018346
-0.0080265	0.0017625
-0.0079561	0.0016914
-0.0078859	0.0016213
-0.0078162	0.0015523
-0.0077467	0.0014843
-0.0076776	0.0014174
-0.0076088	0.0013514
-0.0075403	0.0012864
-0.0074722	0.0012224
-0.0074044	0.0011594
-0.007337	0.0010974
-0.0072698	0.0010363
-0.007203	0.00097614
-0.0071366	0.00091695
-0.0070705	0.00085868
-0.0070047	0.00080133
-0.0069392	0.0007449
-0.0068741	0.00068936
-0.0068093	0.00063472
-0.0067449	0.00058097
-0.0066807	0.00052809
-0.0066169	0.00047608
-0.0065535	0.00042492
-0.0064904	0.00037462
-0.0064276	0.00032515
-0.0063651	0.00027652
-0.006303	0.00022871
-0.0062412	0.00018172
-0.0061798	0.00013552
-0.0061187	9.0131e-05
-0.0060579	4.5526e-05
-0.0059974	1.7009e-06
-0.0059373	-4.1353e-05
-0.0058775	-8.3644e-05
-0.0058181	-0.00012518
-0.0057589	-0.00016597
-0.0057002	-0.00020602
-0.0056417	-0.00024534
-0.0055836	-0.00028395
-0.0055258	-0.00032183
-0.0054683	-0.00035902
-0.0054111	-0.0003955
-0.0053543	-0.0004313
-0.0052978	-0.00046642
-0.0052417	-0.00050086
-0.0051858	-0.00053464
-0.0051303	-0.00056776
-0.0050752	-0.00060023
-0.0050203	-0.00063207
-0.0049658	-0.00066327
-0.0049116	-0.00069384
-0.0048577	-0.0007238
-0.0048041	-0.00075315
-0.0047509	-0.00078189
-0.0046979	-0.00081005
-0.0046453	-0.00083761
-0.0045931	-0.0008646
-0.0045411	-0.00089102
-0.0044894	-0.00091687
-0.0044381	-0.00094216
-0.0043871	-0.00096691
-0.0043364	-0.00099112
-0.004286	-0.0010148
-0.0042359	-0.0010379
-0.0041862	-0.0010606
-0.0041367	-0.0010827
-0.0040876	-0.0011043
-0.0040387	-0.0011254
-0.0039902	-0.0011461
-0.003942	-0.0011662
-0.0038941	-0.0011859
-0.0038465	-0.0012051
-0.0037992	-0.0012239
-0.0037522	-0.0012421
-0.0037055	-0.00126
-0.003659	-0.0012774
-0.0036129	-0.0012944
-0.0035671	-0.001311
-0.0035216	-0.0013271
-0.0034764	-0.0013428
-0.0034314	-0.0013582
-0.0033868	-0.0013731
-0.0033425	-0.0013877
-0.0032984	-0.0014018
-0.0032546	-0.0014156
-0.0032111	-0.0014291
-0.0031679	-0.0014421
-0.003125	-0.0014549
-0.0030823	-0.0014672
-0.00304	-0.0014793
-0.0029979	-0.001491
-0.0029561	-0.0015023
-0.0029145	-0.0015134
-0.0028732	-0.0015241
-0.0028322	-0.0015346
-0.0027915	-0.0015447
-0.002751	-0.0015546
-0.0027108	-0.0015641
-0.0026709	-0.0015734
-0.0026312	-0.0015825
-0.0025918	-0.0015912
-0.0025526	-0.0015997
-0.0025137	-0.001608
-0.0024751	-0.001616
-0.0024367	-0.0016238
-0.0023985	-0.0016313
-0.0023606	-0.0016386
-0.0023229	-0.0016457
-0.0022855	-0.0016526
-0.0022483	-0.0016593
-0.0022114	-0.0016658
-0.0021747	-0.0016721
-0.0021382	-0.0016782
-0.002102	-0.0016842
-0.0020659	-0.0016899
-0.0020302	-0.0016955
-0.0019946	-0.001701
-0.0019593	-0.0017063
-0.0019241	-0.0017114
-0.0018892	-0.0017165
-0.0018545	-0.0017213
-0.0018201	-0.0017261
-0.0017858	-0.0017308
-0.0017518	-0.0017353
-0.0017179	-0.0017397
-0.0016842	-0.001744
-0.0016508	-0.0017483
-0.0016175	-0.0017524
-0.0015845	-0.0017565
-0.0015516	-0.0017605
-0.0015189	-0.0017644
-0.0014865	-0.0017683
-0.0014541	-0.0017721
-0.001422	-0.0017759
-0.0013901	-0.0017796
-0.0013583	-0.0017833
-0.0013267	-0.0017869
-0.0012953	-0.0017906
-0.001264	-0.0017942
-0.0012329	-0.0017978
-0.0012019	-0.0018014
-0.0011711	-0.001805
-0.0011405	-0.0018086
-0.00111	-0.0018122
-0.0010797	-0.0018159
-0.0010495	-0.0018195
-0.0010195	-0.0018232
-0.00098956	-0.001827
-0.00095979	-0.0018308
-0.00093015	-0.0018346
-0.00090063	-0.0018385
-0.00087125	-0.0018424
-0.00084198	-0.0018464
-0.00081284	-0.0018505
-0.00078381	-0.0018547
-0.00075489	-0.0018589
-0.00072608	-0.0018632
-0.00069738	-0.0018677
-0.00066877	-0.0018722
-0.00064027	-0.0018768
-0.00061186	-0.0018816
-0.00058354	-0.0018864
-0.00055531	-0.0018914
-0.00052717	-0.0018965
-0.0004991	-0.0019018
-0.00047111	-0.0019072
-0.00044319	-0.0019127
-0.00041534	-0.0019184
-0.00038756	-0.0019242
-0.00035984	-0.0019302
-0.00033217	-0.0019364
-0.00030456	-0.0019427
-0.000277	-0.0019492
-0.00024949	-0.0019559
-0.00022202	-0.0019628
-0.00019458	-0.0019698
-0.00016718	-0.0019771
-0.00013981	-0.0019846
-0.00011247	-0.0019922
-8.5143e-05	-0.0020001
-5.7838e-05	-0.0020082
-3.0546e-05	-0.0020165
-3.2634e-06	-0.002025
2.4014e-05	-0.0020338
5.1291e-05	-0.0020427
7.8571e-05	-0.002052
0.00010586	-0.0020614
0.00013316	-0.0020711
0.00016048	-0.0020811
0.00018782	-0.0020913
0.00021518	-0.0021017
0.00024257	-0.0021125
0.00027	-0.0021234
0.00029747	-0.0021347
0.00032498	-0.0021462
0.00035253	-0.002158
0.00038015	-0.0021701
0.00040781	-0.0021825
0.00043554	-0.0021951
0.00046334	-0.0022081
0.00049121	-0.0022213
0.00051915	-0.0022348
0.00054718	-0.0022486
0.00057529	-0.0022628
0.00060349	-0.0022772
0.00063179	-0.0022919
0.00066018	-0.002307
0.00068869	-0.0023223
0.0007173	-0.002338
0.00074602	-0.002354
0.00077487	-0.0023703
0.00080384	-0.002387
0.00083294	-0.0024039
0.00086218	-0.0024212
0.00089155	-0.0024388
0.00092107	-0.0024567
0.00095074	-0.002475
0.00098056	-0.0024936
0.0010105	-0.0025126
0.0010407	-0.0025318
0.001071	-0.0025514
0.0011015	-0.0025714
0.0011322	-0.0025917
0.001163	-0.0026123
0.001194	-0.0026332
0.0012253	-0.0026545
0.0012567	-0.0026762
0.0012883	-0.0026982
0.0013202	-0.0027205
0.0013522	-0.0027431
0.0013845	-0.0027661
0.001417	-0.0027895
0.0014497	-0.0028132
0.0014827	-0.0028372
0.0015159	-0.0028615
0.0015493	-0.0028862
0.001583	-0.0029112
0.0016169	-0.0029366
0.0016511	-0.0029623


==> immagini/simulazione5/simulazione1_x_unc78.txt <==
1	1
0.98087	1.0294
0.96242	1.0582
0.9664	1.0597
0.97091	1.061
0.99203	1.0424
1.0124	1.0239
1.0263	1.01
1.04	0.99638
1.0465	1.0164
1.0537	1.0355
1.0966	1.0203
1.1373	1.0066
1.1498	1.014
1.162	1.0211
1.1633	1.0175
1.1648	1.0139
1.1574	1.0224
1.1504	1.0304
1.1437	1.0368
1.1373	1.0426
1.1297	1.0492
1.1225	1.0554
1.1129	1.0665
1.1036	1.077
1.0933	1.0859
1.0832	1.0943
1.0733	1.1044
1.0637	1.114
1.0535	1.1241
1.0436	1.1336
1.0341	1.1431
1.0247	1.1522
1.0158	1.1609
1.007	1.1693
0.99868	1.1773
0.99051	1.185
0.98272	1.1922
0.97508	1.1991
0.96777	1.2056
0.96058	1.2118
0.95365	1.2175
0.94679	1.223
0.94007	1.2281
0.93341	1.2328
0.92676	1.2373
0.92014	1.2415
0.91338	1.2454
0.90664	1.2491
0.89954	1.2527
0.89245	1.2561
0.88485	1.2596
0.87727	1.263
0.86918	1.2665
0.86111	1.2699
0.85268	1.2736
0.84429	1.2771
0.83571	1.2808
0.82719	1.2843
0.81864	1.2879
0.81015	1.2913
0.80177	1.2947
0.79345	1.298
0.7853	1.3012
0.77721	1.3042
0.76933	1.307
0.7615	1.3097
0.7539	1.3121
0.74633	1.3145
0.73899	1.3166
0.73167	1.3185
0.72456	1.3202
0.71746	1.3218
0.71054	1.3232
0.70363	1.3245
0.69686	1.3255
0.6901	1.3264
0.68344	1.3271
0.67677	1.3278
0.67017	1.3283
0.66356	1.3286
0.65696	1.3289
0.65036	1.3291
0.64375	1.3291
0.63713	1.3291
0.63047	1.329
0.6238	1.3288
0.61707	1.3285
0.61034	1.3283
0.60355	1.3279
0.59676	1.3275
0.58991	1.3269
0.58306	1.3264
0.57616	1.3258
0.56925	1.3252
0.56231	1.3245
0.55537	1.3237
0.54841	1.3229
0.54145	1.3221
0.53448	1.3212
0.52751	1.3203
0.52056	1.3193
0.51361	1.3184
0.50668	1.3173
0.49976	1.3163
0.49289	1.3151
0.48602	1.314
0.47922	1.3128
0.47242	1.3116
0.46571	1.3103
0.45901	1.3091
0.45241	1.3077
0.44582	1.3064
0.43935	1.305
0.4329	1.3036
0.42659	1.3021
0.4203	1.3007
0.41418	1.2992
0.40806	1.2977
0.40215	1.2961
0.39625	1.2946
0.39058	1.2929
0.38491	1.2914
0.37951	1.2897
0.37411	1.2882
0.36901	1.2865
0.3639	1.2849
0.35912	1.2833
0.35433	1.2817
0.34989	1.2801
0.34544	1.2786
0.34138	1.277
0.33729	1.2755
0.33362	1.274
0.32993	1.2725
0.32668	1.2709
0.32339	1.2694
0.32057	1.2678
0.31771	1.2662
0.31532	1.2645
0.31288	1.2628
0.31089	1.2609
0.30883	1.2591
0.30716	1.2569
0.30542	1.2549
0.30399	1.2526
0.30246	1.2503
0.30114	1.2478
0.29972	1.2454
0.2984	1.2428
0.29699	1.2402
0.29558	1.2376
0.29409	1.235
0.29255	1.2323
0.29093	1.2297
0.28922	1.227
0.28744	1.2245
0.28556	1.2219
0.28361	1.2194
0.28157	1.2168
0.27945	1.2144
0.27726	1.2119
0.27501	1.2095
0.27269	1.2071
0.27032	1.2048
0.2679	1.2025
0.26542	1.2002
0.26292	1.198
0.26038	1.1957
0.25782	1.1935
0.25522	1.1914
0.25263	1.1892
0.25	1.187
0.24738	1.1849
0.24473	1.1828
0.24211	1.1806
0.23945	1.1785
0.23683	1.1764
0.23418	1.1744
0.23157	1.1722
0.22893	1.1702
0.22633	1.1681
0.2237	1.166
0.22113	1.1639
0.21852	1.1619
0.21596	1.1598
0.21337	1.1578
0.21083	1.1557
0.20827	1.1536
0.20575	1.1515
0.2032	1.1494
0.2007	1.1473
0.19817	1.1453
0.19569	1.1432
0.19318	1.1411
0.1907	1.1389
0.18821	1.1368
0.18575	1.1347
0.18327	1.1325
0.18083	1.1304
0.17836	1.1282
0.17592	1.126
0.17347	1.1238
0.17104	1.1216
0.1686	1.1194
0.16618	1.1171
0.16375	1.1149
0.16133	1.1126
0.15891	1.1103
0.15651	1.1079
0.15409	1.1056
0.1517	1.1032
0.14929	1.1008
0.1469	1.0984
0.14451	1.0959
0.14213	1.0935
0.13974	1.0909
0.13737	1.0884
0.13499	1.0858
0.13263	1.0833
0.13027	1.0806
0.12792	1.078
0.12556	1.0753
0.12322	1.0726
0.12088	1.0698
0.11855	1.067
0.11622	1.0642
0.11391	1.0613
0.1116	1.0584
0.10929	1.0555
0.107	1.0525
0.10471	1.0495
0.10243	1.0465
0.10016	1.0434
0.097895	1.0403
0.095642	1.0371
0.093397	1.0339
0.091163	1.0307
0.088937	1.0274
0.086722	1.0241
0.084517	1.0207
0.082322	1.0174
0.080138	1.0139
0.077965	1.0105
0.075804	1.007
0.073654	1.0034
0.071516	0.99982
0.069389	0.9962
0.067276	0.99254
0.065173	0.98884
0.063085	0.9851
0.061008	0.98133
0.058946	0.97752
0.056896	0.97367
0.054861	0.96979
0.052838	0.96587
0.05083	0.96191
0.048835	0.95793
0.046856	0.9539
0.04489	0.94985
0.04294	0.94576
0.041004	0.94164
0.039084	0.93749
0.037177	0.9333
0.035288	0.92909
0.033413	0.92484
0.031555	0.92057
0.029711	0.91626
0.027885	0.91193
0.026073	0.90757
0.024279	0.90319
0.0225	0.89877
0.020739	0.89433
0.018993	0.88987
0.017265	0.88538
0.015553	0.88086
0.013859	0.87632
0.01218	0.87176
0.010521	0.86718
0.0088769	0.86257
0.0072521	0.85794
0.0056429	0.85329
0.004053	0.84862
0.0024789	0.84393
0.00092429	0.83923
-0.00061434	0.8345
-0.0021335	0.82975
-0.0036364	0.82499
-0.0051198	0.82021
-0.0065868	0.81542
-0.0080343	0.81061
-0.0094652	0.80578
-0.010877	0.80094
-0.012271	0.79608
-0.013646	0.79121
-0.015005	0.78633
-0.016343	0.78144
-0.017665	0.77653
-0.018968	0.77162
-0.020253	0.76669
-0.021519	0.76175
-0.022768	0.75681
-0.023998	0.75185
-0.02521	0.74689
-0.026403	0.74191
-0.02758	0.73694
-0.028737	0.73195
-0.029876	0.72696
-0.030997	0.72196
-0.032101	0.71696
-0.033186	0.71195
-0.034253	0.70694
-0.035303	0.70192
-0.036334	0.69691
-0.037348	0.69189
-0.038344	0.68687
-0.039322	0.68184
-0.040283	0.67682
-0.041226	0.67179
-0.042152	0.66677
-0.04306	0.66175
-0.043951	0.65673
-0.044825	0.65171
-0.045682	0.64669
-0.046521	0.64168
-0.047344	0.63667
-0.04815	0.63166
-0.048939	0.62666
-0.049711	0.62166
-0.050467	0.61667
-0.051206	0.61168
-0.051929	0.6067
-0.052636	0.60173
-0.053326	0.59676
-0.054001	0.5918
-0.054659	0.58685
-0.055302	0.58191
-0.055929	0.57698
-0.056541	0.57205
-0.057137	0.56714
-0.057718	0.56224
-0.058284	0.55735
-0.058835	0.55247
-0.059371	0.5476
-0.059892	0.54274
-0.060398	0.53789
-0.06089	0.53306
-0.061368	0.52824
-0.061831	0.52344
-0.06228	0.51865
-0.062716	0.51387
-0.063137	0.50911
-0.063545	0.50436
-0.063939	0.49963
-0.06432	0.49492
-0.064688	0.49022
-0.065042	0.48553
-0.065384	0.48087
-0.065713	0.47622
-0.066029	0.47159
-0.066332	0.46697
-0.066623	0.46238
-0.066902	0.4578
-0.067169	0.45324
-0.067424	0.4487
-0.067667	0.44418
-0.067899	0.43968
-0.068119	0.4352
-0.068327	0.43073
-0.068524	0.42629
-0.068711	0.42187
-0.068886	0.41747
-0.069051	0.41309
-0.069205	0.40873
-0.069348	0.4044
-0.069481	0.40008
-0.069604	0.39579
-0.069717	0.39152
-0.06982	0.38727
-0.069913	0.38304
-0.069997	0.37884
-0.070071	0.37466
-0.070135	0.3705
-0.070191	0.36636
-0.070237	0.36225
-0.070275	0.35816
-0.070303	0.3541
-0.070323	0.35006
-0.070335	0.34604
-0.070338	0.34205
-0.070333	0.33808
-0.07032	0.33413
-0.070299	0.33021
-0.070269	0.32632
-0.070233	0.32244
-0.070188	0.3186
-0.070137	0.31478
-0.070077	0.31098
-0.070011	0.30721
-0.069938	0.30346
-0.069858	0.29974
-0.069771	0.29604
-0.069677	0.29237
-0.069577	0.28873
-0.06947	0.28511
-0.069357	0.28151
-0.069238	0.27794
-0.069112	0.2744
-0.068981	0.27088
-0.068844	0.26739
-0.068701	0.26392
-0.068553	0.26048
-0.068399	0.25707
-0.06824	0.25368
-0.068076	0.25031
-0.067906	0.24698
-0.067731	0.24366
-0.067552	0.24038
-0.067367	0.23712
-0.067178	0.23388
-0.066984	0.23067
-0.066786	0.22749
-0.066584	0.22433
-0.066377	0.2212
-0.066166	0.21809
-0.06595	0.21501
-0.065731	0.21196
-0.065508	0.20893
-0.065282	0.20593
-0.065051	0.20295
-0.064817	0.19999
-0.064579	0.19707
-0.064338	0.19417
-0.064094	0.19129
-0.063846	0.18844
-0.063595	0.18561
-0.063342	0.18281
-0.063085	0.18003
-0.062825	0.17728
-0.062563	0.17456
-0.062298	0.17186
-0.06203	0.16918
-0.06176	0.16653
-0.061487	0.1639
-0.061212	0.1613
-0.060934	0.15872
-0.060654	0.15617
-0.060372	0.15364
-0.060088	0.15114
-0.059802	0.14866
-0.059515	0.1462
-0.059225	0.14377
-0.058933	0.14136
-0.05864	0.13898
-0.058345	0.13661
-0.058048	0.13428
-0.05775	0.13196
-0.057451	0.12967
-0.05715	0.1274
-0.056848	0.12516
-0.056544	0.12294
-0.05624	0.12074
-0.055934	0.11856
-0.055627	0.11641
-0.055319	0.11428
-0.05501	0.11217
-0.054701	0.11009
-0.05439	0.10803
-0.054079	0.10598
-0.053766	0.10396
-0.053454	0.10197
-0.05314	0.099992
-0.052826	0.098037
-0.052512	0.096105
-0.052197	0.094194
-0.051881	0.092303
-0.051565	0.090434
-0.051249	0.088586
-0.050933	0.086759
-0.050616	0.084953
-0.050299	0.083167
-0.049982	0.081401
-0.049665	0.079656
-0.049348	0.077931
-0.049031	0.076226
-0.048713	0.074541
-0.048396	0.072875
-0.048079	0.07123
-0.047762	0.069603
-0.047445	0.067996
-0.047129	0.066409
-0.046812	0.06484
-0.046496	0.06329
-0.04618	0.061759
-0.045865	0.060247
-0.04555	0.058753
-0.045235	0.057278
-0.044921	0.055821
-0.044607	0.054382
-0.044294	0.052961
-0.043981	0.051558
-0.043669	0.050172
-0.043357	0.048804
-0.043046	0.047454
-0.042736	0.04612
-0.042427	0.044804
-0.042118	0.043505
-0.041809	0.042223
-0.041502	0.040957
-0.041195	0.039708
-0.040889	0.038476
-0.040584	0.03726
-0.04028	0.03606
-0.039977	0.034876
-0.039674	0.033707
-0.039373	0.032555
-0.039072	0.031418
-0.038772	0.030297
-0.038473	0.029191
-0.038176	0.0281
-0.037879	0.027025
-0.037583	0.025964
-0.037288	0.024918
-0.036995	0.023887
-0.036702	0.02287
-0.03641	0.021868
-0.03612	0.02088
-0.035831	0.019906
-0.035543	0.018947
-0.035255	0.018001
-0.03497	0.017069
-0.034685	0.01615
-0.034401	0.015245
-0.034119	0.014353
-0.033838	0.013475
-0.033558	0.012609
-0.033279	0.011757
-0.033002	0.010917
-0.032725	0.01009
-0.03245	0.0092762
-0.032177	0.0084744
-0.031904	0.0076849
-0.031633	0.0069077
-0.031363	0.0061426
-0.031095	0.0053894
-0.030827	0.0046481
-0.030561	0.0039186
-0.030297	0.0032006
-0.030034	0.0024942
-0.029772	0.0017991
-0.029511	0.0011152
-0.029252	0.00044252
-0.028994	-0.00021918
-0.028737	-0.00086997
-0.028482	-0.00151
-0.028228	-0.0021393
-0.027976	-0.0027581
-0.027725	-0.0033664
-0.027475	-0.0039644
-0.027227	-0.0045522
-0.02698	-0.0051299
-0.026734	-0.0056976
-0.02649	-0.0062554
-0.026247	-0.0068035
-0.026006	-0.0073419
-0.025766	-0.0078707
-0.025528	-0.00839
-0.025291	-0.0089
-0.025055	-0.0094008
-0.02482	-0.0098925
-0.024588	-0.010375
-0.024356	-0.010849
-0.024126	-0.011314
-0.023897	-0.01177
-0.02367	-0.012217
-0.023444	-0.012656
-0.02322	-0.013087
-0.022997	-0.013509
-0.022775	-0.013923
-0.022555	-0.014329
-0.022336	-0.014727
-0.022119	-0.015117
-0.021903	-0.015499
-0.021688	-0.015873
-0.021475	-0.01624
-0.021263	-0.016599
-0.021053	-0.016951
-0.020843	-0.017295
-0.020636	-0.017632
-0.02043	-0.017962
-0.020225	-0.018284
-0.020021	-0.0186
-0.019819	-0.018909
-0.019619	-0.019211
-0.019419	-0.019506
-0.019221	-0.019794
-0.019025	-0.020076
-0.01883	-0.020351
-0.018636	-0.02062
-0.018443	-0.020883
-0.018252	-0.021139
-0.018063	-0.021389
-0.017874	-0.021633
-0.017687	-0.021871
-0.017502	-0.022103
-0.017317	-0.022329
-0.017134	-0.022549
-0.016953	-0.022764
-0.016772	-0.022973
-0.016593	-0.023176
-0.016416	-0.023374
-0.016239	-0.023567
-0.016064	-0.023754
-0.01589	-0.023936
-0.015718	-0.024112
-0.015547	-0.024284
-0.015377	-0.02445
-0.015208	-0.024612
-0.015041	-0.024768
-0.014875	-0.02492
-0.01471	-0.025067
-0.014547	-0.025209
-0.014384	-0.025346
-0.014224	-0.025479
-0.014064	-0.025608
-0.013905	-0.025732
-0.013748	-0.025851
-0.013592	-0.025966
-0.013437	-0.026077
-0.013284	-0.026184
-0.013131	-0.026286
-0.01298	-0.026385
-0.01283	-0.026479
-0.012682	-0.026569
-0.012534	-0.026656
-0.012388	-0.026738
-0.012243	-0.026817
-0.012099	-0.026892
-0.011956	-0.026963
-0.011815	-0.027031
-0.011674	-0.027095
-0.011535	-0.027156
-0.011397	-0.027213
-0.01126	-0.027266
-0.011124	-0.027317
-0.010989	-0.027363
-0.010856	-0.027407
-0.010723	-0.027447
-0.010592	-0.027485
-0.010461	-0.027519
-0.010332	-0.02755
-0.010204	-0.027578
-0.010077	-0.027603
-0.0099514	-0.027625
-0.0098266	-0.027644
-0.0097029	-0.027661
-0.0095802	-0.027674
-0.0094586	-0.027685
-0.0093381	-0.027693
-0.0092185	-0.027699
-0.0091001	-0.027701
-0.0089827	-0.027702
-0.0088663	-0.027699
-0.0087509	-0.027695
-0.0086366	-0.027688
-0.0085232	-0.027678
-0.0084109	-0.027666
-0.0082996	-0.027652
-0.0081892	-0.027635
-0.0080799	-0.027616
-0.0079715	-0.027595
-0.0078641	-0.027572
-0.0077577	-0.027546
-0.0076522	-0.027519
-0.0075477	-0.027489
-0.0074441	-0.027458
-0.0073415	-0.027424
-0.0072398	-0.027389
-0.0071391	-0.027351
-0.0070393	-0.027312
-0.0069404	-0.027271
-0.0068424	-0.027228
-0.0067454	-0.027183
-0.0066492	-0.027137
-0.0065539	-0.027089
-0.0064595	-0.027039
-0.0063661	-0.026987
-0.0062734	-0.026934
-0.0061817	-0.026879
-0.0060908	-0.026823
-0.0060008	-0.026765
-0.0059117	-0.026706
-0.0058234	-0.026645
-0.0057359	-0.026583
-0.0056493	-0.026519
-0.0055635	-0.026454
-0.0054785	-0.026387
-0.0053944	-0.02632
-0.0053111	-0.026251
-0.0052285	-0.02618
-0.0051468	-0.026109
-0.0050659	-0.026036
-0.0049858	-0.025962
-0.0049065	-0.025887
-0.0048279	-0.025811
-0.0047501	-0.025733
-0.0046731	-0.025655
-0.0045969	-0.025575
-0.0045214	-0.025495
-0.0044467	-0.025413
-0.0043727	-0.02533
-0.0042995	-0.025247
-0.004227	-0.025162
-0.0041552	-0.025077
-0.0040842	-0.02499
-0.0040139	-0.024903
-0.0039443	-0.024815
-0.0038754	-0.024726
-0.0038072	-0.024636
-0.0037397	-0.024546
-0.003673	-0.024454
-0.0036069	-0.024362
-0.0035415	-0.024269
-0.0034767	-0.024176
-0.0034127	-0.024081
-0.0033493	-0.023986
-0.0032866	-0.023891
-0.0032245	-0.023795
-0.0031631	-0.023698
-0.0031023	-0.0236
-0.0030422	-0.023502
-0.0029827	-0.023403
-0.0029239	-0.023304
-0.0028657	-0.023204
-0.0028081	-0.023104
-0.0027511	-0.023003
-0.0026947	-0.022902
-0.002639	-0.0228
-0.0025838	-0.022698
-0.0025293	-0.022595
-0.0024754	-0.022492
-0.002422	-0.022389
-0.0023692	-0.022285
-0.002317	-0.022181
-0.0022654	-0.022076
-0.0022144	-0.021971
-0.0021639	-0.021866
-0.002114	-0.02176
-0.0020647	-0.021654
-0.0020159	-0.021548
-0.0019676	-0.021441
-0.0019199	-0.021335
-0.0018727	-0.021228
-0.0018261	-0.02112
-0.00178	-0.021013
-0.0017345	-0.020905
-0.0016894	-0.020797
-0.0016449	-0.020689
-0.0016009	-0.020581
-0.0015574	-0.020472
-0.0015144	-0.020364
-0.0014719	-0.020255
-0.0014299	-0.020146
-0.0013884	-0.020037
-0.0013474	-0.019928
-0.0013069	-0.019819
-0.0012668	-0.019709
-0.0012273	-0.0196
-0.0011882	-0.01949
-0.0011495	-0.019381
-0.0011114	-0.019271
-0.0010737	-0.019162
-0.0010364	-0.019052
-0.00099966	-0.018942
-0.00096333	-0.018833
-0.00092744	-0.018723
-0.00089199	-0.018613
-0.00085699	-0.018503
-0.00082242	-0.018394
-0.00078828	-0.018284
-0.00075457	-0.018175
-0.00072128	-0.018065
-0.00068841	-0.017955
-0.00065597	-0.017846
-0.00062393	-0.017737
-0.00059231	-0.017627
-0.00056109	-0.017518
-0.00053027	-0.017409
-0.00049986	-0.0173
-0.00046984	-0.017191
-0.00044021	-0.017083
-0.00041098	-0.016974
-0.00038213	-0.016865
-0.00035366	-0.016757
-0.00032558	-0.016649
-0.00029787	-0.016541
-0.00027053	-0.016433
-0.00024357	-0.016325
-0.00021697	-0.016217
-0.00019074	-0.01611
-0.00016486	-0.016003
-0.00013935	-0.015896
-0.00011419	-0.015789
-8.9382e-05	-0.015682
-6.4925e-05	-0.015576
-4.0813e-05	-0.01547
-1.7045e-05	-0.015364
6.3824e-06	-0.015258
2.9472e-05	-0.015152
5.2227e-05	-0.015047
7.4649e-05	-0.014942
9.6743e-05	-0.014837
0.00011851	-0.014733
0.00013995	-0.014628
0.00016107	-0.014524
0.00018188	-0.01442
0.00020236	-0.014317
0.00022253	-0.014213
0.0002424	-0.01411
0.00026195	-0.014008
0.0002812	-0.013905
0.00030014	-0.013803
0.00031878	-0.013701
0.00033713	-0.0136
0.00035517	-0.013498
0.00037293	-0.013397
0.00039039	-0.013297
0.00040756	-0.013196
0.00042444	-0.013096
0.00044104	-0.012997
0.00045736	-0.012897
0.00047339	-0.012798
0.00048915	-0.012699
0.00050463	-0.012601
0.00051984	-0.012503
0.00053477	-0.012405
0.00054944	-0.012308
0.00056383	-0.012211
0.00057796	-0.012114
0.00059182	-0.012018
0.00060543	-0.011922
0.00061877	-0.011826
0.00063185	-0.011731
0.00064468	-0.011636
0.00065725	-0.011541
0.00066956	-0.011447
0.00068163	-0.011353
0.00069345	-0.01126
0.00070501	-0.011167
0.00071633	-0.011074
0.00072741	-0.010982
0.00073824	-0.01089
0.00074884	-0.010798
0.00075919	-0.010707
0.0007693	-0.010616
0.00077918	-0.010526
0.00078882	-0.010436
0.00079822	-0.010346
0.0008074	-0.010257
0.00081634	-0.010168
0.00082505	-0.01008
0.00083354	-0.0099916
0.00084179	-0.009904
0.00084983	-0.0098168
0.00085764	-0.00973
0.00086522	-0.0096436
0.00087258	-0.0095576
0.00087973	-0.0094721
0.00088665	-0.0093869
0.00089336	-0.0093022
0.00089984	-0.0092179
0.00090612	-0.009134
0.00091218	-0.0090505
0.00091802	-0.0089674
0.00092366	-0.0088848
0.00092908	-0.0088026
0.00093429	-0.0087208
0.00093929	-0.0086394
0.00094409	-0.0085585
0.00094868	-0.008478
0.00095306	-0.008398
0.00095724	-0.0083183
0.00096122	-0.0082391
0.00096499	-0.0081604
0.00096856	-0.0080821
0.00097193	-0.0080042
0.0009751	-0.0079267
0.00097807	-0.0078497
0.00098085	-0.0077732
0.00098343	-0.0076971
0.00098581	-0.0076214
0.00098799	-0.0075462
0.00098999	-0.0074714
0.00099179	-0.0073971
0.00099339	-0.0073232
0.00099481	-0.0072498
0.00099604	-0.0071768
0.00099707	-0.0071043
0.00099792	-0.0070322
0.00099858	-0.0069606
0.00099906	-0.0068894
0.00099935	-0.0068187
0.00099945	-0.0067484
0.00099937	-0.0066786
0.00099911	-0.0066093
0.00099867	-0.0065404
0.00099804	-0.006472
0.00099724	-0.006404
0.00099625	-0.0063365
0.00099509	-0.0062695
0.00099375	-0.0062029
0.00099224	-0.0061368
0.00099055	-0.0060712
0.00098868	-0.006006
0.00098664	-0.0059413
0.00098444	-0.0058771
0.00098206	-0.0058133
0.00097951	-0.00575
0.00097679	-0.0056872
0.00097391	-0.0056248
0.00097086	-0.005563
0.00096764	-0.0055015
0.00096426	-0.0054406
0.00096072	-0.0053801
0.00095702	-0.0053201
0.00095316	-0.0052606
0.00094914	-0.0052016
0.00094496	-0.005143
0.00094063	-0.0050849
0.00093615	-0.0050273
0.00093151	-0.0049702
0.00092672	-0.0049135
0.00092179	-0.0048573
0.0009167	-0.0048016
0.00091147	-0.0047464
0.0009061	-0.0046917
0.00090059	-0.0046374
0.00089494	-0.0045836
0.00088915	-0.0045303
0.00088322	-0.0044775
0.00087717	-0.0044251
0.00087098	-0.0043733
0.00086466	-0.0043219
0.00085822	-0.004271
0.00085166	-0.0042206
0.00084497	-0.0041707
0.00083817	-0.0041212
0.00083125	-0.0040723
0.00082422	-0.0040238
0.00081708	-0.0039758
0.00080983	-0.0039283
0.00080248	-0.0038812
0.00079503	-0.0038347
0.00078749	-0.0037886
0.00077986	-0.003743
0.00077213	-0.0036979
0.00076432	-0.0036532
0.00075644	-0.0036091
0.00074847	-0.0035654
0.00074044	-0.0035222
0.00073233	-0.0034795
0.00072417	-0.0034373
0.00071595	-0.0033955
0.00070767	-0.0033542
0.00069935	-0.0033134
0.00069098	-0.003273
0.00068258	-0.0032332
0.00067415	-0.0031938
0.00066569	-0.0031548
0.00065721	-0.0031164
0.00064872	-0.0030784
0.00064023	-0.0030408
0.00063173	-0.0030038
0.00062325	-0.0029672
0.00061477	-0.002931
0.00060633	-0.0028953
0.00059791	-0.0028601
0.00058952	-0.0028253
0.00058119	-0.0027909
0.00057291	-0.0027571
0.00056469	-0.0027236
0.00055654	-0.0026906
0.00054848	-0.002658
0.0005405	-0.0026259
0.00053263	-0.0025942
0.00052487	-0.002563
0.00051722	-0.0025321
0.00050971	-0.0025017
0.00050235	-0.0024717
0.00049513	-0.0024421
0.00048808	-0.0024129
0.00048121	-0.0023842
0.00047453	-0.0023558
0.00046805	-0.0023278
0.00046178	-0.0023003
0.00045574	-0.0022731
0.00044995	-0.0022462
0.00044441	-0.0022198
0.00043914	-0.0021937
0.00043416	-0.002168
0.00042948	-0.0021427


==> immagini/simulazione5/simulazione1_x_unc910.txt <==
1	1
1.0094	1.0055
1.0191	1.011
1.0326	0.97878
1.0457	0.94753
1.0575	0.92316
1.0691	0.89942
1.0772	0.86855
1.085	0.83835
1.1056	0.85216
1.1254	0.86602
1.1294	0.8861
1.1329	0.90533
1.152	0.92403
1.1703	0.94247
1.2043	0.9613
1.2366	0.97956
1.2693	0.99397
1.3007	1.008
1.3316	1.0225
1.3612	1.0366
1.3896	1.052
1.4167	1.0668
1.441	1.0816
1.4642	1.0959
1.4865	1.1099
1.5077	1.1233
1.5261	1.1358
1.5435	1.1478
1.5597	1.1589
1.575	1.1695
1.5889	1.1795
1.602	1.1889
1.6138	1.1979
1.6247	1.2063
1.6347	1.2142
1.6438	1.2217
1.6521	1.2287
1.6596	1.2351
1.6664	1.2411
1.6724	1.2466
1.6778	1.2515
1.6824	1.2559
1.6864	1.2596
1.6897	1.2629
1.6924	1.2655
1.6945	1.2676
1.696	1.2689
1.697	1.2698
1.6973	1.2699
1.6971	1.2695
1.6964	1.2683
1.6951	1.2667
1.6932	1.2644
1.6908	1.2616
1.6879	1.2583
1.6845	1.2546
1.6805	1.2505
1.6761	1.246
1.6711	1.2412
1.6657	1.2361
1.6599	1.2307
1.6537	1.225
1.647	1.2191
1.64	1.2129
1.6326	1.2066
1.6248	1.1999
1.6168	1.1932
1.6084	1.1861
1.5997	1.1789
1.5908	1.1715
1.5815	1.1639
1.5721	1.1561
1.5623	1.1482
1.5524	1.14
1.5422	1.1318
1.5318	1.1233
1.5212	1.1146
1.5104	1.1058
1.4994	1.0968
1.4882	1.0877
1.4769	1.0784
1.4654	1.0689
1.4537	1.0592
1.4419	1.0494
1.43	1.0394
1.4179	1.0293
1.4057	1.019
1.3934	1.0085
1.381	0.99795
1.3684	0.98721
1.3558	0.97636
1.343	0.96536
1.3302	0.95426
1.3173	0.94303
1.3043	0.9317
1.2912	0.92026
1.278	0.90874
1.2648	0.89711
1.2515	0.88541
1.2382	0.87362
1.2247	0.86178
1.2113	0.84984
1.1978	0.83788
1.1842	0.82584
1.1706	0.81378
1.157	0.80165
1.1433	0.78953
1.1296	0.77734
1.1159	0.76518
1.1022	0.75297
1.0885	0.7408
1.0747	0.72858
1.0609	0.71644
1.0472	0.70424
1.0333	0.69215
1.0196	0.68001
1.0057	0.66798
0.99193	0.65592
0.97808	0.64399
0.96428	0.63204
0.95041	0.62023
0.93659	0.6084
0.92269	0.59673
0.90886	0.58504
0.89494	0.57353
0.88109	0.56201
0.86715	0.55068
0.85329	0.53934
0.83933	0.5282
0.82547	0.51706
0.81153	0.50614
0.79768	0.49523
0.78378	0.48456
0.76998	0.4739
0.75616	0.46353
0.74245	0.45316
0.72875	0.44311
0.71517	0.43307
0.70165	0.42339
0.68825	0.41371
0.67496	0.40441
0.66178	0.3951
0.64875	0.38617
0.63584	0.37722
0.62311	0.36861
0.61049	0.35999
0.59807	0.35164
0.58575	0.34328
0.57363	0.33512
0.56161	0.32696
0.54979	0.31894
0.53806	0.31092
0.52651	0.30299
0.51506	0.29506
0.50377	0.28719
0.49258	0.27932
0.48154	0.27149
0.47059	0.26366
0.45979	0.25586
0.44908	0.24808
0.4385	0.24031
0.42801	0.23256
0.41765	0.22483
0.40738	0.21711
0.39722	0.20943
0.38717	0.20176
0.37721	0.19412
0.36736	0.18652
0.3576	0.17894
0.34795	0.1714
0.33839	0.16389
0.32894	0.15642
0.31958	0.149
0.31033	0.14162
0.30116	0.13428
0.2921	0.12699
0.28313	0.11976
0.27427	0.11257
0.26549	0.10544
0.25683	0.098359
0.24826	0.091345
0.2398	0.084382
0.23142	0.077488
0.22316	0.070648
0.21499	0.063881
0.20693	0.05717
0.19897	0.050534
0.19112	0.043957
0.18336	0.037458
0.17572	0.031019
0.16817	0.024661
0.16074	0.018365
0.15341	0.012151
0.14619	0.0060006
0.13907	-6.6098e-05
0.13206	-0.0060671
0.12515	-0.011984
0.11836	-0.017833
0.11167	-0.023597
0.1051	-0.029293
0.098626	-0.034902
0.092267	-0.040442
0.086012	-0.045896
0.079869	-0.05128
0.073831	-0.056577
0.067905	-0.061802
0.062084	-0.066941
0.056375	-0.072008
0.05077	-0.076989
0.045276	-0.081896
0.039886	-0.086719
0.034607	-0.091467
0.029432	-0.096131
0.024365	-0.10072
0.019403	-0.10523
0.014548	-0.10966
0.0097972	-0.114
0.0051522	-0.11827
0.00061019	-0.12246
-0.0038271	-0.12658
-0.0081622	-0.13061
-0.012394	-0.13457
-0.016525	-0.13844
-0.020554	-0.14225
-0.024483	-0.14597
-0.028313	-0.14961
-0.032043	-0.15318
-0.035675	-0.15667
-0.03921	-0.16008
-0.042649	-0.16342
-0.045992	-0.16668
-0.04924	-0.16987
-0.052394	-0.17298
-0.055457	-0.17602
-0.058426	-0.17898
-0.061306	-0.18187
-0.064095	-0.18468
-0.066796	-0.18742
-0.069408	-0.19009
-0.071935	-0.19268
-0.074376	-0.1952
-0.076734	-0.19765
-0.079007	-0.20003
-0.0812	-0.20233
-0.083311	-0.20457
-0.085344	-0.20673
-0.087298	-0.20883
-0.089175	-0.21085
-0.090976	-0.21281
-0.092703	-0.21469
-0.094358	-0.21651
-0.095939	-0.21826
-0.097451	-0.21994
-0.098893	-0.22156
-0.10027	-0.22311
-0.10157	-0.22459
-0.10281	-0.22601
-0.10399	-0.22736
-0.1051	-0.22865
-0.10615	-0.22988
-0.10714	-0.23104
-0.10807	-0.23215
-0.10894	-0.23318
-0.10975	-0.23416
-0.11051	-0.23508
-0.11121	-0.23594
-0.11185	-0.23674
-0.11244	-0.23749
-0.11298	-0.23817
-0.11347	-0.2388
-0.1139	-0.23937
-0.11429	-0.23989
-0.11462	-0.24035
-0.11491	-0.24076
-0.11515	-0.24112
-0.11534	-0.24142
-0.11549	-0.24167
-0.1156	-0.24188
-0.11566	-0.24203
-0.11567	-0.24213
-0.11565	-0.24218
-0.11558	-0.24219
-0.11548	-0.24215
-0.11533	-0.24206
-0.11515	-0.24193
-0.11493	-0.24175
-0.11467	-0.24152
-0.11438	-0.24126
-0.11405	-0.24095
-0.11368	-0.2406
-0.11329	-0.24021
-0.11286	-0.23978
-0.1124	-0.2393
-0.1119	-0.23879
-0.11138	-0.23824
-0.11083	-0.23766
-0.11024	-0.23703
-0.10963	-0.23637
-0.109	-0.23568
-0.10833	-0.23495
-0.10764	-0.23418
-0.10693	-0.23338
-0.10619	-0.23255
-0.10543	-0.23169
-0.10464	-0.2308
-0.10383	-0.22987
-0.10301	-0.22892
-0.10216	-0.22794
-0.10129	-0.22693
-0.1004	-0.22589
-0.099492	-0.22482
-0.098566	-0.22373
-0.097625	-0.22261
-0.096666	-0.22146
-0.095692	-0.22029
-0.094702	-0.2191
-0.093698	-0.21789
-0.09268	-0.21665
-0.091649	-0.21539
-0.090605	-0.2141
-0.089549	-0.2128
-0.088481	-0.21148
-0.087404	-0.21014
-0.086315	-0.20877
-0.085218	-0.20739
-0.08411	-0.206
-0.082995	-0.20458
-0.081872	-0.20315
-0.080742	-0.2017
-0.079604	-0.20024
-0.078461	-0.19876
-0.077311	-0.19727
-0.076157	-0.19576
-0.074997	-0.19424
-0.073834	-0.19271
-0.072667	-0.19116
-0.071496	-0.18961
-0.070323	-0.18804
-0.069148	-0.18646
-0.06797	-0.18487
-0.066791	-0.18327
-0.065611	-0.18167
-0.064431	-0.18005
-0.063251	-0.17842
-0.062071	-0.17679
-0.060891	-0.17515
-0.059713	-0.17351
-0.058535	-0.17186
-0.05736	-0.1702
-0.056187	-0.16853
-0.055017	-0.16686
-0.053849	-0.16519
-0.052685	-0.16351
-0.051524	-0.16183
-0.050367	-0.16015
-0.049214	-0.15846
-0.048066	-0.15677
-0.046922	-0.15508
-0.045784	-0.15339
-0.044651	-0.15169
-0.043524	-0.15
-0.042402	-0.1483
-0.041287	-0.1466
-0.040178	-0.14491
-0.039076	-0.14321
-0.03798	-0.14151
-0.036892	-0.13982
-0.03581	-0.13813
-0.034737	-0.13644
-0.033671	-0.13475
-0.032613	-0.13306
-0.031563	-0.13138
-0.030521	-0.1297
-0.029488	-0.12802
-0.028463	-0.12635
-0.027447	-0.12468
-0.026441	-0.12301
-0.025443	-0.12135
-0.024454	-0.11969
-0.023475	-0.11804
-0.022505	-0.1164
-0.021544	-0.11476
-0.020594	-0.11312
-0.019653	-0.11149
-0.018722	-0.10987
-0.017801	-0.10825
-0.016891	-0.10664
-0.01599	-0.10504
-0.0151	-0.10345
-0.01422	-0.10186
-0.01335	-0.10028
-0.012491	-0.098703
-0.011643	-0.097137
-0.010805	-0.09558
-0.0099776	-0.09403
-0.0091608	-0.092489
-0.0083551	-0.090957
-0.0075598	-0.089433
-0.0067756	-0.087918
-0.0060019	-0.086412
-0.0052393	-0.084915
-0.0044873	-0.083428
-0.0037465	-0.08195
-0.0030162	-0.080481
-0.0022971	-0.079022
-0.0015886	-0.077573
-0.00089135	-0.076134
-0.0002046	-0.074705
0.00047095	-0.073286
0.001136	-0.071877
0.0017898	-0.070478
0.0024332	-0.06909
0.0030654	-0.067713
0.0036872	-0.066346
0.0042979	-0.06499
0.0048982	-0.063645
0.0054875	-0.06231
0.0060665	-0.060987
0.0066346	-0.059674
0.0071924	-0.058373
0.0077394	-0.057082
0.0082762	-0.055803
0.0088023	-0.054535
0.0093184	-0.053279
0.0098238	-0.052033
0.010319	-0.050799
0.010804	-0.049577
0.011279	-0.048366
0.011744	-0.047166
0.012199	-0.045978
0.012644	-0.044802
0.013079	-0.043637
0.013504	-0.042484
0.01392	-0.041342
0.014326	-0.040212
0.014722	-0.039094
0.015109	-0.037987
0.015487	-0.036892
0.015854	-0.035808
0.016213	-0.034736
0.016563	-0.033676
0.016903	-0.032628
0.017235	-0.031591
0.017557	-0.030566
0.017871	-0.029552
0.018176	-0.02855
0.018472	-0.02756
0.018759	-0.026581
0.019038	-0.025614
0.019309	-0.024658
0.019571	-0.023714
0.019826	-0.022781
0.020071	-0.02186
0.02031	-0.02095
0.020539	-0.020051
0.020762	-0.019164
0.020976	-0.018288
0.021182	-0.017424
0.021381	-0.01657
0.021573	-0.015728
0.021757	-0.014897
0.021934	-0.014077
0.022104	-0.013268
0.022266	-0.012471
0.022422	-0.011684
0.02257	-0.010908
0.022712	-0.010143
0.022847	-0.0093886
0.022975	-0.0086451
0.023097	-0.0079122
0.023213	-0.00719
0.023322	-0.0064784
0.023424	-0.0057774
0.023521	-0.0050867
0.023612	-0.0044065
0.023696	-0.0037366
0.023775	-0.003077
0.023848	-0.0024275
0.023915	-0.0017882
0.023977	-0.001159
0.024033	-0.00053979
0.024084	6.9495e-05
0.024129	0.0006689
0.024169	0.0012585
0.024204	0.0018384
0.024234	0.0024087
0.024259	0.0029693
0.024279	0.0035205
0.024295	0.0040621
0.024305	0.0045945
0.024311	0.0051175
0.024313	0.0056314
0.02431	0.0061361
0.024303	0.0066317
0.024291	0.0071184
0.024275	0.0075961
0.024255	0.008065
0.024232	0.0085251
0.024204	0.0089766
0.024172	0.0094195
0.024137	0.0098538
0.024098	0.01028
0.024055	0.010697
0.024009	0.011106
0.02396	0.011507
0.023907	0.0119
0.02385	0.012285
0.023791	0.012662
0.023728	0.013031
0.023663	0.013392
0.023594	0.013746
0.023523	0.014091
0.023448	0.01443
0.023371	0.01476
0.023291	0.015084
0.023209	0.015399
0.023124	0.015708
0.023036	0.01601
0.022946	0.016304
0.022854	0.016591
0.022759	0.016872
0.022662	0.017145
0.022563	0.017412
0.022462	0.017672
0.022359	0.017926
0.022254	0.018173
0.022147	0.018413
0.022038	0.018647
0.021928	0.018875
0.021815	0.019096
0.021701	0.019311
0.021586	0.019521
0.021469	0.019724
0.02135	0.019921
0.02123	0.020112
0.021108	0.020298
0.020985	0.020478
0.020861	0.020652
0.020736	0.020821
0.020609	0.020984
0.020482	0.021142
0.020353	0.021294
0.020223	0.021441
0.020092	0.021583
0.019961	0.02172
0.019828	0.021852
0.019694	0.021978
0.01956	0.0221
0.019425	0.022217
0.01929	0.022329
0.019153	0.022437
0.019016	0.02254
0.018878	0.022638
0.01874	0.022732
0.018602	0.022821
0.018462	0.022906
0.018323	0.022987
0.018183	0.023063
0.018043	0.023136
0.017902	0.023204
0.017761	0.023268
0.01762	0.023328
0.017478	0.023384
0.017337	0.023436
0.017195	0.023485
0.017053	0.02353
0.016911	0.023571
0.016769	0.023608
0.016627	0.023642
0.016485	0.023673
0.016343	0.0237
0.016201	0.023723
0.016059	0.023744
0.015917	0.023761
0.015776	0.023775
0.015634	0.023785
0.015493	0.023793
0.015352	0.023798
0.015211	0.023799
0.01507	0.023798
0.01493	0.023794
0.01479	0.023787
0.01465	0.023777
0.014511	0.023764
0.014372	0.023749
0.014234	0.023731
0.014095	0.023711
0.013958	0.023688
0.01382	0.023663
0.013684	0.023635
0.013547	0.023605
0.013411	0.023572
0.013276	0.023537
0.013141	0.023501
0.013007	0.023461
0.012873	0.02342
0.01274	0.023377
0.012607	0.023331
0.012475	0.023284
0.012344	0.023234
0.012213	0.023183
0.012083	0.02313
0.011954	0.023075
0.011825	0.023018
0.011697	0.022959
0.011569	0.022899
0.011443	0.022837
0.011316	0.022773
0.011191	0.022708
0.011067	0.022641
0.010943	0.022573
0.010819	0.022503
0.010697	0.022432
0.010575	0.02236
0.010454	0.022286
0.010334	0.02221
0.010215	0.022134
0.010096	0.022056
0.0099785	0.021976
0.0098615	0.021896
0.0097453	0.021815
0.0096299	0.021732
0.0095152	0.021648
0.0094014	0.021563
0.0092884	0.021477
0.0091763	0.02139
0.0090649	0.021303
0.0089544	0.021214
0.0088447	0.021124
0.0087358	0.021033
0.0086278	0.020942
0.0085206	0.02085
0.0084142	0.020756
0.0083087	0.020662
0.008204	0.020568
0.0081001	0.020472
0.0079971	0.020376
0.007895	0.020279
0.0077936	0.020182
0.0076932	0.020084
0.0075935	0.019985
0.0074948	0.019886
0.0073968	0.019786
0.0072997	0.019686
0.0072035	0.019585
0.0071081	0.019483
0.0070135	0.019381
0.0069198	0.019279
0.0068269	0.019177
0.0067349	0.019073
0.0066437	0.01897
0.0065534	0.018866
0.0064638	0.018762
0.0063751	0.018657
0.0062873	0.018553
0.0062003	0.018447
0.006114	0.018342
0.0060287	0.018237
0.0059441	0.018131
0.0058604	0.018025
0.0057774	0.017918
0.0056953	0.017812
0.005614	0.017705
0.0055336	0.017599
0.0054539	0.017492
0.005375	0.017385
0.0052969	0.017278
0.0052196	0.017171
0.0051431	0.017064
0.0050674	0.016956
0.0049924	0.016849
0.0049183	0.016742
0.0048449	0.016634
0.0047723	0.016527
0.0047004	0.01642
0.0046294	0.016312
0.004559	0.016205
0.0044895	0.016098
0.0044207	0.015991
0.0043526	0.015884
0.0042853	0.015777
0.0042187	0.01567
0.0041528	0.015563
0.0040877	0.015457
0.0040233	0.01535
0.0039596	0.015244
0.0038966	0.015138
0.0038344	0.015032
0.0037728	0.014926
0.003712	0.01482
0.0036518	0.014715
0.0035923	0.01461
0.0035335	0.014505
0.0034754	0.0144
0.003418	0.014295
0.0033612	0.014191
0.0033052	0.014087
0.0032497	0.013983
0.0031949	0.01388
0.0031408	0.013776
0.0030873	0.013673
0.0030345	0.013571
0.0029823	0.013468
0.0029308	0.013366
0.0028798	0.013264
0.0028295	0.013163
0.0027798	0.013061
0.0027307	0.012961
0.0026822	0.01286
0.0026343	0.01276
0.0025871	0.01266
0.0025404	0.01256
0.0024943	0.012461
0.0024487	0.012363
0.0024038	0.012264
0.0023594	0.012166
0.0023156	0.012068
0.0022724	0.011971
0.0022297	0.011874
0.0021875	0.011778
0.0021459	0.011681
0.0021049	0.011586
0.0020644	0.01149
0.0020244	0.011395
0.001985	0.011301
0.001946	0.011207
0.0019076	0.011113
0.0018697	0.01102
0.0018324	0.010927
0.0017955	0.010834
0.0017591	0.010742
0.0017232	0.010651
0.0016879	0.010559
0.001653	0.010469
0.0016185	0.010378
0.0015846	0.010289
0.0015511	0.010199
0.0015181	0.01011
0.0014856	0.010022
0.0014535	0.0099337
0.0014219	0.0098461
0.0013907	0.009759
0.00136	0.0096723
0.0013298	0.0095861
0.0012999	0.0095003
0.0012705	0.009415
0.0012416	0.0093302
0.001213	0.0092458
0.0011849	0.0091619
0.0011572	0.0090785
0.0011299	0.0089956
0.001103	0.0089131
0.0010766	0.0088311
0.0010505	0.0087495
0.0010248	0.0086685
0.00099958	0.0085879
0.0009747	0.0085077
0.00095022	0.0084281
0.00092611	0.008349
0.00090239	0.0082703
0.00087905	0.0081921
0.00085608	0.0081144
0.00083348	0.0080371
0.00081125	0.0079604
0.00078938	0.0078841
0.00076788	0.0078083
0.00074672	0.007733
0.00072593	0.0076581
0.00070548	0.0075838
0.00068538	0.0075099
0.00066563	0.0074365
0.00064622	0.0073636
0.00062714	0.0072912
0.0006084	0.0072193
0.00058999	0.0071478
0.00057191	0.0070769
0.00055416	0.0070064
0.00053673	0.0069364
0.00051962	0.0068668
0.00050282	0.0067978
0.00048635	0.0067292
0.00047018	0.0066611
0.00045432	0.0065935
0.00043877	0.0065264
0.00042353	0.0064598
0.00040858	0.0063936
0.00039393	0.0063279
0.00037959	0.0062627
0.00036553	0.0061979
0.00035176	0.0061337
0.00033829	0.0060699
0.0003251	0.0060066
0.0003122	0.0059438
0.00029957	0.0058814
0.00028723	0.0058195
0.00027516	0.0057581
0.00026337	0.0056971
0.00025186	0.0056366
0.00024061	0.0055766
0.00022964	0.0055171
0.00021893	0.005458
0.00020848	0.0053994
0.0001983	0.0053412
0.00018838	0.0052835
0.00017872	0.0052263
0.00016931	0.0051696
0.00016017	0.0051133
0.00015127	0.0050574
0.00014263	0.005002
0.00013423	0.0049471
0.00012609	0.0048926
0.00011819	0.0048386
0.00011054	0.004785
0.00010312	0.0047319
9.5956e-05	0.0046792
8.9027e-05	0.004627
8.2336e-05	0.0045752
7.5882e-05	0.0045239
6.9664e-05	0.004473
6.3679e-05	0.0044225
5.7927e-05	0.0043725
5.2405e-05	0.0043229
4.7113e-05	0.0042738
4.205e-05	0.0042251
3.7213e-05	0.0041768
3.2601e-05	0.004129
2.8213e-05	0.0040816
2.4048e-05	0.0040346
2.0105e-05	0.0039881
1.6381e-05	0.003942
1.2876e-05	0.0038963
9.5894e-06	0.003851
6.5188e-06	0.0038062
3.6633e-06	0.0037617
1.0219e-06	0.0037177
-1.4068e-06	0.0036741
-3.6238e-06	0.003631
-5.6304e-06	0.0035882
-7.4276e-06	0.0035458
-9.0166e-06	0.0035039
-1.0399e-05	0.0034623
-1.1574e-05	0.0034212
-1.2545e-05	0.0033804
-1.3313e-05	0.0033401
-1.3877e-05	0.0033001
-1.424e-05	0.0032606
-1.4402e-05	0.0032214
-1.4364e-05	0.0031826
-1.4128e-05	0.0031443
-1.3695e-05	0.0031063
-1.3065e-05	0.0030687
-1.2239e-05	0.0030314
-1.122e-05	0.0029946
-1.0007e-05	0.0029581
-8.6011e-06	0.002922
-7.0043e-06	0.0028863
-5.2173e-06	0.0028509
-3.241e-06	0.002816
-1.0764e-06	0.0027813
1.2753e-06	0.0027471
3.8132e-06	0.0027132
6.5361e-06	0.0026796
9.4432e-06	0.0026465
1.2533e-05	0.0026136
1.5805e-05	0.0025812
1.9258e-05	0.002549
2.2891e-05	0.0025172
2.6702e-05	0.0024858
3.0692e-05	0.0024547
3.4857e-05	0.0024239
3.9198e-05	0.0023935
4.3713e-05	0.0023634
4.8402e-05	0.0023336
5.3262e-05	0.0023042
5.8293e-05	0.002275
6.3494e-05	0.0022462
6.8863e-05	0.0022177
7.44e-05	0.0021896
8.0102e-05	0.0021617
8.5968e-05	0.0021341
9.1998e-05	0.0021068
9.819e-05	0.0020799
0.00010454	0.0020532
0.00011106	0.0020268
0.00011772	0.0020008
0.00012455	0.001975
0.00013153	0.0019494
0.00013867	0.0019242
0.00014595	0.0018992
0.00015339	0.0018746
0.00016098	0.0018501
0.00016871	0.001826
0.00017659	0.0018021
0.00018461	0.0017784
0.00019278	0.0017551
0.00020108	0.0017319
0.00020953	0.001709
0.00021811	0.0016864
0.00022683	0.001664
0.00023567	0.0016418
0.00024465	0.0016198
0.00025376	0.0015981
0.000263	0.0015766
0.00027236	0.0015553
0.00028185	0.0015342
0.00029145	0.0015134
0.00030117	0.0014927
0.00031101	0.0014722
0.00032096	0.0014519
0.00033103	0.0014318
0.0003412	0.0014119
0.00035148	0.0013922
0.00036186	0.0013726
0.00037234	0.0013533
0.00038292	0.001334
0.00039359	0.001315
0.00040436	0.0012961
0.00041522	0.0012773
0.00042616	0.0012587
0.00043719	0.0012402
0.0004483	0.0012218
0.00045948	0.0012036
0.00047074	0.0011855
0.00048206	0.0011675
0.00049346	0.0011496
0.00050492	0.0011319
0.00051643	0.0011142
0.00052801	0.0010966
0.00053963	0.0010791
0.0005513	0.0010617
0.00056302	0.0010443
0.00057478	0.0010271
0.00058657	0.0010099
0.00059839	0.00099269
0.00061024	0.00097558
0.00062212	0.00095851
0.00063401	0.00094147
0.00064591	0.00092447
0.00065782	0.00090748
0.00066974	0.00089051
0.00068165	0.00087355
0.00069356	0.00085659
0.00070546	0.00083962
0.00071733	0.00082264
0.00072919	0.00080564
0.00074101	0.00078861
0.0007528	0.00077155
0.00076456	0.00075444
0.00077626	0.00073729
0.00078791	0.00072007
0.0007995	0.00070279
0.00081103	0.00068544
0.00082248	0.000668
0.00083386	0.00065048
0.00084515	0.00063286
0.00085634	0.00061513
0.00086744	0.00059729
0.00087843	0.00057933
0.0008893	0.00056124
0.00090005	0.00054301
0.00091067	0.00052463
0.00092115	0.0005061
0.00093148	0.00048741
0.00094166	0.00046854
0.00095168	0.00044949
0.00096152	0.00043025
0.00097118	0.00041081
0.00098065	0.00039116
0.00098992	0.0003713
0.00099899	0.00035121
0.0010078	0.00033088
0.0010164	0.00031031
0.0010248	0.00028949
0.001033	0.0002684
0.0010408	0.00024704
0.0010484	0.0002254
0.0010557	0.00020347
0.0010628	0.00018124
0.0010695	0.0001587
0.0010759	0.00013584
0.001082	0.00011265
0.0010878	8.912e-05
0.0010932	6.5243e-05
0.0010982	4.1008e-05
0.0011029	1.6406e-05
0.0011072	-8.5733e-06
0.0011111	-3.394e-05
0.0011146	-5.9703e-05
0.0011176	-8.5872e-05
0.0011203	-0.00011246
0.0011224	-0.00013947
0.0011241	-0.00016692
0.0011254	-0.00019481
0.0011261	-0.00022316
0.0011264	-0.00025197
0.0011261	-0.00028125
0.0011253	-0.00031102
0.0011239	-0.00034128
0.0011219	-0.00037205
0.0011194	-0.00040333

